Analysis of finite-volume discrete adjoint fields for two-dimensional compressible Euler flows

This work deals with a number of questions relative to the discrete and continuous adjoint fields associated with the compressible Euler equations and classical aerodynamic functions. The consistency of the discrete adjoint equations with the corresponding continuous adjoint partial differential equation is one of them. It is has been established or at least discussed only for a handful of numerical schemes and a contribution of this article is to give the adjoint consistency conditions for the 2D Jameson-Schmidt-Turkel scheme in cell-centred finite-volume formulation. The consistency issue is also studied here from a new heuristic point of view by discretizing the continuous adjoint equation for the discrete flow and adjoint fields. Both points of view prove to provide useful information. Besides, it has been often noted that discrete or continuous inviscid lift and drag adjoint exhibit numerical divergence close to the wall and stagnation streamline for a wide range of subsonic and transonic flow conditions. This is analyzed here using the physical source term perturbation method introduced in reference [Giles and Pierce, AIAA Paper 97-1850, 1997]. With this point of view, the fourth physical source term of appears to be the only one responsible for this behavior. It is also demonstrated that the numerical divergence of the adjoint variables corresponds to the response of the flow to the convected increment of stagnation pressure and diminution of entropy created at the source and the resulting change in lift and drag.

==> SHOCK/data_across_supersonic_shock.dat <==
 ro M H s rovn vt DnPsi1 DnPsi2 DnPsi4 DnPsi5 vnDnPsi5 vnDnPsi1-H*vnDnPsi5 nx*DnPsi2+nz*DnPsi4 gam1*(nx*DnPsi2+nz*DnPsi4)+gam*vn*DnPsi5 DtPsi1 DtPsi2 DtPsi4 DtPsi5 f_t*DtPsi rovt*DtPsi1 (vt*rou-nz*p)*DtPsi2 (vt*row+nx*p)*DtPsi4 rovt*H*DtPsi5 vnDnPsi1 DnPsi1+H*DnPsi5+vt(-nz*DnPsi2+nx*DnPsi4) vn(-nz*DnPsi2+nz*DnPsi4+vt*DnPsi5)+u*DtPsi2+w*DtPsi4 DnPsi1+(u+vn*nx)*DnPsi2+(w+vn*nz)*DnPsi4+(H+vn^2)*DnPsi5+vn*vt*DtPsi5
 1.000000000e+00 1.500000119e+00 1.611111045e+00 5.130052450e-04 9.351972342e-01 3.541273177e-01 9.113053977e-02 -3.294281960e-01 5.016576052e-01 5.583929643e-02 5.222075805e-02 1.091592247e-03 -4.795052111e-01 -1.186930239e-01 -2.009595394e+00 3.150589705e+00 8.246167898e-01 -1.245342851e+00 2.826823890e-01 -7.116526365e-01 1.453355074e+00 2.514958978e-01 -7.105159163e-01 8.522503078e-02 3.089029193e-01 3.520518780e+00 -9.515555501e-01
 1.000000000e+00 1.500000119e+00 1.611111045e+00 2.498939866e-03 9.351972342e-01 3.541273177e-01 1.086924449e-01 -3.555348516e-01 5.090992451e-01 6.676058471e-02 6.243431196e-02 1.060259994e-03 -5.065911412e-01 -1.152284220e-01 -2.022892475e+00 3.176026821e+00 8.168692589e-01 -1.253573895e+00 2.826485634e-01 -7.163614631e-01 1.465089083e+00 2.491330057e-01 -7.152121067e-01 1.016488746e-01 3.434181213e-01 3.547738075e+00 -9.608760476e-01
 1.000000000e+00 1.500000119e+00 1.611111045e+00 4.893821198e-03 9.351972342e-01 3.541273177e-01 1.322001964e-01 -3.909195662e-01 5.172938704e-01 8.151794970e-02 7.623536140e-02 8.096219972e-04 -5.426642299e-01 -1.103361920e-01 -2.038516760e+00 3.208445072e+00 8.053880930e-01 -1.263662100e+00 2.828126848e-01 -7.218944430e-01 1.480043530e+00 2.456314266e-01 -7.209678292e-01 1.236332580e-01 3.892007470e-01 3.580874681e+00 -9.729985595e-01
 1.000000000e+00 1.500000119e+00 1.611111045e+00 7.324305363e-03 9.351972342e-01 3.541273177e-01 1.599176526e-01 -4.335798025e-01 5.263718367e-01 9.902302176e-02 9.260606021e-02 3.558981116e-04 -5.858836174e-01 -1.047049761e-01 -2.060067415e+00 3.253323078e+00 7.930636406e-01 -1.277870178e+00 2.840181589e-01 -7.295261025e-01 1.500745654e+00 2.418726534e-01 -7.290740013e-01 1.495545506e-01 4.430441856e-01 3.625844240e+00 -9.893880486e-01
 1.000000000e+00 1.500000119e+00 1.611111045e+00 9.772126563e-03 9.351972342e-01 3.541273177e-01 1.899878085e-01 -4.806697071e-01 5.381498933e-01 1.180232689e-01 1.103750393e-01 -1.503710373e-04 -6.341844201e-01 -9.914872795e-02 -2.091417551e+00 3.314425945e+00 7.835129499e-01 -1.298346996e+00 2.865069807e-01 -7.406281233e-01 1.528932095e+00 2.389598340e-01 -7.407568693e-01 1.776760668e-01 5.020194054e-01 3.688556910e+00 -1.010918379e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 1.220989414e-02 9.351972342e-01 3.541273177e-01 2.242044508e-01 -5.336190462e-01 5.563526750e-01 1.395852417e-01 1.305397302e-01 -6.386153400e-04 -6.901701689e-01 -9.331244975e-02 -2.133364677e+00 3.390094519e+00 7.766203284e-01 -1.325362206e+00 2.890426815e-01 -7.554827332e-01 1.563837767e+00 2.368576825e-01 -7.561700940e-01 2.096753865e-01 5.707089901e-01 3.770532608e+00 -1.037033081e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 1.465160400e-02 9.351972342e-01 3.541273177e-01 2.683699727e-01 -5.993530154e-01 5.862640738e-01 1.672527492e-01 1.564143151e-01 -1.021971111e-03 -7.621439695e-01 -8.587755263e-02 -2.187276840e+00 3.480160952e+00 7.697499394e-01 -1.359551191e+00 2.898967862e-01 -7.745744586e-01 1.605385065e+00 2.347623110e-01 -7.756761909e-01 2.509788573e-01 6.615576148e-01 3.875194550e+00 -1.067928672e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 1.708749682e-02 9.351972342e-01 3.541273177e-01 3.235007823e-01 -6.788197756e-01 6.284312606e-01 2.016233355e-01 1.885575950e-01 -1.250180881e-03 -8.511829376e-01 -7.649254054e-02 -2.251402378e+00 3.581464291e+00 7.615683079e-01 -1.399785638e+00 2.884683311e-01 -7.972831726e-01 1.652115941e+00 2.322670519e-01 -7.986314893e-01 3.025370538e-01 7.766135335e-01 3.999738932e+00 -1.102675200e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 1.952512003e-02 9.351972342e-01 3.541273177e-01 3.829918802e-01 -7.628797889e-01 6.765543222e-01 2.385611832e-01 2.231017649e-01 -1.268760185e-03 -9.465568066e-01 -6.628025323e-02 -2.317576170e+00 3.682127714e+00 7.524817586e-01 -1.440900922e+00 2.852409780e-01 -8.207170367e-01 1.698551536e+00 2.294957787e-01 -8.220893145e-01 3.581729531e-01 9.016016722e-01 4.128269672e+00 -1.137384772e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 2.196520008e-02 9.351972342e-01 3.541273177e-01 4.336745143e-01 -8.340113759e-01 7.182177305e-01 2.699012160e-01 2.524108887e-01 -1.090735663e-03 -1.027580261e+00 -5.765686184e-02 -2.373811483e+00 3.766451120e+00 7.448100448e-01 -1.475442767e+00 2.821774185e-01 -8.406314850e-01 1.737449646e+00 2.271560133e-01 -8.417968154e-01 4.055712223e-01 1.008155823e+00 4.237031460e+00 -1.166406155e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 2.440770157e-02 9.351972342e-01 3.541273177e-01 4.677443802e-01 -8.823189139e-01 7.446124554e-01 2.908161283e-01 2.719704509e-01 -7.413225248e-04 -1.081963897e+00 -5.202694982e-02 -2.412300587e+00 3.825442076e+00 7.391914129e-01 -1.498684168e+00 2.807859480e-01 -8.542615175e-01 1.764662027e+00 2.254424244e-01 -8.550569415e-01 4.374332428e-01 1.078941822e+00 4.310817242e+00 -1.186743975e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 2.684750035e-02 9.351972342e-01 3.541273177e-01 4.877105951e-01 -9.116238356e-01 7.561504245e-01 3.029669523e-01 2.833338380e-01 -3.766904410e-04 -1.113443732e+00 -4.871010408e-02 -2.433512688e+00 3.861001492e+00 7.337350249e-01 -1.511074781e+00 2.809441090e-01 -8.617733121e-01 1.781065345e+00 2.237783074e-01 -8.621262312e-01 4.561055899e-01 1.118825078e+00 4.351199627e+00 -1.199216962e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 2.928926423e-02 9.351972342e-01 3.541273177e-01 5.017163157e-01 -9.330635667e-01 7.585809231e-01 3.114031255e-01 2.912233472e-01 1.059211536e-05 -1.134444356e+00 -4.606509581e-02 -2.443099260e+00 3.881738663e+00 7.258124352e-01 -1.516220450e+00 2.817631364e-01 -8.651682138e-01 1.790631294e+00 2.213620394e-01 -8.650619984e-01 4.692037106e-01 1.144668221e+00 4.369956493e+00 -1.206979275e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 3.172822669e-02 9.351972342e-01 3.541273177e-01 5.103017092e-01 -9.475144148e-01 7.530152202e-01 3.164612055e-01 2.959536612e-01 4.185337748e-04 -1.146166325e+00 -4.413140193e-02 -2.443231821e+00 3.890740871e+00 7.164845467e-01 -1.515560031e+00 2.834008038e-01 -8.652150631e-01 1.794783950e+00 2.185171694e-01 -8.646852374e-01 4.772327244e-01 1.157819152e+00 4.371006012e+00 -1.211110353e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 3.416820243e-02 9.351972342e-01 3.541273177e-01 5.064243078e-01 -9.457708597e-01 7.360641360e-01 3.138202131e-01 2.934837937e-01 7.716170512e-04 -1.138799906e+00 -4.464263842e-02 -2.434377432e+00 3.888890743e+00 7.106636167e-01 -1.509515882e+00 2.873560190e-01 -8.620795608e-01 1.793930531e+00 2.167418748e-01 -8.612368703e-01 4.736065865e-01 1.144245267e+00 4.353809834e+00 -1.211214304e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 3.660869598e-02 9.351972342e-01 3.541273177e-01 4.906297922e-01 -9.285341501e-01 7.105051279e-01 3.038848341e-01 2.841922641e-01 9.703317774e-04 -1.113943577e+00 -4.770824686e-02 -2.420637131e+00 3.881294727e+00 7.100667357e-01 -1.500721455e+00 2.935533524e-01 -8.572137952e-01 1.790426612e+00 2.165598273e-01 -8.562192917e-01 4.588356018e-01 1.105986118e+00 4.325860500e+00 -1.208759069e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 3.904794157e-02 9.351972342e-01 3.541273177e-01 4.727499187e-01 -9.087477326e-01 6.857059002e-01 2.927741408e-01 2.738015652e-01 9.896961274e-04 -1.086943865e+00 -5.145535991e-02 -2.410468340e+00 3.878676891e+00 7.126488686e-01 -1.494368553e+00 3.003589213e-01 -8.536127210e-01 1.789218903e+00 2.173473537e-01 -8.525946736e-01 4.421144128e-01 1.064306259e+00 4.304028988e+00 -1.207552314e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 4.148778319e-02 9.351972342e-01 3.541273177e-01 4.562626481e-01 -8.909512162e-01 6.651492715e-01 2.825853527e-01 2.642730474e-01 9.223406087e-04 -1.063250065e+00 -5.531776696e-02 -2.407332182e+00 3.885497093e+00 7.181384563e-01 -1.492589831e+00 3.073047101e-01 -8.525021076e-01 1.792365074e+00 2.190215737e-01 -8.515797853e-01 4.266955554e-01 1.026680470e+00 4.295096397e+00 -1.209183335e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 4.392822459e-02 9.351972342e-01 3.541273177e-01 4.332855344e-01 -8.647643924e-01 6.429230571e-01 2.684140801e-01 2.510201335e-01 7.861374761e-04 -1.031095266e+00 -6.100991368e-02 -2.407559633e+00 3.896996021e+00 7.298113108e-01 -1.493017554e+00 3.158445954e-01 -8.525825739e-01 1.797669530e+00 2.225816250e-01 -8.518239260e-01 4.052074254e-01 9.765956402e-01 4.290811062e+00 -1.211661696e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 4.636814818e-02 9.351972342e-01 3.541273177e-01 3.994666934e-01 -8.245370984e-01 6.153087020e-01 2.475601286e-01 2.315175533e-01 5.796557525e-04 -9.839050174e-01 -6.943744421e-02 -2.408656120e+00 3.910194635e+00 7.489036918e-01 -1.494093180e+00 3.267539740e-01 -8.529709578e-01 1.803758025e+00 2.284045368e-01 -8.524376154e-01 3.735801578e-01 9.047858715e-01 4.285833359e+00 -1.213802218e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 4.880814254e-02 9.351972342e-01 3.541273177e-01 3.598836958e-01 -7.771229148e-01 5.852938294e-01 2.232004702e-01 2.087364644e-01 2.646102803e-04 -9.291395545e-01 -7.942476124e-02 -2.412383080e+00 3.927840948e+00 7.728332877e-01 -1.496942997e+00 3.392465711e-01 -8.542907238e-01 1.811898112e+00 2.357027084e-01 -8.540635705e-01 3.365622461e-01 8.216233850e-01 4.284383774e+00 -1.216780186e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 5.124875158e-02 9.351972342e-01 3.541273177e-01 3.183935881e-01 -7.277413607e-01 5.547959208e-01 1.976844966e-01 1.848739833e-01 -9.172163118e-05 -8.723591566e-01 -9.012008458e-02 -2.419634819e+00 3.951534271e+00 7.995859385e-01 -1.502125263e+00 3.528106809e-01 -8.568587899e-01 1.822827816e+00 2.438618541e-01 -8.570201993e-01 2.977607846e-01 7.347651124e-01 4.288842201e+00 -1.221469164e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 5.368914828e-02 9.351972342e-01 3.541273177e-01 2.722613811e-01 -6.726499796e-01 5.208566189e-01 1.693128049e-01 1.583408713e-01 -4.866172385e-04 -8.090421557e-01 -1.019396409e-01 -2.426619053e+00 3.975970745e+00 8.290287256e-01 -1.507218719e+00 3.676834702e-01 -8.593320251e-01 1.834100246e+00 2.528414726e-01 -8.599262238e-01 2.546181083e-01 6.381997466e-01 4.291919231e+00 -1.226107240e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 5.612950772e-02 9.351972342e-01 3.541273177e-01 2.245034128e-01 -6.156628132e-01 4.845826626e-01 1.399554163e-01 1.308859140e-01 -9.167844546e-04 -7.431522012e-01 -1.140205860e-01 -2.431530237e+00 3.998330593e+00 8.580445051e-01 -1.511026263e+00 3.829357624e-01 -8.610712886e-01 1.844414711e+00 2.616908550e-01 -8.620985150e-01 2.099549621e-01 5.378690958e-01 4.291130066e+00 -1.230134487e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 5.856979638e-02 9.351972342e-01 3.541273177e-01 1.849078387e-01 -5.694014430e-01 4.517740011e-01 1.156637594e-01 1.081684306e-01 -1.346050762e-03 -6.885281801e-01 -1.239754707e-01 -2.435389996e+00 4.019282341e+00 8.807283044e-01 -1.514034748e+00 3.964357972e-01 -8.624381423e-01 1.854079843e+00 2.686090767e-01 -8.638150096e-01 1.729252934e-01 4.537344873e-01 4.290162563e+00 -1.234342337e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 6.101065129e-02 9.351972342e-01 3.541273177e-01 1.546871811e-01 -5.350871086e-01 4.221532345e-01 9.704861045e-02 9.075959027e-02 -1.560749603e-03 -6.462258697e-01 -1.314269155e-01 -2.435362339e+00 4.034276009e+00 8.953105807e-01 -1.514268637e+00 4.076757729e-01 -8.624283075e-01 1.860996127e+00 2.730564475e-01 -8.639484644e-01 1.446630210e-01 3.877539039e-01 4.284008503e+00 -1.237559080e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 6.345140189e-02 9.351972342e-01 3.541273177e-01 1.240187362e-01 -4.995260835e-01 3.883029521e-01 7.797628641e-02 7.292321324e-02 -1.505415887e-03 -6.013215780e-01 -1.384361386e-01 -2.425648928e+00 4.035127640e+00 9.054564834e-01 -1.508080482e+00 4.181335568e-01 -8.589885235e-01 1.861389160e+00 2.761507928e-01 -8.604178429e-01 1.159819812e-01 3.193283081e-01 4.260157108e+00 -1.236627102e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 6.589177996e-02 9.351972342e-01 3.541273177e-01 8.944588900e-02 -4.581664503e-01 3.490425944e-01 5.632402375e-02 5.267407373e-02 -1.214234857e-03 -5.491322279e-01 -1.459091753e-01 -2.407098770e+00 4.022885323e+00 9.138682485e-01 -1.496069312e+00 4.284735322e-01 -8.524193764e-01 1.855741739e+00 2.787162662e-01 -8.535650373e-01 8.364954591e-02 2.417320013e-01 4.219398022e+00 -1.231567740e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 6.833197922e-02 9.351972342e-01 3.541273177e-01 5.502868444e-02 -4.164767861e-01 3.094353974e-01 3.464838117e-02 3.240307048e-02 -7.422696217e-04 -4.965150058e-01 -1.532417089e-01 -2.385967493e+00 4.005877018e+00 9.212301373e-01 -1.482181907e+00 4.382793903e-01 -8.449362516e-01 1.847895861e+00 2.809615135e-01 -8.456417322e-01 5.146267265e-02 1.641775668e-01 4.173646450e+00 -1.225065470e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 7.077197731e-02 9.351972342e-01 3.541273177e-01 2.209304087e-02 -3.763880134e-01 2.721451223e-01 1.382841449e-02 1.293229498e-02 -1.740124135e-04 -4.461871982e-01 -1.603696644e-01 -2.366743565e+00 3.990440130e+00 9.289870262e-01 -1.469340324e+00 4.476585984e-01 -8.381285667e-01 1.840774894e+00 2.833272815e-01 -8.383150697e-01 2.066135220e-02 9.006406367e-02 4.131290436e+00 -1.219002247e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 7.321245968e-02 9.351972342e-01 3.541273177e-01 -1.201910712e-02 -3.348577321e-01 2.354857177e-01 -7.700528018e-03 -7.201512810e-03 3.622011573e-04 -3.947156370e-01 -1.679683775e-01 -2.350021124e+00 3.978419304e+00 9.388030171e-01 -1.458097219e+00 4.574436545e-01 -8.322066665e-01 1.835229754e+00 2.863209844e-01 -8.319004774e-01 -1.124023553e-02 1.401451137e-02 4.093161583e+00 -1.213885307e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 7.565268874e-02 9.351972342e-01 3.541273177e-01 -4.798285291e-02 -2.915105224e-01 1.977375895e-01 -3.027266636e-02 -2.831091359e-02 7.385918288e-04 -3.411661983e-01 -1.761017591e-01 -2.335468531e+00 3.970930576e+00 9.503664374e-01 -1.448430300e+00 4.681845605e-01 -8.270531893e-01 1.831775308e+00 2.898476720e-01 -8.263852000e-01 -4.487343132e-02 -6.571291387e-02 4.058865547e+00 -1.209994197e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 7.809258252e-02 9.351972342e-01 3.541273177e-01 -8.276795596e-02 -2.507883012e-01 1.592245251e-01 -5.197201297e-02 -4.860408232e-02 9.022103040e-04 -2.898291647e-01 -1.839773804e-01 -2.322893620e+00 3.968940020e+00 9.611534476e-01 -1.440282345e+00 4.796580076e-01 -8.226001263e-01 1.830856919e+00 2.931375504e-01 -8.217363954e-01 -7.740436494e-02 -1.434244663e-01 4.028838634e+00 -1.207964778e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 8.053293824e-02 9.351972342e-01 3.541273177e-01 -1.134330258e-01 -2.168688029e-01 1.201284826e-01 -7.099112868e-02 -6.639070809e-02 8.805521065e-04 -2.446981668e-01 -1.908262521e-01 -2.311574936e+00 3.972416878e+00 9.686390758e-01 -1.433232546e+00 4.915753305e-01 -8.185918927e-01 1.832460880e+00 2.954205573e-01 -8.177142143e-01 -1.060822532e-01 -2.137058079e-01 4.002447128e+00 -1.208132744e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 8.297362924e-02 9.351972342e-01 3.541273177e-01 -1.402827203e-01 -1.889319122e-01 8.004826307e-02 -8.755038679e-02 -8.187688142e-02 7.207433227e-04 -2.048658282e-01 -1.965739727e-01 -2.298874140e+00 3.976702213e+00 9.720320702e-01 -1.425553679e+00 5.034657717e-01 -8.140941262e-01 1.834437609e+00 2.964553833e-01 -8.133331537e-01 -1.311920136e-01 -2.772522569e-01 3.974850893e+00 -1.209116459e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 8.541401476e-02 9.351972342e-01 3.541273177e-01 -1.647629291e-01 -1.640525907e-01 3.966332600e-02 -1.025823206e-01 -9.593469650e-02 4.756203562e-04 -1.678084433e-01 -2.014319599e-01 -2.282423735e+00 3.975904703e+00 9.721271992e-01 -1.415692449e+00 5.145785809e-01 -8.082686663e-01 1.834069848e+00 2.964843810e-01 -8.077069521e-01 -1.540858299e-01 -3.364358544e-01 3.941386938e+00 -1.208869219e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 8.785445243e-02 9.351972342e-01 3.541273177e-01 -1.936187148e-01 -1.319850385e-01 -3.154125530e-03 -1.203315035e-01 -1.125336960e-01 2.325915702e-04 -1.231636479e-01 -2.068126351e-01 -2.257911921e+00 3.960826874e+00 9.726040363e-01 -1.400917530e+00 5.248787403e-01 -7.995882630e-01 1.827114463e+00 2.966298163e-01 -7.992772460e-01 -1.810716838e-01 -4.043238163e-01 3.892880917e+00 -1.203883886e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 9.029441327e-02 9.351972342e-01 3.541273177e-01 -2.207141370e-01 -1.005964875e-01 -4.066323116e-02 -1.369228065e-01 -1.280498207e-01 -1.087577330e-04 -8.095086366e-02 -2.116501033e-01 -2.232812166e+00 3.940338612e+00 9.729911685e-01 -1.385877252e+00 5.330151320e-01 -7.906997800e-01 1.817663312e+00 2.967478931e-01 -7.906962633e-01 -2.064112574e-01 -4.668977857e-01 3.843805313e+00 -1.197033048e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 9.273501486e-02 9.351972342e-01 3.541273177e-01 -2.523244321e-01 -6.187151372e-02 -7.550224662e-02 -1.564940512e-01 -1.463527977e-01 -1.824924839e-04 -3.273461759e-02 -2.179877609e-01 -2.211144209e+00 3.920743942e+00 9.801929593e-01 -1.372870922e+00 5.412665009e-01 -7.830265760e-01 1.808624387e+00 2.989443243e-01 -7.832756042e-01 -2.359731048e-01 -5.370202065e-01 3.799422979e+00 -1.189781427e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 9.517587721e-02 9.351972342e-01 3.541273177e-01 -3.005037904e-01 -1.480342704e-03 -1.169803292e-01 -1.863549054e-01 -1.742786020e-01 -2.481511328e-04 3.811698034e-02 -2.287432402e-01 -2.193658352e+00 3.906922102e+00 1.000015140e+00 -1.362332940e+00 5.531404614e-01 -7.768343091e-01 1.802248359e+00 3.049897850e-01 -7.772633433e-01 -2.810303271e-01 -6.399108768e-01 3.758624554e+00 -1.182777882e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 9.761621803e-02 9.351972342e-01 3.541273177e-01 -3.276409507e-01 3.008484282e-02 -1.392699480e-01 -2.030082643e-01 -1.898527741e-01 -5.350272986e-04 7.535560429e-02 -2.356516421e-01 -2.197951794e+00 3.923778296e+00 1.015431166e+00 -1.365165114e+00 5.624817610e-01 -7.783547640e-01 1.810024142e+00 3.096914589e-01 -7.788791060e-01 -3.064089417e-01 -6.975325346e-01 3.760582209e+00 -1.186251402e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 1.000556797e-01 9.351972342e-01 3.541273177e-01 -3.540736437e-01 6.015326083e-02 -1.618922055e-01 -2.195698470e-01 -2.053411156e-01 -3.013451351e-04 1.112977713e-01 -2.429584563e-01 -2.205824852e+00 3.946970463e+00 1.032926202e+00 -1.369819283e+00 5.730722547e-01 -7.811428308e-01 1.820722580e+00 3.150271475e-01 -7.815345526e-01 -3.311286569e-01 -7.545917034e-01 3.768175840e+00 -1.192110658e+00
 1.000000000e+00 1.500000119e+00 1.611111045e+00 1.024964303e-01 9.351972342e-01 3.541273177e-01 -4.130091071e-01 1.335370392e-01 -2.103109658e-01 -2.562288344e-01 -2.396244854e-01 -1.833234273e-04 1.967226863e-01 -2.567852139e-01 -2.192421198e+00 3.941235542e+00 1.060298443e+00 -1.361185312e+00 5.884475708e-01 -7.763962150e-01 1.818077087e+00 3.233753145e-01 -7.766085267e-01 -3.862449825e-01 -8.799504638e-01 3.731337786e+00 -1.186893463e+00
 1.000000000e+00 1.500000000e+00 1.611111164e+00 1.049368083e-01 9.351972342e-01 3.541273177e-01 -4.633659422e-01 1.963511854e-01 -2.536171973e-01 -2.876614630e-01 -2.690201998e-01 8.292056737e-05 2.704723477e-01 -2.684393525e-01 -2.177354097e+00 3.931472063e+00 1.082179070e+00 -1.351461768e+00 6.015003324e-01 -7.710605860e-01 1.813573241e+00 3.300485909e-01 -7.710609436e-01 -4.333385229e-01 -9.878704548e-01 3.693269014e+00 -1.181143045e+00
 1.000000715e+00 1.499999642e+00 1.611111403e+00 1.073767766e-01 9.351977110e-01 3.541275263e-01 -4.858407378e-01 2.224255353e-01 -2.761330009e-01 -3.015180826e-01 -2.819788158e-01 -5.758628686e-05 3.026191890e-01 -2.737226486e-01 -2.173962593e+00 3.936696529e+00 1.090470910e+00 -1.349214673e+00 6.089227796e-01 -7.698605657e-01 1.815985441e+00 3.325779140e-01 -7.697799802e-01 -4.543568492e-01 -1.037056088e+00 3.682464838e+00 -1.181576371e+00
 1.000021935e+00 1.499992251e+00 1.611117244e+00 1.098178104e-01 9.352112412e-01 3.541402817e-01 -4.683021009e-01 1.957393736e-01 -2.721718252e-01 -2.909168899e-01 -2.720627487e-01 3.732327023e-04 2.761633396e-01 -2.704225183e-01 -2.186861753e+00 3.964469671e+00 1.083066702e+00 -1.357093453e+00 6.104265451e-01 -7.744729519e-01 1.828887224e+00 3.303346932e-01 -7.743225098e-01 -4.379517436e-01 -1.004313469e+00 3.708679914e+00 -1.191667318e+00
 9.993146062e-01 1.501149058e+00 1.611492038e+00 1.122580692e-01 9.352548122e-01 3.540876508e-01 -4.744601548e-01 2.068547606e-01 -2.954719663e-01 -2.981832027e-01 -2.790697813e-01 5.668612197e-03 2.944951952e-01 -2.728996277e-01 -2.172566652e+00 3.957220078e+00 1.089307427e+00 -1.348320842e+00 6.190674901e-01 -7.687535286e-01 1.824851990e+00 3.318096995e-01 -7.688406110e-01 -4.440474510e-01 -1.028713703e+00 3.684174061e+00 -1.185475349e+00
 1.638733149e+00 9.157937765e-01 1.607744575e+00 1.146981716e-01 9.386478662e-01 3.475865424e-01 -8.459953070e-01 8.871890306e-01 1.553294420e+00 -5.245505571e-01 -2.981075943e-01 -1.114611514e-03 3.104253709e-01 -2.931804657e-01 -2.167479515e+00 3.966075182e+00 1.115893126e+00 -1.346913099e+00 6.462392807e-01 -1.235020041e+00 2.350002527e+00 7.653897405e-01 -1.234133124e+00 -4.805232286e-01 -1.077375293e+00 3.653335571e+00 -1.169770479e+00
 1.691154718e+00 8.799335361e-01 1.611015201e+00 1.171391085e-01 9.348971248e-01 3.555745780e-01 -1.102110624e+00 1.322989583e+00 1.647253752e+00 -6.815769076e-01 -3.767820299e-01 -2.255619736e-03 6.888812184e-01 -2.519423664e-01 -2.140721798e+00 3.936049223e+00 1.014591932e+00 -1.329356551e+00 5.707365274e-01 -1.287287593e+00 2.411886215e+00 7.339631319e-01 -1.287825227e+00 -6.092575788e-01 -1.489956498e+00 3.641003132e+00 -1.197918773e+00
 1.689899564e+00 8.807935119e-01 1.611096025e+00 1.195787564e-01 9.342841506e-01 3.565697670e-01 -1.182908654e+00 1.472623348e+00 1.607672930e+00 -7.332915068e-01 -4.054091573e-01 -8.322684444e-04 8.430902958e-01 -2.303367108e-01 -2.119611502e+00 3.914216995e+00 9.538444281e-01 -1.317084670e+00 5.359679461e-01 -1.277207971e+00 2.401649475e+00 6.901435256e-01 -1.278617144e+00 -6.539854407e-01 -1.647399902e+00 3.617287159e+00 -1.198955655e+00
 1.688744783e+00 8.814662695e-01 1.611134052e+00 1.220197305e-01 9.336812496e-01 3.573533893e-01 -1.266059399e+00 1.624008060e+00 1.570473671e+00 -7.852315903e-01 -4.341416359e-01 -5.230469978e-04 9.981429577e-01 -2.085411102e-01 -2.095465183e+00 3.887535334e+00 8.886871934e-01 -1.301595092e+00 5.003882051e-01 -1.264567614e+00 2.387449980e+00 6.430263519e-01 -1.265520573e+00 -6.999834776e-01 -1.806927085e+00 3.590607882e+00 -1.200405955e+00
 1.687376142e+00 8.823205233e-01 1.611166477e+00 1.244596764e-01 9.331607819e-01 3.581655920e-01 -1.353038907e+00 1.783370376e+00 1.530635715e+00 -8.397367597e-01 -4.643946588e-01 -4.604939750e-05 1.161595821e+00 -1.855142266e-01 -2.068906307e+00 3.855595350e+00 8.195465207e-01 -1.284261227e+00 4.620755911e-01 -1.250364065e+00 2.370040417e+00 5.929158926e-01 -1.250516534e+00 -7.482631803e-01 -1.974253774e+00 3.560069084e+00 -1.200673819e+00
 1.685935140e+00 8.832868934e-01 1.611160040e+00 1.269003302e-01 9.327030182e-01 3.590004444e-01 -1.444338202e+00 1.950511336e+00 1.489310265e+00 -8.970479965e-01 -4.962695837e-01 5.252830451e-04 1.332872510e+00 -1.616284251e-01 -2.041918278e+00 3.823336601e+00 7.480835319e-01 -1.266438365e+00 4.227325618e-01 -1.235872984e+00 2.352485657e+00 5.410950184e-01 -1.234975100e+00 -7.990443707e-01 -2.149878025e+00 3.529259682e+00 -1.201193452e+00
 1.684383512e+00 8.842767477e-01 1.611111522e+00 1.293403953e-01 9.322016835e-01 3.598292768e-01 -1.540229201e+00 2.126690865e+00 1.447599769e+00 -9.573408961e-01 -5.298280716e-01 1.191889285e-03 1.512786508e+00 -1.366446465e-01 -2.013327122e+00 3.787855864e+00 6.731159091e-01 -1.247625113e+00 3.808943033e-01 -1.220258117e+00 2.332720995e+00 4.867113829e-01 -1.218279839e+00 -8.524201512e-01 -2.333870649e+00 3.496609449e+00 -1.201088428e+00
 1.682680964e+00 8.853222728e-01 1.611071587e+00 1.317809969e-01 9.316779971e-01 3.606690168e-01 -1.640783906e+00 2.312317133e+00 1.405978799e+00 -1.020177245e+00 -5.648580790e-01 1.547372551e-03 1.701562285e+00 -1.101764068e-01 -1.981309295e+00 3.744932652e+00 5.945748091e-01 -1.227145791e+00 3.357072473e-01 -1.202437282e+00 2.308238506e+00 4.297399819e-01 -1.199833989e+00 -9.084794521e-01 -2.525391340e+00 3.459930658e+00 -1.198938131e+00
 1.680834651e+00 8.864822984e-01 1.611060023e+00 1.342209131e-01 9.311958551e-01 3.615420759e-01 -1.744729996e+00 2.502306938e+00 1.362711430e+00 -1.084229827e+00 -6.006717682e-01 1.124268863e-03 1.895000815e+00 -8.294013888e-02 -1.947832465e+00 3.702282906e+00 5.149040818e-01 -1.207273960e+00 2.903122008e-01 -1.183682919e+00 2.283983231e+00 3.719681501e-01 -1.181956291e+00 -9.665940404e-01 -2.722203255e+00 3.423169851e+00 -1.197103500e+00
 1.678862214e+00 8.877499700e-01 1.611055493e+00 1.366616786e-01 9.307532310e-01 3.624418676e-01 -1.847804666e+00 2.686235189e+00 1.315925598e+00 -1.146835208e+00 -6.357999444e-01 -1.049999701e-04 2.083922625e+00 -5.655080453e-02 -1.916041732e+00 3.669916391e+00 4.364215434e-01 -1.189554095e+00 2.491577119e-01 -1.165890813e+00 2.266092777e+00 3.150874078e-01 -1.166131735e+00 -1.024413943e+00 -2.917665482e+00 3.390654325e+00 -1.198537230e+00
 1.676756620e+00 8.890748024e-01 1.611038327e+00 1.391017735e-01 9.302953482e-01 3.633478284e-01 -1.950756788e+00 2.868566990e+00 1.265947223e+00 -1.209643006e+00 -6.711322069e-01 -1.096018474e-03 2.272420168e+00 -3.061704896e-02 -1.885301232e+00 3.642093182e+00 3.580030203e-01 -1.172138095e+00 2.100838870e-01 -1.148611188e+00 2.250878334e+00 2.582911849e-01 -1.150474429e+00 -1.082315803e+00 -3.114555597e+00 3.359046459e+00 -1.201642632e+00
 1.674486995e+00 8.904898167e-01 1.611054301e+00 1.415422559e-01 9.298477173e-01 3.642764091e-01 -2.055994511e+00 3.059791803e+00 1.215174437e+00 -1.275069475e+00 -7.080498934e-01 -9.930736851e-04 2.469556093e+00 -3.447399475e-03 -1.849846005e+00 3.598975420e+00 2.754648924e-01 -1.149911046e+00 1.663775295e-01 -1.128360868e+00 2.226175070e+00 1.985854656e-01 -1.130022049e+00 -1.141699910e+00 -3.317093849e+00 3.317745686e+00 -1.200177789e+00
 1.672093272e+00 8.921386003e-01 1.611133456e+00 1.439826339e-01 9.295703769e-01 3.652810156e-01 -2.163311005e+00 3.257892847e+00 1.162658572e+00 -1.342138290e+00 -7.461380959e-01 -5.265647196e-04 2.673753023e+00 2.490790747e-02 -1.808616281e+00 3.540749788e+00 1.893391460e-01 -1.123494029e+00 1.186507121e-01 -1.104672551e+00 2.192518950e+00 1.363824904e-01 -1.105578065e+00 -1.202654600e+00 -3.523996353e+00 3.266670227e+00 -1.194092393e+00
 1.669646978e+00 8.939406276e-01 1.611166835e+00 1.464227587e-01 9.294019938e-01 3.663170636e-01 -2.268538713e+00 3.448555708e+00 1.105096340e+00 -1.407216430e+00 -7.833212018e-01 -7.114992477e-04 2.872653723e+00 5.241179466e-02 -1.767424464e+00 3.488972425e+00 1.047147661e-01 -1.098233581e+00 7.510393113e-02 -1.080992222e+00 2.162963390e+00 7.535622269e-02 -1.082223415e+00 -1.262772560e+00 -3.728102684e+00 3.216490746e+00 -1.189972758e+00
 1.667073727e+00 8.956499696e-01 1.611100912e+00 1.488633305e-01 9.290654659e-01 3.672907352e-01 -2.371870041e+00 3.634482384e+00 1.043963552e+00 -1.471110344e+00 -8.198546171e-01 -9.823985165e-04 3.068301916e+00 7.952430844e-02 -1.725270987e+00 3.439661741e+00 1.931693964e-02 -1.072562456e+00 3.372574970e-02 -1.056383491e+00 2.134279966e+00 1.388762984e-02 -1.058058381e+00 -1.321850896e+00 -3.930204153e+00 3.164629698e+00 -1.186703563e+00
 1.664285421e+00 8.973985314e-01 1.611085773e+00 1.513038129e-01 9.286701083e-01 3.682681322e-01 -2.476208448e+00 3.826726675e+00 9.813851118e-01 -1.536280155e+00 -8.572432399e-01 -6.301400717e-04 3.270385265e+00 1.080135480e-01 -1.676086903e+00 3.372095346e+00 -7.077739388e-02 -1.041415930e+00 -1.238989178e-02 -1.027277827e+00 2.094036818e+00 -5.081463978e-02 -1.028334260e+00 -1.381722450e+00 -4.135134220e+00 3.100223303e+00 -1.177729607e+00
 1.661361098e+00 8.994362950e-01 1.611167789e+00 1.537441015e-01 9.284988642e-01 3.693396449e-01 -2.578871965e+00 4.017303467e+00 9.144193530e-01 -1.600695372e+00 -8.945935965e-01 6.536456931e-05 3.472380877e+00 1.365212351e-01 -1.621996760e+00 3.293870449e+00 -1.621673852e-01 -1.006662726e+00 -5.910709500e-02 -9.952676296e-01 2.047656059e+00 -1.162856817e-01 -9.952099323e-01 -1.441275120e+00 -4.338837624e+00 3.026744127e+00 -1.165320992e+00
 1.658389211e+00 9.016459584e-01 1.611201167e+00 1.561843604e-01 9.284564257e-01 3.704431951e-01 -2.677271843e+00 4.200080872e+00 8.418114781e-01 -1.662886381e+00 -9.309742451e-01 1.104281517e-03 3.668940544e+00 1.642123163e-01 -1.565323114e+00 3.212238789e+00 -2.531009018e-01 -9.696885943e-01 -1.034680381e-01 -9.616386294e-01 1.999237657e+00 -1.812468171e-01 -9.598202705e-01 -1.498882413e+00 -4.537493706e+00 2.947142363e+00 -1.151664376e+00
 1.655331850e+00 9.038456678e-01 1.611131430e+00 1.586249322e-01 9.283428788e-01 3.715091050e-01 -2.774942398e+00 4.385765553e+00 7.673003674e-01 -1.724932551e+00 -9.673759341e-01 2.327662893e-03 3.868879795e+00 1.932255626e-01 -1.499828577e+00 3.110780001e+00 -3.487354219e-01 -9.269999266e-01 -1.521499008e-01 -9.223499894e-01 1.938027024e+00 -2.493574023e-01 -9.184695482e-01 -1.556242108e+00 -4.735413074e+00 2.852885723e+00 -1.131585240e+00
 1.652110934e+00 9.060742855e-01 1.611052275e+00 1.610653698e-01 9.281759262e-01 3.725614250e-01 -2.872139931e+00 4.571726799e+00 6.903543472e-01 -1.785155892e+00 -1.002921224e+00 2.157141920e-03 4.069901466e+00 2.238707840e-01 -1.423715591e+00 2.991002560e+00 -4.485388398e-01 -8.801401258e-01 -2.042187154e-01 -8.763143420e-01 1.865060210e+00 -3.201979399e-01 -8.727666140e-01 -1.613601446e+00 -4.930760860e+00 2.744720459e+00 -1.105395555e+00
 1.648688674e+00 9.083738327e-01 1.611020923e+00 1.635057479e-01 9.279894233e-01 3.736191094e-01 -2.961983919e+00 4.737307549e+00 6.058313251e-01 -1.838299870e+00 -1.034713745e+00 -2.499357215e-04 4.254300117e+00 2.531207800e-01 -1.345404506e+00 2.880281210e+00 -5.448646545e-01 -8.355668187e-01 -2.486926019e-01 -8.287439942e-01 1.797512650e+00 -3.882792592e-01 -8.291819692e-01 -1.667195439e+00 -5.112672806e+00 2.636346579e+00 -1.081601977e+00
 1.645061493e+00 9.107630849e-01 1.611048937e+00 1.659459174e-01 9.278008938e-01 3.746890128e-01 -3.039689302e+00 4.875121593e+00 5.121712685e-01 -1.883567095e+00 -1.062315583e+00 -2.916035010e-03 4.415648937e+00 2.790178359e-01 -1.269639969e+00 2.784994841e+00 -6.357701421e-01 -7.929349542e-01 -2.827677131e-01 -7.825887799e-01 1.739435077e+00 -4.522068501e-01 -7.874072194e-01 -1.714358449e+00 -5.276624680e+00 2.530249357e+00 -1.062548280e+00
 1.641291738e+00 9.133570790e-01 1.611134410e+00 1.683862358e-01 9.277440310e-01 3.758110702e-01 -3.107202530e+00 4.999332428e+00 4.121589661e-01 -1.925270796e+00 -1.088263869e+00 -3.014097689e-03 4.566339970e+00 3.029666543e-01 -1.190922737e+00 2.678788185e+00 -7.260366082e-01 -7.441454530e-01 -3.148284853e-01 -7.345795631e-01 1.674653053e+00 -5.153906345e-01 -7.395113707e-01 -1.756353617e+00 -5.428711891e+00 2.411769152e+00 -1.039661765e+00
 1.637484312e+00 9.162217975e-01 1.611208081e+00 1.708267480e-01 9.279154539e-01 3.769979775e-01 -3.169215679e+00 5.125567913e+00 3.100454807e-01 -1.966679215e+00 -1.114460349e+00 -2.754563175e-04 4.719646454e+00 3.276141286e-01 -1.099557281e+00 2.533546209e+00 -8.218001723e-01 -6.828399301e-01 -3.544752002e-01 -6.787877083e-01 1.585669518e+00 -5.821743608e-01 -6.791826487e-01 -1.795902967e+00 -5.575280666e+00 2.265814066e+00 -1.003712535e+00
 1.633641720e+00 9.191800952e-01 1.611177206e+00 1.732672155e-01 9.281368256e-01 3.781737387e-01 -3.226964951e+00 5.251824856e+00 2.070155144e-01 -2.005564213e+00 -1.139439464e+00 2.473537810e-03 4.873282433e+00 3.540976644e-01 -9.922977090e-01 2.351710558e+00 -9.239339232e-01 -6.117931604e-01 -4.016169012e-01 -6.130416989e-01 1.473493934e+00 -6.530991793e-01 -6.089699864e-01 -1.833365202e+00 -5.713788986e+00 2.093943357e+00 -9.551866055e-01
 1.629623294e+00 9.220076799e-01 1.611066222e+00 1.757076532e-01 9.281411171e-01 3.792614639e-01 -3.275949001e+00 5.359402657e+00 9.995691478e-02 -2.036002159e+00 -1.159589410e+00 2.383586019e-03 5.010697842e+00 3.808540106e-01 -8.754668832e-01 2.162028790e+00 -1.026394844e+00 -5.395320058e-01 -4.464446604e-01 -5.410847664e-01 1.355658889e+00 -7.237938643e-01 -5.372248888e-01 -1.865791559e+00 -5.833883762e+00 1.911740541e+00 -9.032467604e-01
 1.625332952e+00 9.248051047e-01 1.611021876e+00 1.781480610e-01 9.280015826e-01 3.803150356e-01 -3.308279991e+00 5.428487301e+00 -1.574887894e-02 -2.053291798e+00 -1.172347069e+00 -2.177937713e-04 5.114802361e+00 4.046351612e-01 -7.575533986e-01 1.987163424e+00 -1.122246981e+00 -4.706356227e-01 -4.796316624e-01 -4.682726264e-01 1.246677160e+00 -7.893612385e-01 -4.686749578e-01 -1.888894558e+00 -5.924517155e+00 1.730370760e+00 -8.553775549e-01
 1.620881915e+00 9.279131889e-01 1.611108661e+00 1.805884689e-01 9.280913472e-01 3.814603388e-01 -3.320910215e+00 5.459675789e+00 -1.411366016e-01 -2.058989286e+00 -1.178942561e+00 -2.092412906e-03 5.186508656e+00 4.240837991e-01 -6.392152309e-01 1.817208648e+00 -1.210988045e+00 -4.001834095e-01 -5.024461150e-01 -3.952289224e-01 1.140968084e+00 -8.495407701e-01 -3.986444771e-01 -1.901497126e+00 -5.985423088e+00 1.542941451e+00 -8.084535003e-01
 1.616418362e+00 9.313432574e-01 1.611186981e+00 1.830288619e-01 9.284653068e-01 3.826799691e-01 -3.317635536e+00 5.471204281e+00 -2.709403634e-01 -2.057829142e+00 -1.182007790e+00 -1.199479564e-03 5.241200924e+00 4.416694343e-01 -5.119503140e-01 1.620797038e+00 -1.299643159e+00 -3.196217716e-01 -5.257572532e-01 -3.166787326e-01 1.018741846e+00 -9.092736244e-01 -3.185467720e-01 -1.905634999e+00 -6.023616314e+00 1.332384348e+00 -7.517639995e-01
 1.611877322e+00 9.347329736e-01 1.611136675e+00 1.854692549e-01 9.287430644e-01 3.838308156e-01 -3.302626133e+00 5.473070621e+00 -3.994614184e-01 -2.050883293e+00 -1.181689143e+00 9.371924098e-04 5.286365509e+00 4.601813555e-01 -3.685174882e-01 1.384035349e+00 -1.394647002e+00 -2.272426933e-01 -5.567856431e-01 -2.279978096e-01 8.706498146e-01 -9.729238153e-01 -2.265137583e-01 -1.902925372e+00 -6.041669846e+00 1.092468977e+00 -6.809398532e-01
 1.607119083e+00 9.380189180e-01 1.611066341e+00 1.879096180e-01 9.288184643e-01 3.849061430e-01 -3.271671772e+00 5.447745323e+00 -5.301774144e-01 -2.032131433e+00 -1.174446583e+00 1.287099323e-03 5.306677818e+00 4.784459472e-01 -2.136612386e-01 1.130771399e+00 -1.489640236e+00 -1.306152195e-01 -5.866287351e-01 -1.321689337e-01 7.116882801e-01 -1.035978079e+00 -1.301699579e-01 -1.890824318e+00 -6.029426575e+00 8.361496329e-01 -6.033699512e-01
 1.602186084e+00 9.415099025e-01 1.611094236e+00 1.903499663e-01 9.290102124e-01 3.860266507e-01 -3.215732574e+00 5.372078419e+00 -6.688756347e-01 -1.995940447e+00 -1.157321453e+00 -4.863457434e-05 5.282303333e+00 4.926711917e-01 -5.587469041e-02 8.851191998e-01 -1.576499343e+00 -3.480788693e-02 -6.046968699e-01 -3.455871716e-02 5.574209094e-01 -1.092873931e+00 -3.468510509e-02 -1.864602804e+00 -5.973994732e+00 5.746651292e-01 -5.270825028e-01
 1.597181559e+00 9.452416897e-01 1.611137748e+00 1.927902848e-01 9.293850064e-01 3.871902227e-01 -3.134089947e+00 5.252538204e+00 -8.134443760e-01 -1.944539070e+00 -1.131506324e+00 -6.805445882e-04 5.218616009e+00 5.033376217e-01 1.074952632e-01 6.312144995e-01 -1.657833457e+00 6.565017253e-02 -6.157503128e-01 6.647553295e-02 3.978225589e-01 -1.145457864e+00 6.540951878e-02 -1.823693156e+00 -5.876564026e+00 2.985716164e-01 -4.468664825e-01
 1.592069745e+00 9.489868879e-01 1.611117482e+00 1.952305734e-01 9.297071099e-01 3.883075416e-01 -3.030571461e+00 5.103362560e+00 -9.576998353e-01 -1.880856514e+00 -1.098344803e+00 -1.698543492e-04 5.126929760e+00 5.130891204e-01 2.842172384e-01 3.466931581e-01 -1.741634488e+00 1.760787517e-01 -6.294547319e-01 1.757061183e-01 2.186317593e-01 -1.199168801e+00 1.753762066e-01 -1.769732237e+00 -5.741568089e+00 -3.355283057e-03 -3.551827669e-01
 1.586793065e+00 9.527571201e-01 1.611100554e+00 1.976708025e-01 9.299692512e-01 3.893919587e-01 -2.899632215e+00 4.909255981e+00 -1.104411364e+00 -1.799582720e+00 -1.054677367e+00 -1.895688183e-04 4.993781090e+00 5.209642053e-01 4.718254209e-01 4.444935918e-02 -1.823091984e+00 2.925583422e-01 -6.398605108e-01 2.915331721e-01 2.804262377e-02 -1.250670075e+00 2.912337780e-01 -1.699380875e+00 -5.558064461e+00 -3.250896335e-01 -2.560200393e-01
 1.581390977e+00 9.566926956e-01 1.611123800e+00 2.001111656e-01 9.303207994e-01 3.904940188e-01 -2.733829975e+00 4.653310299e+00 -1.256245494e+00 -1.696217418e+00 -9.978702664e-01 -5.961843417e-04 4.804158688e+00 5.246451497e-01 6.652946472e-01 -2.604475617e-01 -1.898220181e+00 4.119648635e-01 -6.409820914e-01 4.108345211e-01 -1.643965542e-01 -1.297286153e+00 4.098661244e-01 -1.608288765e+00 -5.314651489e+00 -6.597646475e-01 -1.545552164e-01
 1.575899482e+00 9.607568383e-01 1.611135006e+00 2.025516331e-01 9.307363033e-01 3.915926814e-01 -2.532471418e+00 4.341125011e+00 -1.410976648e+00 -1.571682215e+00 -9.282400012e-01 -1.649648475e-04 4.562579632e+00 5.254958272e-01 8.704732060e-01 -5.866591334e-01 -1.971403718e+00 5.399551392e-01 -6.384703517e-01 5.371765494e-01 -3.704775572e-01 -1.342017174e+00 5.368478894e-01 -1.495684862e+00 -5.010563374e+00 -1.018998265e+00 -4.454852641e-02
 1.570297837e+00 9.648860097e-01 1.611124992e+00 2.049920261e-01 9.311465621e-01 3.926646709e-01 -2.292266369e+00 3.970842123e+00 -1.565765381e+00 -1.423523307e+00 -8.441047072e-01 7.161275134e-04 4.266336441e+00 5.247879624e-01 1.094192386e+00 -9.499861002e-01 -2.046146393e+00 6.802496314e-01 -6.369031668e-01 6.746770144e-01 -6.001414657e-01 -1.387210131e+00 6.757714748e-01 -1.359242082e+00 -4.637809277e+00 -1.412743092e+00 7.967758179e-02
 1.564574480e+00 9.690907598e-01 1.611115336e+00 2.074323297e-01 9.315578341e-01 3.937151730e-01 -2.003999949e+00 3.523339987e+00 -1.722738028e+00 -1.244834304e+00 -7.411738038e-01 9.358515381e-04 3.898149729e+00 5.216165185e-01 1.336639762e+00 -1.343800426e+00 -2.120484591e+00 8.311356902e-01 -6.324660778e-01 8.233630061e-01 -8.491688371e-01 -1.431511283e+00 8.248510361e-01 -1.193180561e+00 -4.179458618e+00 -1.839910746e+00 2.160152346e-01
 1.558732390e+00 9.733690619e-01 1.611105800e+00 2.098725885e-01 9.319689274e-01 3.947422802e-01 -1.654908180e+00 2.974261761e+00 -1.886220932e+00 -1.027476788e+00 -6.143265367e-01 2.784354147e-04 3.436554670e+00 5.145646930e-01 1.596557617e+00 -1.759234548e+00 -2.190540552e+00 9.911652803e-01 -6.192939878e-01 9.823569059e-01 -1.111903071e+00 -1.472298026e+00 9.825503230e-01 -9.894665480e-01 -3.614557028e+00 -2.299493313e+00 3.614996076e-01
 1.552775383e+00 9.777352214e-01 1.611105919e+00 2.123131305e-01 9.323937893e-01 3.957516551e-01 -1.226686358e+00 2.293678284e+00 -2.057698250e+00 -7.603681087e-01 -4.565727711e-01 -9.923842736e-04 2.853882074e+00 5.023509264e-01 1.877140284e+00 -2.200236559e+00 -2.257015944e+00 1.163578749e+00 -5.953564644e-01 1.153526425e+00 -1.390808702e+00 -1.510069251e+00 1.151995182e+00 -7.365794778e-01 -2.911617756e+00 -2.799113989e+00 5.180523992e-01
 1.546717644e+00 9.822270870e-01 1.611125112e+00 2.147535980e-01 9.328720570e-01 3.967561126e-01 -7.000746727e-01 1.456918120e+00 -2.237047195e+00 -4.333389401e-01 -2.613471746e-01 -1.152794925e-03 2.126869678e+00 4.848618507e-01 2.189764261e+00 -2.693243980e+00 -2.324048758e+00 1.357185006e+00 -5.646190643e-01 1.343787789e+00 -1.702633858e+00 -1.547615886e+00 1.341842771e+00 -4.222158492e-01 -2.038412094e+00 -3.361176014e+00 6.942426562e-01
 1.540574789e+00 9.868202209e-01 1.611139059e+00 2.171939015e-01 9.333844781e-01 3.977430761e-01 -4.744894058e-02 4.271043837e-01 -2.424562454e+00 -2.959955856e-02 -1.792014763e-02 1.454503072e-04 1.220906258e+00 4.632743001e-01 2.553297281e+00 -3.278172731e+00 -2.398341179e+00 1.584966779e+00 -5.326301455e-01 1.564536452e+00 -2.072539330e+00 -1.589350343e+00 1.564723015e+00 -2.872639149e-02 -9.454490542e-01 -4.019297123e+00 9.050059915e-01
 1.534344912e+00 9.914552569e-01 1.611124754e+00 2.196342349e-01 9.338738918e-01 3.986893892e-01 7.818445563e-01 -8.785865307e-01 -2.625872374e+00 4.835363626e-01 2.943148911e-01 1.708580763e-03 5.993688479e-02 4.360156059e-01 2.987026215e+00 -3.981364489e+00 -2.481845856e+00 1.856549501e+00 -4.963846505e-01 1.827240825e+00 -2.516931295e+00 -1.636447072e+00 1.829753041e+00 4.758865833e-01 4.571826756e-01 -4.805717468e+00 1.159745455e+00
 1.528013945e+00 9.961248040e-01 1.611099720e+00 2.220748067e-01 9.343284369e-01 3.995946050e-01 1.882292509e+00 -2.620129108e+00 -2.855437040e+00 1.166951180e+00 7.135680318e-01 1.356054330e-03 -1.501728415e+00 3.983039260e-01 3.515693426e+00 -4.826200008e+00 -2.571317434e+00 2.184032440e+00 -4.419525862e-01 2.146628857e+00 -3.050374746e+00 -1.686667681e+00 2.148461103e+00 1.150985479e+00 2.334775686e+00 -5.764484882e+00 1.468164921e+00
 1.521578550e+00 1.000876307e+00 1.611096025e+00 2.245150059e-01 9.347909689e-01 4.004779160e-01 3.389524698e+00 -5.015284538e+00 -3.127454519e+00 2.104649544e+00 1.293017626e+00 -7.787878276e-04 -3.664258480e+00 3.445213139e-01 4.181330681e+00 -5.874377728e+00 -2.670349360e+00 2.594254732e+00 -3.593162894e-01 2.547925949e+00 -3.711810827e+00 -1.742298365e+00 2.546867132e+00 2.082396984e+00 4.923060417e+00 -6.975271225e+00 1.853344321e+00
 1.515056610e+00 1.005738974e+00 1.611119270e+00 2.269553244e-01 9.352937937e-01 4.013491273e-01 5.529111862e+00 -8.411185265e+00 -3.463578701e+00 3.432865381e+00 2.119281769e+00 -1.014613430e-03 -6.747072697e+00 2.681654692e-01 5.070097923e+00 -7.273272038e+00 -2.791146755e+00 3.143233776e+00 -2.431784421e-01 3.082939148e+00 -4.594266415e+00 -1.811157942e+00 3.079306602e+00 3.413400888e+00 8.611247063e+00 -8.600395203e+00 2.367723465e+00
 1.508467674e+00 1.010693789e+00 1.611144066e+00 2.293956876e-01 9.358243346e-01 4.021984041e-01 9.417729378e+00 -1.457428932e+01 -3.994383097e+00 5.846364975e+00 3.627101421e+00 -9.967802325e-04 -1.236872292e+01 1.304526925e-01 6.609972000e+00 -9.715373993e+00 -2.992501974e+00 4.100281239e+00 -4.730657861e-02 4.010253429e+00 -6.134567261e+00 -1.930923343e+00 4.007930756e+00 5.842785835e+00 1.534509087e+01 -1.142630005e+01 3.271231890e+00
 1.501818538e+00 1.015700459e+00 1.611147285e+00 2.318361402e-01 9.363466501e-01 4.030091166e-01 1.643784523e+01 -2.570409584e+01 -4.788983822e+00 1.020675659e+01 6.363706589e+00 -4.203927703e-03 -2.257611084e+01 -1.212552413e-01 9.228947639e+00 -1.387785625e+01 -3.298198223e+00 5.730704308e+00 2.994151115e-01 5.585774899e+00 -8.758668900e+00 -2.115924597e+00 5.588232994e+00 1.024866390e+01 2.756707001e+01 -1.624818230e+01 4.823143482e+00
 1.495106339e+00 1.020744562e+00 1.611132145e+00 2.342766374e-01 9.368460774e-01 4.037768841e-01 2.244764519e+01 -3.522732925e+01 -5.162149429e+00 1.393398094e+01 8.731181145e+00 -1.152594225e-03 -3.141367722e+01 -3.418174088e-01 1.118515015e+01 -1.698443604e+01 -3.429825068e+00 6.945105076e+00 6.071548462e-01 6.752351761e+00 -1.071280289e+01 -2.187361479e+00 6.754967213e+00 1.406593418e+01 3.813108063e+01 -1.988567162e+01 5.991014481e+00
 1.488326907e+00 1.025836349e+00 1.611114502e+00 2.367168516e-01 9.373303652e-01 4.045070112e-01 2.015000343e+01 -3.158440399e+01 -4.393518925e+00 1.250104809e+01 7.872916698e+00 5.910558626e-03 -2.824443436e+01 -2.756900489e-01 9.885851860e+00 -1.492763042e+01 -3.122781038e+00 6.135828495e+00 5.149694681e-01 5.951699257e+00 -9.408748627e+00 -1.979482055e+00 5.951500893e+00 1.269008160e+01 3.430271912e+01 -1.755086327e+01 5.248449802e+00
 1.481482863e+00 1.030982375e+00 1.611105561e+00 2.391573191e-01 9.378066063e-01 4.052037001e-01 1.310298824e+01 -2.043591690e+01 -3.254434109e+00 8.131438255e+00 5.147244930e+00 1.507497858e-03 -1.813581276e+01 -4.818218574e-02 6.992836475e+00 -1.035034466e+01 -2.691211700e+00 4.340126038e+00 1.816776097e-01 4.197854519e+00 -6.518432140e+00 -1.695337176e+00 4.197592735e+00 8.294261932e+00 2.216556740e+01 -1.225690842e+01 3.576913357e+00
 1.474578619e+00 1.036185741e+00 1.611106038e+00 2.415975183e-01 9.382776618e-01 4.058674574e-01 9.646329880e+00 -1.497443295e+01 -2.665371656e+00 5.989385128e+00 3.811042070e+00 -2.039065352e-03 -1.319422817e+01 5.776756629e-02 5.553009510e+00 -8.074904442e+00 -2.469066381e+00 3.446967602e+00 2.070358768e-02 3.323391914e+00 -5.080805302e+00 -1.545526862e+00 3.323643923e+00 6.137953758e+00 1.622491837e+01 -9.623352051e+00 2.749117136e+00


==> SHOCK/data_across_supersonic_shock_drag.dat <==
 M H s rovn vt vnDnPsi5 vnDnPsi1-H*vnDnPsi5 nx*DnPsi2+nz*DnPsi4 gam1*(nx*DnPsi2+nz*DnPsi4)+gam*vn*DnPsi5 DtPsi1 DtPsi2 DtPsi4 DtPsi5 f_t*DtPsi rovt*DtPsi1 (vt*rou-nz*p)*DtPsi2 (vt*row+nx*p)*DtPsi4 rovt*H*DtPsi5 vnDnPsi1 DnPsi1+H*DnPsi5+vt(-nz*DnPsi2+nx*DnPsi4) vn(-nz*DnPsi2+nz*DnPsi4+vt*DnPsi5)+u*DtPsi2+w*DtPsi4 DnPsi1+(u+vn*nx)*DnPsi2+(w+vn*nz)*DnPsi4+(H+vn^2)*DnPsi5+vn*vt*DtPsi5
 1.500000119E+00 1.611111045E+00 5.130007048E-04 9.351971745E-01 3.541273475E-01 5.222077668E-02 1.091591199E-03 -4.795052111E-01 -1.186930016E-01 -2.009595156E+00 3.150589228E+00 8.246167898E-01 -1.245342731E+00 2.826822996E-01 -7.116526365E-01 1.453354955E+00 2.514958978E-01 -7.105159163E-01 8.522506058E-02 3.089029789E-01 3.520518303E+00 -9.515553713E-01
 1.500000119E+00 1.611111045E+00 8.704193169E-04 9.351971745E-01 3.541273475E-01 5.488941073E-02 1.141172484E-03 -4.866511226E-01 -1.178152710E-01 -2.013334751E+00 3.157024860E+00 8.227734566E-01 -1.247524858E+00 2.825195789E-01 -7.129769325E-01 1.456323743E+00 2.509336770E-01 -7.117609382E-01 8.957410604E-02 3.181566894E-01 3.527881384E+00 -9.538943172E-01
 1.500000119E+00 1.611111045E+00 1.661099494E-03 9.351971745E-01 3.541273475E-01 5.829280987E-02 1.133806421E-03 -4.957172871E-01 -1.166769788E-01 -2.017952919E+00 3.165868521E+00 8.202661872E-01 -1.250405192E+00 2.825556695E-01 -7.146123052E-01 1.460403204E+00 2.501690090E-01 -7.134042978E-01 9.504999220E-02 3.296707869E-01 3.537345171E+00 -9.571086168E-01
 1.500000119E+00 1.611111045E+00 2.484134864E-03 9.351971745E-01 3.541273475E-01 6.236359477E-02 1.059303526E-03 -5.064115524E-01 -1.152555943E-01 -2.022850990E+00 3.175941467E+00 8.169430494E-01 -1.253550649E+00 2.826596797E-01 -7.163468599E-01 1.465049863E+00 2.491555065E-01 -7.151988745E-01 1.015339792E-01 3.431780934E-01 3.547641277E+00 -9.608384967E-01
 1.500000119E+00 1.611111045E+00 3.273098730E-03 9.351971745E-01 3.541273475E-01 6.662066281E-02 9.932058165E-04 -5.175420642E-01 -1.137479097E-01 -2.027626038E+00 3.185759544E+00 8.133582473E-01 -1.256594896E+00 2.826675177E-01 -7.180378437E-01 1.469578862E+00 2.480621934E-01 -7.169357538E-01 1.083264872E-01 3.573332131E-01 3.557735920E+00 -9.645287991E-01
 1.500000119E+00 1.611111045E+00 4.054613877E-03 9.351971745E-01 3.541273475E-01 7.107997686E-02 9.295338532E-04 -5.291423202E-01 -1.121449545E-01 -2.032368183E+00 3.195593596E+00 8.095420003E-01 -1.259642720E+00 2.826218605E-01 -7.197171450E-01 1.474115372E+00 2.468982935E-01 -7.186746597E-01 1.154472679E-01 3.721828759E-01 3.567900896E+00 -9.682152271E-01
 1.500000119E+00 1.611111045E+00 4.860181361E-03 9.351971745E-01 3.541273475E-01 7.601314038E-02 8.170904475E-04 -5.420742631E-01 -1.104113087E-01 -2.038205862E+00 3.207793474E+00 8.055509925E-01 -1.263456106E+00 2.827894390E-01 -7.217844129E-01 1.479743123E+00 2.456811070E-01 -7.208503485E-01 1.232827008E-01 3.884742856E-01 3.580229759E+00 -9.727610946E-01
 1.500000119E+00 1.611111045E+00 5.673760548E-03 9.351971745E-01 3.541273475E-01 8.127125353E-02 6.777821109E-04 -5.559141040E-01 -1.085858867E-01 -2.044881821E+00 3.221759081E+00 8.014855981E-01 -1.267849922E+00 2.831208408E-01 -7.241486311E-01 1.486185431E+00 2.444412112E-01 -7.233571410E-01 1.316148043E-01 4.057743549E-01 3.594220638E+00 -9.778847694E-01
 1.500000119E+00 1.611111045E+00 6.477377843E-03 9.351971745E-01 3.541273475E-01 8.665379137E-02 5.325378152E-04 -5.701079369E-01 -1.067278683E-01 -2.051899195E+00 3.236386776E+00 7.974064946E-01 -1.272475600E+00 2.835002840E-01 -7.266336679E-01 1.492933035E+00 2.431971431E-01 -7.259963155E-01 1.401414275E-01 4.234916568E-01 3.608904123E+00 -9.832137227E-01
 1.500000119E+00 1.611111045E+00 7.276418153E-03 9.351971745E-01 3.541273475E-01 9.227332473E-02 3.657900961E-04 -5.850058794E-01 -1.048196927E-01 -2.059632540E+00 3.252420664E+00 7.933121920E-01 -1.277582288E+00 2.839958668E-01 -7.293722034E-01 1.500329494E+00 2.419484407E-01 -7.289098501E-01 1.490283608E-01 4.419490397E-01 3.624935627E+00 -9.890571833E-01
 1.500000119E+00 1.611111045E+00 8.092325181E-03 9.351971745E-01 3.541273475E-01 9.806299210E-02 1.864942606E-04 -6.006768942E-01 -1.029825732E-01 -2.069441557E+00 3.271951675E+00 7.899467945E-01 -1.284016728E+00 2.848342955E-01 -7.328459024E-01 1.509339094E+00 2.409220487E-01 -7.325809598E-01 1.581768692E-01 4.610313177E-01 3.644674540E+00 -9.960024357E-01
 1.500000119E+00 1.611111045E+00 8.905556984E-03 9.351971745E-01 3.541273475E-01 1.038967744E-01 2.877718543E-05 -6.165569425E-01 -1.011672914E-01 -2.079817533E+00 3.292170525E+00 7.868344188E-01 -1.290787935E+00 2.856742144E-01 -7.365202904E-01 1.518665910E+00 2.399728298E-01 -7.364442348E-01 1.674180329E-01 4.803982675E-01 3.665410519E+00 -1.003124237E+00
 1.500000119E+00 1.611111045E+00 9.707875550E-03 9.351971745E-01 3.541273475E-01 1.098752618E-01 -1.343797194E-04 -6.328202486E-01 -9.930272400E-02 -2.090501308E+00 3.312676668E+00 7.837554812E-01 -1.297747850E+00 2.864403725E-01 -7.403036952E-01 1.528125286E+00 2.390337884E-01 -7.404150367E-01 1.768868715E-01 5.003510714E-01 3.686731577E+00 -1.010304093E+00
 1.500000119E+00 1.611111045E+00 1.050487999E-02 9.351971745E-01 3.541273475E-01 1.162645817E-01 -3.219691571E-04 -6.502528787E-01 -9.733074158E-02 -2.102131128E+00 3.334763288E+00 7.806424499E-01 -1.305330157E+00 2.872349322E-01 -7.444220781E-01 1.538313746E+00 2.380843610E-01 -7.447410822E-01 1.869931817E-01 5.217331052E-01 3.709882736E+00 -1.018063784E+00
 1.500000119E+00 1.611111045E+00 1.131933369E-02 9.351971745E-01 3.541273475E-01 1.227287352E-01 -4.728916974E-04 -6.683822274E-01 -9.553266317E-02 -2.116576672E+00 3.360599279E+00 7.788707018E-01 -1.314613819E+00 2.882004082E-01 -7.495377064E-01 1.550231934E+00 2.375440150E-01 -7.500377893E-01 1.972567290E-01 5.438176990E-01 3.737903833E+00 -1.026917458E+00
 1.500000119E+00 1.611111045E+00 1.212779805E-02 9.351971745E-01 3.541273475E-01 1.297572702E-01 -6.254019681E-04 -6.880111098E-01 -9.354426712E-02 -2.131814718E+00 3.387424707E+00 7.768812776E-01 -1.324376583E+00 2.890019119E-01 -7.549338937E-01 1.562606335E+00 2.369372547E-01 -7.556078434E-01 2.084279656E-01 5.679962039E-01 3.767508984E+00 -1.036112905E+00
 1.500000119E+00 1.611111045E+00 1.293340418E-02 9.351971745E-01 3.541273475E-01 1.376587600E-01 -7.716317778E-04 -7.099073529E-01 -9.124067426E-02 -2.148000002E+00 3.415375948E+00 7.744349241E-01 -1.334705114E+00 2.895250916E-01 -7.606655955E-01 1.575500131E+00 2.361911535E-01 -7.615006566E-01 2.210119218E-01 5.953835249E-01 3.799053907E+00 -1.045711279E+00
 1.500000119E+00 1.611111045E+00 1.373988297E-02 9.351971745E-01 3.541273475E-01 1.462211460E-01 -9.047753410E-04 -7.336918712E-01 -8.876714855E-02 -2.165638447E+00 3.445091724E+00 7.720017433E-01 -1.345919251E+00 2.898464799E-01 -7.669117451E-01 1.589207888E+00 2.354490757E-01 -7.678987384E-01 2.346737236E-01 6.253566742E-01 3.833376169E+00 -1.055930972E+00
 1.500000119E+00 1.611111045E+00 1.455370989E-02 9.351971745E-01 3.541273475E-01 1.552710682E-01 -1.006924198E-03 -7.589519620E-01 -8.620128036E-02 -2.184839725E+00 3.476200819E+00 7.699986100E-01 -1.358012557E+00 2.898866236E-01 -7.737115026E-01 1.603558421E+00 2.348381579E-01 -7.747983932E-01 2.491520196E-01 6.574998498E-01 3.870478392E+00 -1.066575527E+00
 1.500000119E+00 1.611111045E+00 1.536115445E-02 9.351971745E-01 3.541273475E-01 1.651467681E-01 -1.089642523E-03 -7.863989472E-01 -8.335411549E-02 -2.205055475E+00 3.508634329E+00 7.675867677E-01 -1.370735407E+00 2.896947861E-01 -7.808704376E-01 1.618519902E+00 2.341025770E-01 -7.820572257E-01 2.649801373E-01 6.927015781E-01 3.909698725E+00 -1.077688575E+00
 1.500000119E+00 1.611111045E+00 1.616342179E-02 9.351971745E-01 3.541273475E-01 1.758695394E-01 -1.177255996E-03 -8.160943389E-01 -8.022038639E-02 -2.226486921E+00 3.542839050E+00 7.648005486E-01 -1.384225488E+00 2.893373668E-01 -7.884598970E-01 1.634298444E+00 2.332528085E-01 -7.897539139E-01 2.821680903E-01 7.309586406E-01 3.951358318E+00 -1.089413285E+00
 1.500000119E+00 1.611111045E+00 1.697219163E-02 9.351971745E-01 3.541273475E-01 1.869667470E-01 -1.249706373E-03 -8.467966914E-01 -7.696523517E-02 -2.248395920E+00 3.576927900E+00 7.619953752E-01 -1.397922158E+00 2.886338830E-01 -7.962184548E-01 1.650023460E+00 2.323972881E-01 -7.975683808E-01 2.999744713E-01 7.708501816E-01 3.993900776E+00 -1.101105213E+00
 1.500000119E+00 1.611111045E+00 1.778156683E-02 9.351971745E-01 3.541273475E-01 1.984039247E-01 -1.288816682E-03 -8.784174323E-01 -7.360149175E-02 -2.270604134E+00 3.610991955E+00 7.590636015E-01 -1.411757708E+00 2.876950204E-01 -8.040830493E-01 1.665737033E+00 2.315031290E-01 -8.054621220E-01 3.183619380E-01 8.121276498E-01 4.037009716E+00 -1.112856984E+00
 1.500000119E+00 1.611111045E+00 1.858841814E-02 9.351971745E-01 3.541273475E-01 2.099720091E-01 -1.285495004E-03 -9.103348255E-01 -7.017312199E-02 -2.292711496E+00 3.644604206E+00 7.559978962E-01 -1.425495982E+00 2.865981758E-01 -8.119118810E-01 1.681242228E+00 2.305681407E-01 -8.133003116E-01 3.370027542E-01 8.540020585E-01 4.079975605E+00 -1.124412060E+00
 1.500000119E+00 1.611111045E+00 1.939344592E-02 9.351971745E-01 3.541273475E-01 2.212906480E-01 -1.274420414E-03 -9.415843487E-01 -6.682682782E-02 -2.314298391E+00 3.677237511E+00 7.530300021E-01 -1.438880920E+00 2.854655981E-01 -8.195563555E-01 1.696295857E+00 2.296629846E-01 -8.209369183E-01 3.552494049E-01 8.950292468E-01 4.121887207E+00 -1.135681510E+00
 1.500000119E+00 1.611111045E+00 2.020675130E-02 9.351971745E-01 3.541273475E-01 2.319254726E-01 -1.205935609E-03 -9.708424807E-01 -6.364133954E-02 -2.333770990E+00 3.706164598E+00 7.499122024E-01 -1.450840354E+00 2.841395140E-01 -8.264521956E-01 1.709639788E+00 2.287120968E-01 -8.277602792E-01 3.724517524E-01 9.337155819E-01 4.159726143E+00 -1.145734549E+00
 1.500000119E+00 1.611111045E+00 2.101489902E-02 9.351971745E-01 3.541273475E-01 2.418966740E-01 -1.158963074E-03 -9.983645678E-01 -6.069047377E-02 -2.352774620E+00 3.734703302E+00 7.472435236E-01 -1.462525606E+00 2.830938399E-01 -8.331817985E-01 1.722804666E+00 2.278981805E-01 -8.344271183E-01 3.885634542E-01 9.699296951E-01 4.196519852E+00 -1.155542254E+00
 1.500000119E+00 1.611111045E+00 2.181935497E-02 9.351971745E-01 3.541273475E-01 2.509035170E-01 -1.107454998E-03 -1.023373008E+00 -5.808426812E-02 -2.370711565E+00 3.761770725E+00 7.451247573E-01 -1.473540187E+00 2.822975218E-01 -8.395338058E-01 1.735290647E+00 2.272519916E-01 -8.407113552E-01 4.031259716E-01 1.002663255E+00 4.231080532E+00 -1.164808989E+00
 1.500000119E+00 1.611111045E+00 2.262726240E-02 9.351971745E-01 3.541273475E-01 2.588069737E-01 -9.966723155E-04 -1.045263052E+00 -5.577547103E-02 -2.385892153E+00 3.784710884E+00 7.429131269E-01 -1.482786298E+00 2.815541625E-01 -8.449096084E-01 1.745872974E+00 2.265774757E-01 -8.459866047E-01 4.159700871E-01 1.031356812E+00 4.260326385E+00 -1.172729492E+00
 1.500000119E+00 1.611111045E+00 2.343690768E-02 9.351971745E-01 3.541273475E-01 2.655923069E-01 -8.865325944E-04 -1.064040065E+00 -5.378676206E-02 -2.398762226E+00 3.804425478E+00 7.407767773E-01 -1.490558863E+00 2.810046375E-01 -8.494672775E-01 1.754967213E+00 2.259259373E-01 -8.504211903E-01 4.270121753E-01 1.055873394E+00 4.285097122E+00 -1.179561615E+00
 1.500000119E+00 1.611111045E+00 2.424347401E-02 9.351971745E-01 3.541273475E-01 2.711623907E-01 -7.712040679E-04 -1.079630375E+00 -5.222482607E-02 -2.410258770E+00 3.822267056E+00 7.392811775E-01 -1.497476101E+00 2.807609737E-01 -8.535385132E-01 1.763197422E+00 2.254697978E-01 -8.543677330E-01 4.361014962E-01 1.075997710E+00 4.307019711E+00 -1.185679317E+00
 1.500000119E+00 1.611111045E+00 2.504919283E-02 9.351971745E-01 3.541273475E-01 2.754898667E-01 -6.530734827E-04 -1.091921568E+00 -5.108279362E-02 -2.420027733E+00 3.837635994E+00 7.383272052E-01 -1.503290176E+00 2.807831466E-01 -8.569979668E-01 1.770287156E+00 2.251788527E-01 -8.576849103E-01 4.431917071E-01 1.091595173E+00 4.325383186E+00 -1.190949440E+00
 1.500000119E+00 1.611111045E+00 2.586095035E-02 9.351971745E-01 3.541273475E-01 2.793462574E-01 -5.204046029E-04 -1.102488399E+00 -4.991060123E-02 -2.426595926E+00 3.848781824E+00 7.361500263E-01 -1.507103324E+00 2.807590663E-01 -8.593239784E-01 1.775428653E+00 2.245148420E-01 -8.598604798E-01 4.495374262E-01 1.105077624E+00 4.337996006E+00 -1.194887519E+00
 1.500000119E+00 1.611111045E+00 2.666904405E-02 9.351971745E-01 3.541273475E-01 2.826336622E-01 -3.996563319E-04 -1.111536145E+00 -4.892733321E-02 -2.432365417E+00 3.858944893E+00 7.341976762E-01 -1.510418296E+00 2.809173465E-01 -8.613671064E-01 1.780116796E+00 2.239193916E-01 -8.617517352E-01 4.549545944E-01 1.116422057E+00 4.348993301E+00 -1.198489428E+00
 1.500000119E+00 1.611111045E+00 2.747445554E-02 9.351971745E-01 3.541273475E-01 2.854114175E-01 -2.752913279E-04 -1.119200826E+00 -4.810431227E-02 -2.437374592E+00 3.868077040E+00 7.324003577E-01 -1.513260126E+00 2.811866105E-01 -8.631410003E-01 1.784329534E+00 2.233712375E-01 -8.633731604E-01 4.595541954E-01 1.125901699E+00 4.358484268E+00 -1.201688886E+00
 1.500000119E+00 1.611111045E+00 2.828339301E-02 9.351971745E-01 3.541273475E-01 2.881304920E-01 -1.364248310E-04 -1.126430988E+00 -4.718974233E-02 -2.440572977E+00 3.874927044E+00 7.296833396E-01 -1.514970779E+00 2.814092338E-01 -8.642736077E-01 1.787489295E+00 2.225425988E-01 -8.643490672E-01 4.640737772E-01 1.134851694E+00 4.364751339E+00 -1.204286218E+00
 1.500000119E+00 1.611111045E+00 2.909286506E-02 9.351971745E-01 3.541273475E-01 2.906765640E-01 -1.693416016E-05 -1.133025885E+00 -4.626319185E-02 -2.442642927E+00 3.880433798E+00 7.265297771E-01 -1.515997887E+00 2.816685438E-01 -8.650066853E-01 1.790029526E+00 2.215808034E-01 -8.649351001E-01 4.682952762E-01 1.142964959E+00 4.369025230E+00 -1.206467152E+00
 1.500000119E+00 1.611111045E+00 2.989977598E-02 9.351971745E-01 3.541273475E-01 2.928426564E-01 1.068888378E-04 -1.138586164E+00 -4.545475170E-02 -2.444087505E+00 3.885096073E+00 7.235093117E-01 -1.516627192E+00 2.820275128E-01 -8.655182123E-01 1.792180300E+00 2.206595987E-01 -8.652941585E-01 4.719089270E-01 1.149659991E+00 4.372023106E+00 -1.208354473E+00
 1.500000119E+00 1.611111045E+00 3.070558235E-02 9.351971745E-01 3.541273475E-01 2.945947647E-01 2.501499839E-04 -1.142996669E+00 -4.476599023E-02 -2.444587231E+00 3.888589859E+00 7.204406857E-01 -1.516670465E+00 2.825016379E-01 -8.656952381E-01 1.793792009E+00 2.197237164E-01 -8.653188348E-01 4.748750031E-01 1.154769659E+00 4.373229980E+00 -1.209869742E+00
 1.500000119E+00 1.611111045E+00 3.151541948E-02 9.351971745E-01 3.541273475E-01 2.958420217E-01 3.875886323E-04 -1.145953536E+00 -4.420255497E-02 -2.443635225E+00 3.890406370E+00 7.171814442E-01 -1.515854716E+00 2.831480503E-01 -8.653581142E-01 1.794629931E+00 2.187297046E-01 -8.648534417E-01 4.770219624E-01 1.157812357E+00 4.371729374E+00 -1.210921049E+00
 1.500000119E+00 1.611111045E+00 3.232346103E-02 9.351971745E-01 3.541273475E-01 2.961428463E-01 5.177351995E-04 -1.146409154E+00 -4.396369308E-02 -2.441812515E+00 3.891165972E+00 7.145358324E-01 -1.514517307E+00 2.841001451E-01 -8.647125959E-01 1.794980288E+00 2.179228216E-01 -8.640903831E-01 4.776367247E-01 1.157411814E+00 4.368386745E+00 -1.211449742E+00
 1.500000119E+00 1.611111045E+00 3.312921524E-02 9.351971745E-01 3.541273475E-01 2.955251336E-01 6.426465698E-04 -1.144479513E+00 -4.405664280E-02 -2.439030886E+00 3.890673399E+00 7.124630213E-01 -1.512584448E+00 2.853284478E-01 -8.637275696E-01 1.794753075E+00 2.172906399E-01 -8.629876971E-01 4.767664373E-01 1.153659582E+00 4.362998009E+00 -1.211530447E+00
 1.500000119E+00 1.611111045E+00 3.394009918E-02 9.351971745E-01 3.541273475E-01 2.940015793E-01 7.352972170E-04 -1.140228391E+00 -4.448913038E-02 -2.435477257E+00 3.889424086E+00 7.110236287E-01 -1.510253310E+00 2.869017422E-01 -8.624691367E-01 1.794176817E+00 2.168516666E-01 -8.616576195E-01 4.744044840E-01 1.146549225E+00 4.356008053E+00 -1.211342216E+00
 1.500000119E+00 1.611111045E+00 3.474862874E-02 9.351971745E-01 3.541273475E-01 2.916621864E-01 8.261549519E-04 -1.133855581E+00 -4.521518573E-02 -2.431157112E+00 3.887129545E+00 7.101121545E-01 -1.507446766E+00 2.886963487E-01 -8.609392047E-01 1.793118238E+00 2.165736556E-01 -8.600564003E-01 4.707263112E-01 1.136510015E+00 4.347387314E+00 -1.210720062E+00
 1.500000119E+00 1.611111045E+00 3.555434570E-02 9.351971745E-01 3.541273475E-01 2.887163460E-01 9.082797333E-04 -1.125888944E+00 -4.615268856E-02 -2.426358223E+00 3.884206295E+00 7.096192241E-01 -1.504336596E+00 2.906714976E-01 -8.592398167E-01 1.791769862E+00 2.164233327E-01 -8.582819104E-01 4.660623670E-01 1.124282360E+00 4.337693691E+00 -1.209771752E+00
 1.500000119E+00 1.611111045E+00 3.636274859E-02 9.351971745E-01 3.541273475E-01 2.852869034E-01 9.667786653E-04 -1.116816163E+00 -4.732483625E-02 -2.421909332E+00 3.881870031E+00 7.098805904E-01 -1.501505733E+00 2.928640246E-01 -8.576643467E-01 1.790692091E+00 2.165030390E-01 -8.566668034E-01 4.605956376E-01 1.110391378E+00 4.328503132E+00 -1.208963037E+00
 1.500000119E+00 1.611111045E+00 3.717162833E-02 9.351971745E-01 3.541273475E-01 2.816604376E-01 1.003245707E-03 -1.107332587E+00 -4.860841483E-02 -2.417823315E+00 3.880043507E+00 7.105413079E-01 -1.498938918E+00 2.951344848E-01 -8.562173247E-01 1.789849639E+00 2.167045474E-01 -8.552023172E-01 4.547894895E-01 1.095859647E+00 4.319922924E+00 -1.208297968E+00
 1.500000119E+00 1.611111045E+00 3.797847405E-02 9.351971745E-01 3.541273475E-01 2.781583667E-01 1.025745180E-03 -1.098170519E+00 -4.984648526E-02 -2.413898945E+00 3.878418684E+00 7.111684084E-01 -1.496477604E+00 2.973700464E-01 -8.548276424E-01 1.789099932E+00 2.168958187E-01 -8.537980318E-01 4.491697848E-01 1.081777692E+00 4.311682224E+00 -1.207703233E+00
 1.500000119E+00 1.611111045E+00 3.878603503E-02 9.351971745E-01 3.541273475E-01 2.748451233E-01 9.996556910E-04 -1.089577794E+00 -5.104795843E-02 -2.411020279E+00 3.878229856E+00 7.121529579E-01 -1.494692683E+00 2.996210456E-01 -8.538082242E-01 1.789012909E+00 2.171960771E-01 -8.527797461E-01 4.438056648E-01 1.068453074E+00 4.305370331E+00 -1.207463384E+00
 1.500000119E+00 1.611111045E+00 3.959546611E-02 9.351971745E-01 3.541273475E-01 2.716435492E-01 9.784881258E-04 -1.081520200E+00 -5.230712518E-02 -2.409394979E+00 3.879721165E+00 7.136953473E-01 -1.493732691E+00 3.019028008E-01 -8.532326221E-01 1.789700866E+00 2.176664919E-01 -8.522319794E-01 4.386264086E-01 1.055737138E+00 4.301364422E+00 -1.207784891E+00
 1.500000119E+00 1.611111045E+00 4.040292650E-02 9.351971745E-01 3.541273475E-01 2.685958147E-01 9.708544239E-04 -1.073902726E+00 -5.352694541E-02 -2.408073425E+00 3.881608963E+00 7.152336240E-01 -1.492964864E+00 3.041487634E-01 -8.527646661E-01 1.790571690E+00 2.181356400E-01 -8.517938852E-01 4.337085187E-01 1.043617964E+00 4.297947884E+00 -1.208252072E+00
 1.500000119E+00 1.611111045E+00 4.120980203E-02 9.351971745E-01 3.541273475E-01 2.654531002E-01 9.387685568E-04 -1.066098571E+00 -5.480507389E-02 -2.407171726E+00 3.884046316E+00 7.171198130E-01 -1.492467046E+00 3.064516485E-01 -8.524453640E-01 1.791696072E+00 2.187108994E-01 -8.515099287E-01 4.286132157E-01 1.031218052E+00 4.295244694E+00 -1.208829284E+00
 1.500000119E+00 1.611111045E+00 4.201998934E-02 9.351971745E-01 3.541273475E-01 2.618158460E-01 8.783917874E-04 -1.057300329E+00 -5.637794733E-02 -2.407470942E+00 3.888121605E+00 7.202528715E-01 -1.492739081E+00 3.090259135E-01 -8.525513411E-01 1.793575883E+00 2.196664363E-01 -8.516650796E-01 4.226927757E-01 1.017251015E+00 4.294467449E+00 -1.209831834E+00
 1.500000119E+00 1.611111045E+00 4.282762110E-02 9.351971745E-01 3.541273475E-01 2.577242255E-01 8.540608105E-04 -1.047395587E+00 -5.814433098E-02 -2.407552242E+00 3.891931534E+00 7.237821817E-01 -1.492876768E+00 3.117525280E-01 -8.525801301E-01 1.795333505E+00 2.207428217E-01 -8.517436385E-01 4.160763919E-01 1.001712322E+00 4.293152809E+00 -1.210716844E+00
 1.500000119E+00 1.611111045E+00 4.363328964E-02 9.351971745E-01 3.541273475E-01 2.529962957E-01 8.173872484E-04 -1.035852432E+00 -6.014616042E-02 -2.407250166E+00 3.895197153E+00 7.278187275E-01 -1.492779016E+00 3.146528602E-01 -8.524731398E-01 1.796839952E+00 2.219738960E-01 -8.516879082E-01 4.084224999E-01 9.839292765E-01 4.290975094E+00 -1.211298943E+00
 1.500000119E+00 1.611111045E+00 4.444307089E-02 9.351971745E-01 3.541273475E-01 2.473834157E-01 7.433157298E-04 -1.022342443E+00 -6.260021776E-02 -2.408007383E+00 3.900019884E+00 7.334415317E-01 -1.493369341E+00 3.179874718E-01 -8.527412415E-01 1.799064636E+00 2.236887813E-01 -8.520246744E-01 3.993054628E-01 9.631406069E-01 4.290288448E+00 -1.212263227E+00
 1.500000119E+00 1.611111045E+00 4.525106773E-02 9.351971745E-01 3.541273475E-01 2.411198616E-01 6.760378601E-04 -1.007191658E+00 -6.530885398E-02 -2.408369541E+00 3.904360533E+00 7.395328283E-01 -1.493717670E+00 3.215204179E-01 -8.528695703E-01 1.801066875E+00 2.255465239E-01 -8.522234559E-01 3.891468942E-01 9.400460720E-01 4.288709641E+00 -1.212992787E+00
 1.500000119E+00 1.611111045E+00 4.605733976E-02 9.351971745E-01 3.541273475E-01 2.343247086E-01 6.123872590E-04 -9.906535745E-01 -6.820684671E-02 -2.408277512E+00 3.908100367E+00 7.460178733E-01 -1.493788719E+00 3.252154589E-01 -8.528369069E-01 1.802791953E+00 2.275243700E-01 -8.522639871E-01 3.781355321E-01 9.150540829E-01 4.286165237E+00 -1.213430405E+00
 1.500000119E+00 1.611111045E+00 4.686669633E-02 9.351971745E-01 3.541273475E-01 2.269665450E-01 5.289601977E-04 -9.729757905E-01 -7.143717259E-02 -2.409338474E+00 3.913588524E+00 7.536538243E-01 -1.494620204E+00 3.292259276E-01 -8.532126546E-01 1.805323720E+00 2.298532277E-01 -8.527383208E-01 3.661972582E-01 8.881842494E-01 4.285408497E+00 -1.214392424E+00
 1.500000119E+00 1.611111045E+00 4.767498001E-02 9.351971745E-01 3.541273475E-01 2.194471210E-01 4.218993126E-04 -9.548775554E-01 -7.472503185E-02 -2.410494804E+00 3.919348240E+00 7.615124583E-01 -1.495522618E+00 3.333553672E-01 -8.536221385E-01 1.807980657E+00 2.322499901E-01 -8.532531857E-01 3.539755940E-01 8.607143760E-01 4.284820080E+00 -1.215342402E+00
 1.500000119E+00 1.611111045E+00 4.848160967E-02 9.351971745E-01 3.541273475E-01 2.118502259E-01 3.083388146E-04 -9.365841746E-01 -7.804336399E-02 -2.411643267E+00 3.925102234E+00 7.694450617E-01 -1.496406674E+00 3.375178576E-01 -8.540288806E-01 1.810634971E+00 2.346693277E-01 -8.537576199E-01 3.416225910E-01 8.329624534E-01 4.284177780E+00 -1.216275930E+00
 1.500000119E+00 1.611111045E+00 4.929133132E-02 9.351971745E-01 3.541273475E-01 2.041569799E-01 1.885972015E-04 -9.182695150E-01 -8.148805052E-02 -2.413972139E+00 3.932811022E+00 7.780154943E-01 -1.498082757E+00 3.419067264E-01 -8.548535705E-01 1.814190984E+00 2.372831851E-01 -8.547138572E-01 3.291081488E-01 8.049243689E-01 4.285605431E+00 -1.217808247E+00
 1.500000119E+00 1.611111045E+00 5.009953678E-02 9.351971745E-01 3.541273475E-01 1.963343918E-01 6.038883657E-05 -8.996553421E-01 -8.499399573E-02 -2.416334867E+00 3.940528154E+00 7.867821455E-01 -1.499758601E+00 3.463474512E-01 -8.556903005E-01 1.817750931E+00 2.399568707E-01 -8.556700349E-01 3.163768947E-01 7.764450312E-01 4.287034512E+00 -1.219342351E+00
 1.500000119E+00 1.611111045E+00 5.090583488E-02 9.351971745E-01 3.541273475E-01 1.883175671E-01 -4.138602890E-05 -8.805482388E-01 -8.857470006E-02 -2.418546200E+00 3.948040009E+00 7.957026362E-01 -1.501348257E+00 3.508432508E-01 -8.564733267E-01 1.821216106E+00 2.426774949E-01 -8.565769792E-01 3.033591211E-01 7.472965121E-01 4.288117886E+00 -1.220776916E+00
 1.500000119E+00 1.611111045E+00 5.171489716E-02 9.351971745E-01 3.541273475E-01 1.800535917E-01 -1.689557685E-04 -8.609107137E-01 -9.228926152E-02 -2.421180487E+00 3.956461906E+00 8.050469160E-01 -1.503228903E+00 3.555721343E-01 -8.574062586E-01 1.825101018E+00 2.455273718E-01 -8.576499820E-01 2.899173796E-01 7.172146440E-01 4.289888382E+00 -1.222480059E+00
 1.500000119E+00 1.611111045E+00 5.252337456E-02 9.351971745E-01 3.541273475E-01 1.714211255E-01 -2.936790988E-04 -8.403588533E-01 -9.615396708E-02 -2.423628807E+00 3.964684725E+00 8.147016764E-01 -1.504993439E+00 3.604362011E-01 -8.582732677E-01 1.828894258E+00 2.484719008E-01 -8.586567044E-01 2.758847773E-01 6.858124733E-01 4.291192532E+00 -1.224099517E+00
 1.500000119E+00 1.611111045E+00 5.332984775E-02 9.351971745E-01 3.541273475E-01 1.624145806E-01 -4.210878105E-04 -8.188009262E-01 -1.001399532E-01 -2.425768137E+00 3.972510099E+00 8.246309757E-01 -1.506566763E+00 3.654190302E-01 -8.590308428E-01 1.832503915E+00 2.515002191E-01 -8.595542908E-01 2.612468302E-01 6.530628800E-01 4.291824341E+00 -1.225471258E+00
 1.500000119E+00 1.611111045E+00 5.413846299E-02 9.351971745E-01 3.541273475E-01 1.532438695E-01 -5.592285888E-04 -7.968143821E-01 -1.041843444E-01 -2.427509069E+00 3.980018139E+00 8.344398737E-01 -1.507912159E+00 3.704900146E-01 -8.596473336E-01 1.835967422E+00 2.544917762E-01 -8.603218794E-01 2.463336587E-01 6.196020842E-01 4.291724682E+00 -1.226830602E+00
 1.500000119E+00 1.611111045E+00 5.494652316E-02 9.351971745E-01 3.541273475E-01 1.439665556E-01 -7.111934829E-04 -7.745304704E-01 -1.082589924E-01 -2.429102182E+00 3.987366199E+00 8.442693949E-01 -1.509159803E+00 3.756014705E-01 -8.602114916E-01 1.839357018E+00 2.574896514E-01 -8.610336781E-01 2.312349230E-01 5.857281089E-01 4.291345596E+00 -1.228114128E+00
 1.500000119E+00 1.611111045E+00 5.575358123E-02 9.351971745E-01 3.541273475E-01 1.348496974E-01 -8.551321807E-04 -7.526846528E-01 -1.122842878E-01 -2.430930614E+00 3.995081425E+00 8.540010452E-01 -1.510547876E+00 3.806890547E-01 -8.608590364E-01 1.842916131E+00 2.604576349E-01 -8.618257046E-01 2.164026946E-01 5.524371862E-01 4.291446209E+00 -1.229530573E+00
 1.500000119E+00 1.611111045E+00 5.656292662E-02 9.351971745E-01 3.541273475E-01 1.264171004E-01 -9.925013874E-04 -7.323678136E-01 -1.159631833E-01 -2.432030439E+00 4.001821041E+00 8.624794483E-01 -1.511454463E+00 3.854770064E-01 -8.612485528E-01 1.846024990E+00 2.630434334E-01 -8.623429537E-01 2.026794851E-01 5.213874578E-01 4.290464878E+00 -1.230766058E+00
 1.500000119E+00 1.611111045E+00 5.737097934E-02 9.351971745E-01 3.541273475E-01 1.185762361E-01 -1.156140584E-03 -7.134813070E-01 -1.193858013E-01 -2.433342457E+00 4.008787632E+00 8.703917265E-01 -1.512470961E+00 3.900593519E-01 -8.617131114E-01 1.849238873E+00 2.654565573E-01 -8.629229069E-01 1.898833513E-01 4.924168885E-01 4.290091991E+00 -1.232080936E+00
 1.500000119E+00 1.611111045E+00 5.817761645E-02 9.351971745E-01 3.541273475E-01 1.113405749E-01 -1.292827888E-03 -6.962070465E-01 -1.226060018E-01 -2.435234308E+00 4.016553879E+00 8.778933287E-01 -1.513858795E+00 3.944678009E-01 -8.623830676E-01 1.852821231E+00 2.677444220E-01 -8.637147546E-01 1.780892015E-01 4.656506181E-01 4.290963173E+00 -1.233763814E+00
 1.500000119E+00 1.611111045E+00 5.898725241E-02 9.351971745E-01 3.541273475E-01 1.050330773E-01 -1.372733619E-03 -6.809433103E-01 -1.253310144E-01 -2.435513020E+00 4.021975040E+00 8.834607005E-01 -1.514143348E+00 3.984054625E-01 -8.624817729E-01 1.855321884E+00 2.694423795E-01 -8.638770580E-01 1.678472161E-01 4.419465363E-01 4.289265633E+00 -1.234911799E+00
 1.500000119E+00 1.611111045E+00 5.979521200E-02 9.351971745E-01 3.541273475E-01 9.914953262E-02 -1.470510382E-03 -6.666858792E-01 -1.278650165E-01 -2.435892582E+00 4.027502537E+00 8.886386156E-01 -1.514484882E+00 4.022052288E-01 -8.626161814E-01 1.857871771E+00 2.710216045E-01 -8.640719056E-01 1.582704037E-01 4.197106659E-01 4.287888527E+00 -1.236096025E+00
 1.500000119E+00 1.611111045E+00 6.060162559E-02 9.351971745E-01 3.541273475E-01 9.345517308E-02 -1.560246223E-03 -6.529253125E-01 -1.303328723E-01 -2.436342001E+00 4.033174992E+00 8.936248422E-01 -1.514876485E+00 4.059601724E-01 -8.627753258E-01 1.860488534E+00 2.725423276E-01 -8.642953634E-01 1.490064114E-01 3.981328607E-01 4.286713600E+00 -1.237391114E+00
 1.500000119E+00 1.611111045E+00 6.141102687E-02 9.351971745E-01 3.541273475E-01 8.801783621E-02 -1.568425563E-03 -6.393777728E-01 -1.325261295E-01 -2.434219122E+00 4.035045624E+00 8.970020413E-01 -1.513544321E+00 4.093649089E-01 -8.620235920E-01 1.861351371E+00 2.735723257E-01 -8.635352850E-01 1.402380764E-01 3.772121072E-01 4.280966282E+00 -1.237616420E+00
 1.500000119E+00 1.611111045E+00 6.221905723E-02 9.351971745E-01 3.541273475E-01 8.228455484E-02 -1.561840996E-03 -6.250527501E-01 -1.348227262E-01 -2.431727171E+00 4.036386013E+00 9.005286694E-01 -1.511971354E+00 4.128387272E-01 -8.611410856E-01 1.861969709E+00 2.746478915E-01 -8.626378179E-01 1.310077161E-01 3.552351296E-01 4.274448872E+00 -1.237640738E+00
 1.500000119E+00 1.611111045E+00 6.302583218E-02 9.351971745E-01 3.541273475E-01 7.625439018E-02 -1.552893664E-03 -6.098804474E-01 -1.371960342E-01 -2.428526878E+00 4.036826134E+00 9.040120840E-01 -1.509971023E+00 4.163788259E-01 -8.600077629E-01 1.862172842E+00 2.757102847E-01 -8.614965081E-01 1.213014051E-01 3.321059644E-01 4.266577244E+00 -1.237368703E+00
 1.500000119E+00 1.611111045E+00 6.383468211E-02 9.351971745E-01 3.541273475E-01 6.996838003E-02 -1.491386327E-03 -5.937393904E-01 -1.395400167E-01 -2.423218489E+00 4.034075260E+00 9.067494273E-01 -1.506549954E+00 4.197762012E-01 -8.581279516E-01 1.860903740E+00 2.765451074E-01 -8.595446944E-01 1.112354398E-01 3.079088926E-01 4.254770279E+00 -1.236121297E+00
 1.500000119E+00 1.611111045E+00 6.464222074E-02 9.351971745E-01 3.541273475E-01 6.332089007E-02 -1.413146965E-03 -5.766755342E-01 -1.420209855E-01 -2.417491436E+00 4.030717373E+00 9.096602201E-01 -1.502864242E+00 4.232460260E-01 -8.560998440E-01 1.859354854E+00 2.774328887E-01 -8.574418426E-01 1.006038338E-01 2.824194729E-01 4.242061138E+00 -1.234690666E+00
 1.500000119E+00 1.611111045E+00 6.545023620E-02 9.351971745E-01 3.541273475E-01 5.644411966E-02 -1.306929626E-03 -5.589156747E-01 -1.445444971E-01 -2.411025047E+00 4.026117802E+00 9.124938250E-01 -1.498649001E+00 4.266833663E-01 -8.538099527E-01 1.857233167E+00 2.782970667E-01 -8.550369143E-01 8.963081241E-02 2.561225295E-01 4.227901936E+00 -1.232804775E+00
 1.500000119E+00 1.611111045E+00 6.625888497E-02 9.351971745E-01 3.541273475E-01 4.957954213E-02 -1.162801287E-03 -5.410984159E-01 -1.470279992E-01 -2.403943062E+00 4.020493031E+00 9.150076509E-01 -1.494021177E+00 4.300036132E-01 -8.513019681E-01 1.854638338E+00 2.790637612E-01 -8.523965478E-01 7.871534675E-02 2.298540026E-01 4.212574005E+00 -1.230635166E+00
 1.500000119E+00 1.611111045E+00 6.706625223E-02 9.351971745E-01 3.541273475E-01 4.283569381E-02 -1.038249931E-03 -5.235534310E-01 -1.494513899E-01 -2.396852255E+00 4.014839649E+00 9.174166918E-01 -1.489375472E+00 4.332920015E-01 -8.487909436E-01 1.852030516E+00 2.797984779E-01 -8.497460485E-01 6.797480583E-02 2.039872557E-01 4.197276115E+00 -1.228453994E+00
 1.500000119E+00 1.611111045E+00 6.787484139E-02 9.351971745E-01 3.541273475E-01 3.612358123E-02 -8.469873574E-04 -5.061454773E-01 -1.518851817E-01 -2.389789581E+00 4.008934498E+00 9.198396802E-01 -1.484695911E+00 4.364779294E-01 -8.462898731E-01 1.849306464E+00 2.805374563E-01 -8.470761776E-01 5.735211447E-02 1.783836633E-01 4.181955814E+00 -1.226225376E+00
 1.500000119E+00 1.611111045E+00 6.868317723E-02 9.351971745E-01 3.541273475E-01 2.958038077E-02 -6.602829671E-04 -4.891834855E-01 -1.542608738E-01 -2.382984161E+00 4.003367424E+00 9.222575426E-01 -1.480202198E+00 4.396212101E-01 -8.438798189E-01 1.846738458E+00 2.812748849E-01 -8.445122838E-01 4.699699581E-02 1.534088254E-01 4.167169571E+00 -1.224105477E+00
 1.500000119E+00 1.611111045E+00 6.949000806E-02 9.351971745E-01 3.541273475E-01 2.320514806E-02 -4.848774988E-04 -4.726178050E-01 -1.565599144E-01 -2.376302719E+00 3.997938156E+00 9.245491028E-01 -1.475762963E+00 4.427144229E-01 -8.415137529E-01 1.844233990E+00 2.819737494E-01 -8.419795632E-01 3.690119460E-02 1.290240288E-01 4.152639866E+00 -1.221997857E+00
 1.500000119E+00 1.611111045E+00 7.029902935E-02 9.351971745E-01 3.541273475E-01 1.671701111E-02 -2.837529755E-04 -4.559095204E-01 -1.589599848E-01 -2.370177746E+00 3.993059158E+00 9.273111224E-01 -1.471654773E+00 4.458188415E-01 -8.393447399E-01 1.841983199E+00 2.828161120E-01 -8.396357298E-01 2.664920688E-02 1.044190004E-01 4.139001846E+00 -1.220058918E+00
 1.500000119E+00 1.611111045E+00 7.110717148E-02 9.351971745E-01 3.541273475E-01 1.026128512E-02 -1.078323403E-04 -4.393282235E-01 -1.613654941E-01 -2.364320278E+00 3.988634109E+00 9.301730394E-01 -1.467722774E+00 4.489681125E-01 -8.372705579E-01 1.839941978E+00 2.836889625E-01 -8.373922706E-01 1.642423682E-02 7.991263270E-02 4.125868320E+00 -1.218286872E+00
 1.500000119E+00 1.611111045E+00 7.191397995E-02 9.351971745E-01 3.541273475E-01 3.692834638E-03 9.529157978E-05 -4.224536121E-01 -1.638114750E-01 -2.358389616E+00 3.983994246E+00 9.331318736E-01 -1.463725805E+00 4.521107972E-01 -8.351702690E-01 1.837801576E+00 2.845913470E-01 -8.351118565E-01 6.044858135E-03 5.507465452E-02 4.112554073E+00 -1.216381788E+00
 1.500000119E+00 1.611111045E+00 7.272299379E-02 9.351971745E-01 3.541273475E-01 -3.038147930E-03 2.534143277E-04 -4.053083658E-01 -1.663767546E-01 -2.353240252E+00 3.980636835E+00 9.366296530E-01 -1.460262656E+00 4.554282427E-01 -8.333466649E-01 1.836252809E+00 2.856581509E-01 -8.331360221E-01 -4.641379695E-03 2.968030982E-02 4.100611210E+00 -1.214855671E+00
 1.500000119E+00 1.611111045E+00 7.353080809E-02 9.351971745E-01 3.541273475E-01 -9.886785410E-03 4.214840010E-04 -3.879134357E-01 -1.690068692E-01 -2.348128080E+00 3.977436304E+00 9.402472973E-01 -1.456836820E+00 4.588200450E-01 -8.315363526E-01 1.834776402E+00 2.867614627E-01 -8.311814666E-01 -1.550722495E-02 3.863548161E-03 4.088712215E+00 -1.213407159E+00
 1.500000119E+00 1.611111045E+00 7.433830202E-02 9.351971745E-01 3.541273475E-01 -1.691179350E-02 5.766231916E-04 -3.700126708E-01 -1.716815680E-01 -2.342849731E+00 3.973931074E+00 9.439898133E-01 -1.453299642E+00 4.622319341E-01 -8.296671510E-01 1.833159566E+00 2.879028618E-01 -8.291633725E-01 -2.667015418E-02 -2.257160470E-02 4.076456547E+00 -1.211759329E+00
 1.500000119E+00 1.611111045E+00 7.514670491E-02 9.351971745E-01 3.541273475E-01 -2.393147163E-02 6.883029710E-04 -3.522258997E-01 -1.743944138E-01 -2.338153124E+00 3.971742392E+00 9.478772879E-01 -1.450191855E+00 4.658441842E-01 -8.280039430E-01 1.832149863E+00 2.890884876E-01 -8.273902535E-01 -3.786795586E-02 -4.910111427E-02 4.065346718E+00 -1.210556030E+00
 1.500000119E+00 1.611111045E+00 7.595397532E-02 9.351971745E-01 3.541273475E-01 -3.102716617E-02 7.868530811E-04 -3.342536986E-01 -1.771395057E-01 -2.333464622E+00 3.969581842E+00 9.518501759E-01 -1.447096944E+00 4.694851637E-01 -8.263436556E-01 1.831153154E+00 2.903001904E-01 -8.256245255E-01 -4.920135811E-02 -7.591774315E-02 4.054210186E+00 -1.209368467E+00
 1.500000119E+00 1.611111045E+00 7.676263899E-02 9.351971745E-01 3.541273475E-01 -3.778528050E-02 8.531220374E-04 -3.171558380E-01 -1.797617227E-01 -2.329205990E+00 3.968793392E+00 9.554296136E-01 -1.444343686E+00 4.732922018E-01 -8.248355389E-01 1.830789447E+00 2.913918495E-01 -8.240535855E-01 -6.002315879E-02 -1.017829254E-01 4.044090271E+00 -1.208662271E+00
 1.500000119E+00 1.611111045E+00 7.757068425E-02 9.351971745E-01 3.541273475E-01 -4.440841079E-02 8.899866953E-04 -3.004112840E-01 -1.823363006E-01 -2.325221777E+00 3.968596935E+00 9.589047432E-01 -1.441774130E+00 4.771384001E-01 -8.234246373E-01 1.830698967E+00 2.924517095E-01 -8.225876093E-01 -7.065688819E-02 -1.272416562E-01 4.034536362E+00 -1.208145022E+00
 1.500000119E+00 1.611111045E+00 7.837819308E-02 9.351971745E-01 3.541273475E-01 -5.083559453E-02 9.121116600E-04 -2.841747999E-01 -1.848397404E-01 -2.321485281E+00 3.968997955E+00 9.622156620E-01 -1.439387083E+00 4.810181856E-01 -8.221014738E-01 1.830883861E+00 2.934615016E-01 -8.212256432E-01 -8.098967373E-02 -1.520911157E-01 4.025514126E+00 -1.207845926E+00
 1.500000119E+00 1.611111045E+00 7.918711752E-02 9.351971745E-01 3.541273475E-01 -5.672182515E-02 9.120620089E-04 -2.692673504E-01 -1.871175021E-01 -2.317833900E+00 3.970374107E+00 9.647055268E-01 -1.437125087E+00 4.849960804E-01 -8.208083510E-01 1.831518769E+00 2.942208648E-01 -8.199351430E-01 -9.047309309E-02 -1.753569841E-01 4.016966820E+00 -1.207984686E+00
 1.500000119E+00 1.611111045E+00 7.999452949E-02 9.351971745E-01 3.541273475E-01 -6.262554228E-02 8.968159673E-04 -2.542662024E-01 -1.893822402E-01 -2.314050913E+00 3.971386671E+00 9.672198892E-01 -1.434757948E+00 4.889202118E-01 -8.194686770E-01 1.831985831E+00 2.949877083E-01 -8.185846210E-01 -9.999988973E-02 -1.986628473E-01 4.008146286E+00 -1.207969666E+00
 1.500000119E+00 1.611111045E+00 8.080287278E-02 9.351971745E-01 3.541273475E-01 -6.810469180E-02 8.648135117E-04 -2.403362542E-01 -1.914810687E-01 -2.310378313E+00 3.973289013E+00 9.690966010E-01 -1.432525396E+00 4.929443300E-01 -8.181681633E-01 1.832863331E+00 2.955600619E-01 -8.173108101E-01 -1.088594124E-01 -2.207468599E-01 3.999765873E+00 -1.208383918E+00
 1.500000119E+00 1.611111045E+00 8.161120117E-02 9.351971745E-01 3.541273475E-01 -7.341253757E-02 8.233690169E-04 -2.267103344E-01 -1.934616864E-01 -2.306175232E+00 3.974533081E+00 9.704728723E-01 -1.429964304E+00 4.968875945E-01 -8.166797757E-01 1.833437204E+00 2.959798276E-01 -8.158496618E-01 -1.174523830E-01 -2.423366755E-01 3.990551949E+00 -1.208603621E+00
 1.500000119E+00 1.611111045E+00 8.241799474E-02 9.351971745E-01 3.541273475E-01 -7.861309499E-02 7.707832265E-04 -2.134012878E-01 -1.954188496E-01 -2.302286148E+00 3.976308346E+00 9.718500972E-01 -1.427606583E+00 5.008490086E-01 -8.153024912E-01 1.834256172E+00 2.963998616E-01 -8.145045042E-01 -1.258836389E-01 -2.635633945E-01 3.981921434E+00 -1.209019899E+00
 1.500000119E+00 1.611111045E+00 8.322718740E-02 9.351971745E-01 3.541273475E-01 -8.334455639E-02 6.847446202E-04 -2.009943724E-01 -1.970801204E-01 -2.297233343E+00 3.976715088E+00 9.720975757E-01 -1.424582362E+00 5.046268702E-01 -8.135131598E-01 1.834443808E+00 2.964753211E-01 -8.127790689E-01 -1.335925907E-01 -2.834217548E-01 3.971508503E+00 -1.209095716E+00
 1.500000119E+00 1.611111045E+00 8.403487504E-02 9.351971745E-01 3.541273475E-01 -8.802520484E-02 5.905387807E-04 -1.886920631E-01 -1.987120956E-01 -2.292128086E+00 3.976909399E+00 9.722982049E-01 -1.421511054E+00 5.083379149E-01 -8.117052317E-01 1.834533453E+00 2.965365052E-01 -8.110267520E-01 -1.412278265E-01 -3.030761778E-01 3.960999966E+00 -1.209100127E+00
 1.500000119E+00 1.611111045E+00 8.484262973E-02 9.351971745E-01 3.541273475E-01 -9.264281392E-02 5.242570769E-04 -1.765637100E-01 -2.003254294E-01 -2.286795139E+00 3.976891279E+00 9.723095298E-01 -1.418322325E+00 5.120408535E-01 -8.098167181E-01 1.834525108E+00 2.965399623E-01 -8.092074394E-01 -1.487336010E-01 -3.225398362E-01 3.950149298E+00 -1.209141374E+00
 1.500000119E+00 1.611111045E+00 8.565112948E-02 9.351971745E-01 3.541273475E-01 -9.754753113E-02 4.562676186E-04 -1.634299904E-01 -2.019385397E-01 -2.279759645E+00 3.973875761E+00 9.721033573E-01 -1.414082885E+00 5.154971480E-01 -8.073252439E-01 1.833133936E+00 2.964771092E-01 -8.067886829E-01 -1.567036361E-01 -3.429978192E-01 3.936187267E+00 -1.208217025E+00
 1.500000119E+00 1.611111045E+00 8.645811677E-02 9.351971745E-01 3.541273475E-01 -1.025930867E-01 3.717090585E-04 -1.499450952E-01 -2.036083490E-01 -2.272975206E+00 3.971558571E+00 9.720729589E-01 -1.409998059E+00 5.191520452E-01 -8.049226403E-01 1.832065105E+00 2.964678407E-01 -8.044582009E-01 -1.649171412E-01 -3.640602827E-01 3.922608852E+00 -1.207423091E+00
 1.500000119E+00 1.611111045E+00 8.726684749E-02 9.351971745E-01 3.541273475E-01 -1.083337739E-01 2.951819333E-04 -1.345041543E-01 -2.054689527E-01 -2.264410257E+00 3.965635300E+00 9.724431634E-01 -1.404832482E+00 5.225128531E-01 -8.018895388E-01 1.829332709E+00 2.965807319E-01 -8.015109897E-01 -1.742425710E-01 -3.873277009E-01 3.905665398E+00 -1.205467820E+00
 1.500000119E+00 1.611111045E+00 8.807467669E-02 9.351971745E-01 3.541273475E-01 -1.140472069E-01 2.054793440E-04 -1.190700829E-01 -2.072941214E-01 -2.255554914E+00 3.959154606E+00 9.726135731E-01 -1.399497509E+00 5.257551074E-01 -7.987536192E-01 1.826343179E+00 2.966327071E-01 -7.984671593E-01 -1.835372299E-01 -4.104857147E-01 3.888248682E+00 -1.203334451E+00
 1.500000119E+00 1.611111045E+00 8.888247609E-02 9.351971745E-01 3.541273475E-01 -1.195692271E-01 9.647434490E-05 -1.041309908E-01 -2.090493143E-01 -2.247067213E+00 3.952645063E+00 9.729425907E-01 -1.394412041E+00 5.287597179E-01 -7.957479358E-01 1.823340297E+00 2.967330515E-01 -7.955657244E-01 -1.925428212E-01 -4.327440560E-01 3.871562243E+00 -1.201130748E+00
 1.500000119E+00 1.611111045E+00 8.969072253E-02 9.351971745E-01 3.541273475E-01 -1.246738583E-01 -2.184854384E-05 -9.026159346E-02 -2.106480300E-01 -2.238994598E+00 3.945901394E+00 9.732320309E-01 -1.389582396E+00 5.313513875E-01 -7.928891778E-01 1.820229530E+00 2.968213260E-01 -7.928102016E-01 -2.008852810E-01 -4.532150924E-01 3.855737448E+00 -1.198834896E+00
 1.500000119E+00 1.611111045E+00 9.049810469E-02 9.351971745E-01 3.541273475E-01 -1.291470826E-01 -1.414368016E-04 -7.794316113E-02 -2.119831890E-01 -2.230893612E+00 3.938792229E+00 9.729234576E-01 -1.384733915E+00 5.336129069E-01 -7.900204062E-01 1.816950083E+00 2.967272103E-01 -7.900439501E-01 -2.082117349E-01 -4.713889360E-01 3.840085268E+00 -1.196546078E+00
 1.500000119E+00 1.611111045E+00 9.130693972E-02 9.351971745E-01 3.541273475E-01 -1.344038099E-01 -2.000947425E-04 -6.399485469E-02 -2.137632668E-01 -2.224391937E+00 3.933107615E+00 9.747173786E-01 -1.380864382E+00 5.360479951E-01 -7.877179980E-01 1.814327836E+00 2.972743511E-01 -7.878362536E-01 -2.167395502E-01 -4.917131364E-01 3.826894999E+00 -1.194416046E+00
 1.500000119E+00 1.611111045E+00 9.211459756E-02 9.351971745E-01 3.541273475E-01 -1.404298991E-01 -2.139019634E-04 -4.808744416E-02 -2.158368379E-01 -2.216996670E+00 3.926341295E+00 9.769936800E-01 -1.376415014E+00 5.387782454E-01 -7.850991488E-01 1.811206579E+00 2.979685664E-01 -7.852976918E-01 -2.264620662E-01 -5.148473978E-01 3.811812162E+00 -1.191959143E+00
 1.500000119E+00 1.611111045E+00 9.292306751E-02 9.351971745E-01 3.541273475E-01 -1.483261436E-01 -1.681077847E-04 -2.770209126E-02 -2.187374532E-01 -2.209672213E+00 3.919428349E+00 9.815232754E-01 -1.371979237E+00 5.420953631E-01 -7.825053334E-01 1.808017612E+00 2.993500531E-01 -7.827669382E-01 -2.391380072E-01 -5.442985892E-01 3.796125889E+00 -1.189197183E+00
 1.500000119E+00 1.611111045E+00 9.373101592E-02 9.351971745E-01 3.541273475E-01 -1.576030105E-01 -1.417363965E-04 -4.011090845E-03 -2.222486436E-01 -2.202781200E+00 3.913276672E+00 9.877386689E-01 -1.367808223E+00 5.459733009E-01 -7.800650001E-01 1.805179834E+00 3.012456596E-01 -7.803872228E-01 -2.540576756E-01 -5.785661936E-01 3.780638933E+00 -1.186447620E+00
 1.500000119E+00 1.611111045E+00 9.453853220E-02 9.351971745E-01 3.541273475E-01 -1.672433466E-01 -1.749674120E-04 2.057986706E-02 -2.259087414E-01 -2.195922852E+00 3.907130480E+00 9.942472577E-01 -1.363676071E+00 5.499092937E-01 -7.776362896E-01 1.802344561E+00 3.032306433E-01 -7.780296803E-01 -2.696225643E-01 -6.141098738E-01 3.765139580E+00 -1.183643579E+00
 1.500000119E+00 1.611111045E+00 9.534732252E-02 9.351971745E-01 3.541273475E-01 -1.760387719E-01 -2.755757305E-04 4.250542447E-02 -2.294521034E-01 -2.193132162E+00 3.906950235E+00 1.001453757E+00 -1.362027168E+00 5.539531112E-01 -7.766480446E-01 1.802261591E+00 3.054285645E-01 -7.770889401E-01 -2.838935852E-01 -6.463755369E-01 3.757075787E+00 -1.182579279E+00
 1.500000119E+00 1.611111045E+00 9.615455568E-02 9.351971745E-01 3.541273475E-01 -1.828046143E-01 -4.104505060E-04 5.925381556E-02 -2.322249413E-01 -2.191822529E+00 3.908511400E+00 1.007123590E+00 -1.361324668E+00 5.572670102E-01 -7.761842608E-01 1.802981615E+00 3.071577251E-01 -7.766880989E-01 -2.949289978E-01 -6.713218689E-01 3.752403498E+00 -1.182294250E+00
 1.500000119E+00 1.611111045E+00 9.696326405E-02 9.351971745E-01 3.541273475E-01 -1.872153729E-01 -5.033562193E-04 6.951522827E-02 -2.342954278E-01 -2.194719315E+00 3.916383982E+00 1.011970758E+00 -1.363155484E+00 5.603064895E-01 -7.772101760E-01 1.806613207E+00 3.086360395E-01 -7.777326703E-01 -3.021281064E-01 -6.877168417E-01 3.755897045E+00 -1.184227467E+00
 1.500000119E+00 1.611111045E+00 9.777103364E-02 9.351971745E-01 3.541273475E-01 -1.903753132E-01 -5.390484002E-04 7.647043467E-02 -2.359372526E-01 -2.198840380E+00 3.925725937E+00 1.016209722E+00 -1.365720272E+00 5.629860759E-01 -7.786694765E-01 1.810922623E+00 3.099288940E-01 -7.791959643E-01 -3.072547913E-01 -6.994941235E-01 3.761943817E+00 -1.186800361E+00
 1.500000119E+00 1.611111045E+00 9.857890010E-02 9.351971745E-01 3.541273475E-01 -1.936935037E-01 -5.105278688E-04 8.375661075E-02 -2.376682758E-01 -2.203076601E+00 3.935548782E+00 1.020743966E+00 -1.368300080E+00 5.659281015E-01 -7.801696658E-01 1.815453887E+00 3.113117814E-01 -7.806678414E-01 -3.125722706E-01 -7.118930221E-01 3.768037319E+00 -1.189528823E+00
 1.500000119E+00 1.611111045E+00 9.938741475E-02 9.351971745E-01 3.541273475E-01 -1.989913136E-01 -3.996918967E-04 9.609639645E-02 -2.401492745E-01 -2.205374479E+00 3.942738533E+00 1.026640296E+00 -1.369615912E+00 5.694786310E-01 -7.809833884E-01 1.818770528E+00 3.131100237E-01 -7.814185619E-01 -3.209967613E-01 -7.313706875E-01 3.769907236E+00 -1.191316485E+00
 1.500000119E+00 1.611111045E+00 1.001945138E-01 9.351971745E-01 3.541273475E-01 -2.070524991E-01 -2.826936543E-04 1.155085564E-01 -2.436700761E-01 -2.205399990E+00 3.947123766E+00 1.034413934E+00 -1.369532466E+00 5.739108324E-01 -7.809924483E-01 1.820793390E+00 3.154808879E-01 -7.813709974E-01 -3.338672519E-01 -7.608483434E-01 3.766745567E+00 -1.191996932E+00
 1.500000119E+00 1.611111045E+00 1.010032818E-01 9.351971745E-01 3.541273475E-01 -2.176306099E-01 -1.916300680E-04 1.417399943E-01 -2.479868531E-01 -2.201786757E+00 3.946315527E+00 1.043180108E+00 -1.367166400E+00 5.788410902E-01 -7.797129154E-01 1.820420623E+00 3.181544542E-01 -7.800210714E-01 -3.508186936E-01 -7.995138168E-01 3.756228447E+00 -1.190708399E+00
 1.500000119E+00 1.611111045E+00 1.018106937E-01 9.351971745E-01 3.541273475E-01 -2.295636088E-01 -1.705705945E-04 1.714570671E-01 -2.528062165E-01 -2.197235346E+00 3.944387674E+00 1.052762508E+00 -1.364247561E+00 5.841513276E-01 -7.781012058E-01 1.819531322E+00 3.210769296E-01 -7.783557177E-01 -3.700230420E-01 -8.431005478E-01 3.743655920E+00 -1.188905478E+00
 1.500000119E+00 1.611111045E+00 1.026190817E-01 9.351971745E-01 3.541273475E-01 -2.412927449E-01 -1.856619347E-04 2.009351403E-01 -2.574357688E-01 -2.191509247E+00 3.940497637E+00 1.061506748E+00 -1.360605001E+00 5.891298056E-01 -7.760733366E-01 1.817736864E+00 3.237438202E-01 -7.762774825E-01 -3.889350593E-01 -8.860552907E-01 3.729094982E+00 -1.186487198E+00
 1.500000119E+00 1.611111045E+00 1.034270823E-01 9.351971745E-01 3.541273475E-01 -2.519176006E-01 -1.998820226E-04 2.275971472E-01 -2.616457939E-01 -2.186409473E+00 3.937296152E+00 1.069427609E+00 -1.357354164E+00 5.937293172E-01 -7.742673159E-01 1.816259980E+00 3.261595368E-01 -7.744227648E-01 -4.060671031E-01 -9.250456095E-01 3.716018200E+00 -1.184468865E+00
 1.500000000E+00 1.611111045E+00 1.042348668E-01 9.351971745E-01 3.541273475E-01 -2.613671720E-01 -1.060440263E-04 2.512985170E-01 -2.653946280E-01 -2.181617975E+00 3.934328079E+00 1.076457381E+00 -1.354249835E+00 5.979720950E-01 -7.725706100E-01 1.814890742E+00 3.283035457E-01 -7.726516128E-01 -4.211975932E-01 -9.597579837E-01 3.703873873E+00 -1.182659388E+00
 1.500000000E+00 1.611111164E+00 1.050430462E-01 9.351971745E-01 3.541273475E-01 -2.700499296E-01 1.050578940E-04 2.730513215E-01 -2.688493729E-01 -2.176809549E+00 3.931176901E+00 1.082944751E+00 -1.351112008E+00 6.019901037E-01 -7.708678246E-01 1.813437223E+00 3.302821219E-01 -7.708613873E-01 -4.349753857E-01 -9.916674495E-01 3.691902399E+00 -1.180963516E+00
 1.500000000E+00 1.611111164E+00 1.058506519E-01 9.351972938E-01 3.541273177E-01 -2.777168453E-01 2.888720483E-04 2.922236919E-01 -2.719140947E-01 -2.172710180E+00 3.928882360E+00 1.088612676E+00 -1.348434687E+00 6.056396961E-01 -7.694160342E-01 1.812378764E+00 3.320107162E-01 -7.693338394E-01 -4.471438229E-01 -1.019926786E+00 3.681605577E+00 -1.179646373E+00
 1.500000238E+00 1.611111045E+00 1.066589803E-01 9.351969957E-01 3.541274369E-01 -2.823599875E-01 2.166510094E-04 3.038561642E-01 -2.737615407E-01 -2.170966387E+00 3.929805994E+00 1.091389537E+00 -1.347327471E+00 6.081615090E-01 -7.687985301E-01 1.812804699E+00 3.328575194E-01 -7.687021494E-01 -4.546966851E-01 -1.037555456E+00 3.676831007E+00 -1.179493427E+00
 1.499999523E+00 1.611111403E+00 1.074664593E-01 9.351977706E-01 3.541276157E-01 -2.819411159E-01 -9.134377615E-05 3.024913073E-01 -2.737210691E-01 -2.174310207E+00 3.937510729E+00 1.090348005E+00 -1.349431634E+00 6.090140939E-01 -7.699839473E-01 1.816361547E+00 3.325405121E-01 -7.699040174E-01 -4.543299079E-01 -1.037027240E+00 3.683119059E+00 -1.181823254E+00
 1.499997973E+00 1.611111045E+00 1.082750335E-01 9.351986647E-01 3.541255295E-01 -2.766538262E-01 -3.684606054E-04 2.888232768E-01 -2.717860639E-01 -2.180817604E+00 3.949597120E+00 1.085943341E+00 -1.353512883E+00 6.086133122E-01 -7.722846270E-01 1.821929693E+00 3.311969042E-01 -7.722286582E-01 -4.460885227E-01 -1.019253016E+00 3.696605444E+00 -1.186017990E+00
 1.500013590E+00 1.611107349E+00 1.090826765E-01 9.351829290E-01 3.541271389E-01 -2.717162073E-01 -2.713074791E-04 2.759334147E-01 -2.700293362E-01 -2.186521530E+00 3.960547447E+00 1.082860589E+00 -1.357003808E+00 6.087017059E-01 -7.742903233E-01 1.826950192E+00 3.302460909E-01 -7.742043138E-01 -4.380352497E-01 -1.002546191E+00 3.708168268E+00 -1.189962029E+00
 1.499970436E+00 1.611108899E+00 1.098911464E-01 9.352049232E-01 3.541410565E-01 -2.722155750E-01 5.356880720E-04 2.763977647E-01 -2.705427110E-01 -2.186701775E+00 3.964455366E+00 1.083035350E+00 -1.356910825E+00 6.105669737E-01 -7.744241357E-01 1.828882217E+00 3.303310573E-01 -7.742221355E-01 -4.380332530E-01 -1.004768133E+00 3.708324432E+00 -1.191764235E+00
 1.499744654E+00 1.611066461E+00 1.106989086E-01 9.352896810E-01 3.540548384E-01 -2.792453766E-01 2.390133217E-03 2.929214239E-01 -2.737749517E-01 -2.181760073E+00 3.961089611E+00 1.085636377E+00 -1.353267789E+00 6.136738658E-01 -7.726326585E-01 1.827200055E+00 3.311882019E-01 -7.720817924E-01 -4.474927485E-01 -1.028240442E+00 3.698924780E+00 -1.189574003E+00
 1.501456857E+00 1.611383915E+00 1.115072444E-01 9.349468946E-01 3.543203175E-01 -2.920137942E-01 8.334804326E-03 3.230231106E-01 -2.796100676E-01 -2.178571939E+00 3.964371681E+00 1.092005014E+00 -1.352275372E+00 6.186338067E-01 -7.711039186E-01 1.828472614E+00 3.325330913E-01 -7.712678909E-01 -4.622123837E-01 -1.063527107E+00 3.705524683E+00 -1.180617213E+00
 1.501042724E+00 1.611580491E+00 1.123151109E-01 9.354203939E-01 3.541559577E-01 -2.778288126E-01 5.574569106E-03 2.912194133E-01 -2.724725604E-01 -2.172807932E+00 3.958143234E+00 1.088288546E+00 -1.348434091E+00 6.191806197E-01 -7.691638470E-01 1.825977087E+00 3.316400051E-01 -7.692726254E-01 -4.421661794E-01 -1.024962544E+00 3.684700012E+00 -1.186809540E+00
 1.446579814E+00 1.607112408E+00 1.131232232E-01 9.440671802E-01 3.609890342E-01 -2.515676320E-01 9.576085955E-03 2.193139941E-01 -2.644690573E-01 -2.160879850E+00 3.940264940E+00 1.064980745E+00 -1.337519646E+00 6.217657924E-01 -8.180696368E-01 1.898406982E+00 3.551273048E-01 -8.136988282E-01 -3.947327137E-01 -9.345276952E-01 3.648202419E+00 -1.200230479E+00
 1.165876269E+00 1.601397991E+00 1.139312834E-01 9.544410706E-01 3.537185490E-01 -2.318415642E-01 6.383574568E-03 1.042820960E-01 -2.828653455E-01 -2.151769876E+00 3.933831215E+00 1.066670179E+00 -1.336925030E+00 6.289173961E-01 -1.015171766E+00 2.118291855E+00 5.357504487E-01 -1.009953141E+00 -3.648851514E-01 -8.135096431E-01 3.584417582E+00 -1.171557307E+00
 9.053435326E-01 1.608292460E+00 1.147390530E-01 9.374568462E-01 3.475227952E-01 -3.026433289E-01 -1.510117785E-03 3.277183175E-01 -2.926133275E-01 -2.169216394E+00 3.969355822E+00 1.119400382E+00 -1.348077297E+00 6.474871039E-01 -1.246123910E+00 2.362123251E+00 7.771787047E-01 -1.245690823E+00 -4.883555770E-01 -1.098334074E+00 3.659508467E+00 -1.171425939E+00
 8.716228604E-01 1.611994147E+00 1.155474335E-01 9.319751263E-01 3.549905121E-01 -3.581807613E-01 -5.013353191E-03 5.831386447E-01 -2.681976259E-01 -2.162725687E+00 3.961500645E+00 1.058140278E+00 -1.342227221E+00 5.897593498E-01 -1.308692217E+00 2.433009148E+00 7.746989727E-01 -1.309256554E+00 -5.823962092E-01 -1.379808545E+00 3.685825825E+00 -1.198097110E+00
 8.839703202E-01 1.610781431E+00 1.163549051E-01 9.362660646E-01 3.560617566E-01 -3.710394502E-01 -5.728940479E-03 6.513001323E-01 -2.589351833E-01 -2.146803617E+00 3.938985109E+00 1.029162884E+00 -1.334899306E+00 5.749618411E-01 -1.288289547E+00 2.412690163E+00 7.409087420E-01 -1.290347457E+00 -6.033917665E-01 -1.454776764E+00 3.656424761E+00 -1.201307893E+00
 8.798617721E-01 1.611027479E+00 1.171635613E-01 9.348626137E-01 3.555869758E-01 -3.770556152E-01 -2.163687721E-03 6.904227138E-01 -2.517087758E-01 -2.140512943E+00 3.935830593E+00 1.014111161E+00 -1.329280615E+00 5.703923702E-01 -1.287298083E+00 2.411879539E+00 7.337085605E-01 -1.287897587E+00 -6.096110344E-01 -1.491408467E+00 3.640721560E+00 -1.197845221E+00
 8.795125484E-01 1.611186981E+00 1.179707870E-01 9.343975782E-01 3.560456038E-01 -3.869688511E-01 -6.399553386E-04 7.427803278E-01 -2.446442395E-01 -2.134197474E+00 3.929008484E+00 9.955214858E-01 -1.325607300E+00 5.588910580E-01 -1.285719275E+00 2.410105705E+00 7.211900353E-01 -1.286685467E+00 -6.241189241E-01 -1.544077754E+00 3.633990526E+00 -1.198025465E+00
 8.807548285E-01 1.611083508E+00 1.187796816E-01 9.345218539E-01 3.563686013E-01 -3.962087631E-01 -1.066719182E-03 7.938976288E-01 -2.371332496E-01 -2.126401424E+00 3.920864105E+00 9.729282856E-01 -1.321245193E+00 5.462523699E-01 -1.280676961E+00 2.405120611E+00 7.038317919E-01 -1.282023072E+00 -6.393921375E-01 -1.596324801E+00 3.624493599E+00 -1.197787762E+00
 8.807928562E-01 1.611096501E+00 1.195869073E-01 9.342812300E-01 3.565722108E-01 -4.054998457E-01 -8.358586347E-04 8.435965180E-01 -2.302611768E-01 -2.119532347E+00 3.914137602E+00 9.536264539E-01 -1.317038298E+00 5.358473659E-01 -1.277169824E+00 2.401610374E+00 6.899886131E-01 -1.278581738E+00 -6.541353464E-01 -1.647912621E+00 3.617206573E+00 -1.198953032E+00
 8.808904290E-01 1.611124396E+00 1.203956157E-01 9.340423942E-01 3.568294942E-01 -4.145521820E-01 -8.128439658E-04 8.927219510E-01 -2.232842892E-01 -2.111708879E+00 3.905678272E+00 9.325171709E-01 -1.311995387E+00 5.243811607E-01 -1.273241043E+00 2.397264957E+00 6.748518944E-01 -1.274494648E+00 -6.687080264E-01 -1.698336005E+00 3.608805418E+00 -1.199326992E+00
 8.812012672E-01 1.611126661E+00 1.212030426E-01 9.338701367E-01 3.570938110E-01 -4.240139127E-01 -6.877377746E-04 9.435815811E-01 -2.161868364E-01 -2.103705168E+00 3.896967411E+00 9.108657837E-01 -1.306969881E+00 5.125594735E-01 -1.268962741E+00 2.392575026E+00 6.591094136E-01 -1.270162344E+00 -6.838278174E-01 -1.750839114E+00 3.599904776E+00 -1.199962735E+00
 8.814638257E-01 1.611133933E+00 1.220115647E-01 9.336831570E-01 3.573507667E-01 -4.340398312E-01 -5.239986349E-04 9.975906610E-01 -2.086195052E-01 -2.095549107E+00 3.887636185E+00 8.889090419E-01 -1.301651835E+00 5.005102754E-01 -1.264612198E+00 2.387505054E+00 6.431869268E-01 -1.265569568E+00 -6.998203397E-01 -1.806362629E+00 3.590703726E+00 -1.200405240E+00
 8.817207217E-01 1.611145973E+00 1.228191480E-01 9.334958196E-01 3.576142490E-01 -4.437510371E-01 -4.907717230E-04 1.050415516E+00 -2.010852247E-01 -2.086922884E+00 3.877451181E+00 8.663581014E-01 -1.296074271E+00 4.880368710E-01 -1.260013580E+00 2.381961584E+00 6.268523335E-01 -1.260763407E+00 -7.154384851E-01 -1.860368252E+00 3.580834866E+00 -1.200418591E+00
 8.820090294E-01 1.611157060E+00 1.236275211E-01 9.333257079E-01 3.578840196E-01 -4.536798298E-01 -2.351867879E-04 1.103844285E+00 -1.936140209E-01 -2.078017235E+00 3.866575003E+00 8.435825109E-01 -1.290212870E+00 4.754398167E-01 -1.255240083E+00 2.376011610E+00 6.103421450E-01 -1.255674005E+00 -7.311846614E-01 -1.915147185E+00 3.570473671E+00 -1.200572133E+00
 8.823111057E-01 1.611166120E+00 1.244352385E-01 9.331653714E-01 3.581572175E-01 -4.640783668E-01 -5.130237696E-05 1.159892917E+00 -1.857525408E-01 -2.069175482E+00 3.855924368E+00 8.202562332E-01 -1.284442902E+00 4.624670148E-01 -1.250508189E+00 2.370219231E+00 5.934303999E-01 -1.250674486E+00 -7.477586865E-01 -1.972509742E+00 3.560378790E+00 -1.200670958E+00
 8.826245070E-01 1.611170650E+00 1.252434850E-01 9.330136776E-01 3.584333062E-01 -4.743953347E-01 9.597181634E-05 1.215616941E+00 -1.779066920E-01 -2.060184002E+00 3.845014334E+00 7.969254851E-01 -1.278488040E+00 4.496145844E-01 -1.245687723E+00 2.364279747E+00 5.765159130E-01 -1.245493293E+00 -7.642358541E-01 -2.029525757E+00 3.549975157E+00 -1.200678229E+00
 8.829458356E-01 1.611169219E+00 1.260512918E-01 9.328637719E-01 3.587104380E-01 -4.848766625E-01 3.362412681E-04 1.271748424E+00 -1.701279581E-01 -2.051275015E+00 3.834404707E+00 7.732713223E-01 -1.272644281E+00 4.365636706E-01 -1.240909696E+00 2.358518600E+00 5.593626499E-01 -1.240407825E+00 -7.808821201E-01 -2.087173700E+00 3.539831161E+00 -1.200962186E+00
 8.832710385E-01 1.611160874E+00 1.268594563E-01 9.327113628E-01 3.589867353E-01 -4.957218468E-01 5.181792076E-04 1.329922438E+00 -1.620415896E-01 -2.042377234E+00 3.823888540E+00 7.493080497E-01 -1.266744018E+00 4.234068692E-01 -1.236121655E+00 2.352790117E+00 5.419831872E-01 -1.235244870E+00 -7.981694341E-01 -2.146859169E+00 3.529783964E+00 -1.201191187E+00
 8.835965395E-01 1.611147523E+00 1.276673377E-01 9.325520992E-01 3.592618406E-01 -5.066008568E-01 7.176306681E-04 1.388286591E+00 -1.539265811E-01 -2.033182621E+00 3.812808990E+00 7.249261737E-01 -1.260687113E+00 4.099399447E-01 -1.231136799E+00 2.346687555E+00 5.242971182E-01 -1.229907870E+00 -8.154910803E-01 -2.206671953E+00 3.519303560E+00 -1.201311946E+00
 8.839236498E-01 1.611130595E+00 1.284754425E-01 9.323860407E-01 3.595358133E-01 -5.176911950E-01 9.514996782E-04 1.447672844E+00 -1.456985176E-01 -2.023771048E+00 3.801196575E+00 7.001267076E-01 -1.254475236E+00 3.961371183E-01 -1.225998878E+00 2.340223789E+00 5.063072443E-01 -1.224394917E+00 -8.331165314E-01 -2.267464161E+00 3.508561611E+00 -1.201343060E+00
 8.842530251E-01 1.611112952E+00 1.292833537E-01 9.322139621E-01 3.598098457E-01 -5.290172100E-01 1.174359815E-03 1.508437157E+00 -1.372492015E-01 -2.014029503E+00 3.788775444E+00 6.749135256E-01 -1.248086214E+00 3.819179833E-01 -1.220645547E+00 2.333240986E+00 4.880156219E-01 -1.218693018E+00 -8.511319757E-01 -2.329442263E+00 3.497419596E+00 -1.201115251E+00
 8.845887780E-01 1.611096144E+00 1.300914437E-01 9.320390821E-01 3.600848317E-01 -5.404874682E-01 1.359851914E-03 1.570124269E+00 -1.286327392E-01 -2.003856897E+00 3.775349379E+00 6.493124962E-01 -1.241461873E+00 3.673052788E-01 -1.215013862E+00 2.325619936E+00 4.694438875E-01 -1.212744594E+00 -8.694174290E-01 -2.392163515E+00 3.485694647E+00 -1.200608373E+00
 8.849329352E-01 1.611082435E+00 1.308993548E-01 9.318645597E-01 3.603624105E-01 -5.520583391E-01 1.481387066E-03 1.632462263E+00 -1.198967770E-01 -1.993282080E+00 3.761136293E+00 6.233250499E-01 -1.234688520E+00 3.523289263E-01 -1.209131002E+00 2.317513227E+00 4.505921602E-01 -1.206645608E+00 -8.879301548E-01 -2.455413818E+00 3.473572493E+00 -1.199913502E+00
 8.852890134E-01 1.611072063E+00 1.317074448E-01 9.316930771E-01 3.606431484E-01 -5.637914538E-01 1.557678683E-03 1.695791006E+00 -1.109916717E-01 -1.982318163E+00 3.746247768E+00 5.969858170E-01 -1.227755070E+00 3.370935917E-01 -1.203001499E+00 2.308988333E+00 4.314886034E-01 -1.200381994E+00 -9.067509770E-01 -2.519536734E+00 3.461040258E+00 -1.199007154E+00
 8.856576681E-01 1.611065149E+00 1.325152963E-01 9.315266013E-01 3.609278500E-01 -5.756267309E-01 1.481225714E-03 1.759884715E+00 -1.019235700E-01 -1.971254706E+00 3.731469393E+00 5.706204176E-01 -1.220934153E+00 3.218702078E-01 -1.196810007E+00 2.300543070E+00 4.123667181E-01 -1.194229603E+00 -9.258909822E-01 -2.584430933E+00 3.448612690E+00 -1.198071718E+00
 8.860409260E-01 1.611061573E+00 1.333234459E-01 9.313666821E-01 3.612165451E-01 -5.875800252E-01 1.361800707E-03 1.824352384E+00 -9.287112951E-02 -1.960134625E+00 3.717197895E+00 5.440363288E-01 -1.214337707E+00 3.066383898E-01 -1.190577030E+00 2.292416334E+00 3.930910528E-01 -1.188291907E+00 -9.452657700E-01 -2.650008917E+00 3.436440945E+00 -1.197460890E+00
 8.864369988E-01 1.611060023E+00 1.341312230E-01 9.312124252E-01 3.615091741E-01 -5.993658304E-01 1.149447402E-03 1.887987137E+00 -8.391732723E-02 -1.949051380E+00 3.703662634E+00 5.178291798E-01 -1.207941532E+00 2.919281423E-01 -1.184365392E+00 2.284756184E+00 3.740890026E-01 -1.182551622E+00 -9.644649029E-01 -2.714990139E+00 3.424448252E+00 -1.197086096E+00
 8.868466020E-01 1.611059666E+00 1.349394321E-01 9.310637712E-01 3.618049920E-01 -6.110655069E-01 8.199380827E-04 1.951063037E+00 -7.506648451E-02 -1.938129067E+00 3.691372633E+00 4.915345013E-01 -1.201779604E+00 2.776185870E-01 -1.178243041E+00 2.277865648E+00 3.550290465E-01 -1.177033067E+00 -9.836430550E-01 -2.779776573E+00 3.413004398E+00 -1.197075367E+00
 8.872662187E-01 1.611058831E+00 1.357471347E-01 9.309180975E-01 3.621033728E-01 -6.226736903E-01 3.058541915E-04 2.013809204E+00 -6.621951610E-02 -1.927632451E+00 3.680579662E+00 4.656853378E-01 -1.195884466E+00 2.640487850E-01 -1.172375202E+00 2.271903515E+00 3.362922370E-01 -1.171771765E+00 -1.002858162E+00 -2.844508648E+00 3.402310133E+00 -1.197342157E+00
 8.876944184E-01 1.611056209E+00 1.365554333E-01 9.307734370E-01 3.624028563E-01 -6.342750192E-01 -6.390117778E-05 2.075808048E+00 -5.766179785E-02 -1.917316675E+00 3.670978308E+00 4.397775829E-01 -1.190272331E+00 2.508075237E-01 -1.166602135E+00 2.266662121E+00 3.175195158E-01 -1.166771889E+00 -1.021916628E+00 -2.909160614E+00 3.391915560E+00 -1.198353171E+00
 8.881278634E-01 1.611051559E+00 1.373631209E-01 9.306264520E-01 3.627029359E-01 -6.459031701E-01 -4.855640291E-04 2.138020039E+00 -4.905642197E-02 -1.907283306E+00 3.662228346E+00 4.140503705E-01 -1.184767842E+00 2.379581928E-01 -1.160990596E+00 2.261936903E+00 2.988784015E-01 -1.161866426E+00 -1.041068792E+00 -2.974127293E+00 3.381904364E+00 -1.199448943E+00
 8.885650635E-01 1.611045003E+00 1.381715089E-01 9.304746389E-01 3.630023003E-01 -6.575536728E-01 -8.407979622E-04 2.200122833E+00 -4.052599892E-02 -1.897233963E+00 3.653467178E+00 3.881742060E-01 -1.179113388E+00 2.251742631E-01 -1.155346632E+00 2.257173777E+00 2.801374793E-01 -1.156790257E+00 -1.060189366E+00 -3.039138317E+00 3.371689558E+00 -1.200638056E+00
 8.890064955E-01 1.611038804E+00 1.389793307E-01 9.303185344E-01 3.633020818E-01 -6.693263650E-01 -1.071677310E-03 2.262788773E+00 -3.194133192E-02 -1.886946440E+00 3.643806934E+00 3.620301187E-01 -1.173118711E+00 2.121343017E-01 -1.149544716E+00 2.251841545E+00 2.612057626E-01 -1.151368380E+00 -1.079382420E+00 -3.104557991E+00 3.360849619E+00 -1.201578259E+00
 8.894566298E-01 1.611036181E+00 1.397875547E-01 9.301618338E-01 3.636035919E-01 -6.813086867E-01 -1.168701216E-03 2.326661825E+00 -2.316741273E-02 -1.876040220E+00 3.632124424E+00 3.353232145E-01 -1.166501284E+00 1.984522194E-01 -1.143349290E+00 2.245245695E+00 2.418771833E-01 -1.145321250E+00 -1.098781705E+00 -3.170745611E+00 3.348736763E+00 -1.201870441E+00
 8.899196386E-01 1.611039877E+00 1.405954808E-01 9.300092459E-01 3.639093339E-01 -6.935078502E-01 -1.131952158E-03 2.391788960E+00 -1.419542637E-02 -1.864421248E+00 3.618142605E+00 3.080543280E-01 -1.159209609E+00 1.840586662E-01 -1.136716485E+00 2.237240314E+00 2.221485823E-01 -1.138613701E+00 -1.118400812E+00 -3.237700462E+00 3.335252523E+00 -1.201465845E+00
 8.904047608E-01 1.611051917E+00 1.414035857E-01 9.298702478E-01 3.642221689E-01 -7.059167624E-01 -1.009045052E-03 2.458141804E+00 -5.026728380E-03 -1.851995230E+00 3.601808071E+00 2.802493572E-01 -1.151284814E+00 1.689689457E-01 -1.129592896E+00 2.227808714E+00 2.020443529E-01 -1.131291270E+00 -1.138277650E+00 -3.305444479E+00 3.320332289E+00 -1.200378895E+00
 8.909170628E-01 1.611073256E+00 1.422116160E-01 9.297516942E-01 3.645444810E-01 -7.184896469E-01 -8.396388730E-04 2.525520563E+00 4.322739784E-03 -1.838841558E+00 3.583442688E+00 2.518924773E-01 -1.142809749E+00 1.532360762E-01 -1.122039795E+00 2.217173815E+00 1.815504581E-01 -1.123448491E+00 -1.158379078E+00 -3.373780251E+00 3.304201365E+00 -1.198626161E+00
 8.914585710E-01 1.611099601E+00 1.430195868E-01 9.296560287E-01 3.648758531E-01 -7.311103940E-01 -6.828165497E-04 2.593192339E+00 1.372236572E-02 -1.825224400E+00 3.564099550E+00 2.233349383E-01 -1.134048462E+00 1.373525709E-01 -1.114215374E+00 2.205983400E+00 1.609235704E-01 -1.115339041E+00 -1.178574562E+00 -3.442319632E+00 3.287304878E+00 -1.196597695E+00
 8.920293450E-01 1.611128092E+00 1.438277364E-01 9.295855165E-01 3.652161956E-01 -7.437123060E-01 -5.623405450E-04 2.660750151E+00 2.310285345E-02 -1.811343312E+00 3.544634581E+00 1.948555857E-01 -1.125239849E+00 1.216882691E-01 -1.106245756E+00 2.194771051E+00 1.403629482E-01 -1.107200027E+00 -1.198778152E+00 -3.510829687E+00 3.270100832E+00 -1.194531918E+00
 8.926181793E-01 1.611151934E+00 1.446355432E-01 9.295276403E-01 3.655603230E-01 -7.562237382E-01 -5.236864090E-04 2.727771759E+00 3.239545971E-02 -1.797509432E+00 3.525968552E+00 1.665458530E-01 -1.116585255E+00 1.064920425E-01 -1.098302841E+00 2.184066057E+00 1.199352667E-01 -1.099206448E+00 -1.218915105E+00 -3.579087973E+00 3.253054142E+00 -1.192687154E+00
 8.932154775E-01 1.611164331E+00 1.454438269E-01 9.294746518E-01 3.659041226E-01 -7.685218453E-01 -5.944000441E-04 2.793546915E+00 4.148815945E-02 -1.783916831E+00 3.508904219E+00 1.385691464E-01 -1.108257771E+00 9.208489209E-02 -1.090496302E+00 2.174339056E+00 9.975845367E-02 -1.091516376E+00 -1.238809347E+00 -3.646602631E+00 3.236536980E+00 -1.191358566E+00
 8.938121200E-01 1.611166239E+00 1.462514549E-01 9.294134974E-01 3.662444651E-01 -7.807356715E-01 -6.869842764E-04 2.858820438E+00 5.049823597E-02 -1.770349860E+00 3.492523432E+00 1.106437966E-01 -1.100007772E+00 7.807102054E-02 -1.082679868E+00 2.164992094E+00 7.962851971E-02 -1.083869696E+00 -1.258581996E+00 -3.713855982E+00 3.220061064E+00 -1.190235972E+00
 8.943910003E-01 1.611151934E+00 1.470598727E-01 9.293274283E-01 3.665745258E-01 -7.928127050E-01 -8.250891697E-04 2.923360348E+00 5.940632150E-02 -1.756902337E+00 3.477230072E+00 8.277468383E-02 -1.091897011E+00 6.458123028E-02 -1.074890256E+00 2.156222343E+00 5.955253914E-02 -1.076303244E+00 -1.278166771E+00 -3.780691147E+00 3.203822374E+00 -1.189449787E+00
 8.949620724E-01 1.611131310E+00 1.478675008E-01 9.292235970E-01 3.668993711E-01 -8.048921227E-01 -9.330351604E-04 2.988010645E+00 6.835522503E-02 -1.743071198E+00 3.461176634E+00 5.460787937E-02 -1.083496213E+00 5.094849691E-02 -1.066832662E+00 2.146921873E+00 3.927312791E-02 -1.068413854E+00 -1.297719955E+00 -3.847525597E+00 3.186886549E+00 -1.188444972E+00
 8.955174088E-01 1.611107111E+00 1.486758739E-01 9.290928841E-01 3.672163188E-01 -8.170508742E-01 -9.601250640E-04 3.053252220E+00 7.742972672E-02 -1.728654504E+00 3.443690538E+00 2.595289424E-02 -1.074623704E+00 3.692142665E-02 -1.058369637E+00 2.136641502E+00 1.865931414E-02 -1.060009956E+00 -1.317316532E+00 -3.914679050E+00 3.168852091E+00 -1.187021971E+00
 8.960757852E-01 1.611087799E+00 1.494837701E-01 9.289542437E-01 3.675333560E-01 -8.293061256E-01 -9.422606672E-04 3.119274616E+00 8.668127656E-02 -1.713437676E+00 3.424115896E+00 -3.233304480E-03 -1.065116644E+00 2.235832438E-02 -1.049396515E+00 2.125041485E+00 -2.323042136E-03 -1.050963640E+00 -1.337027192E+00 -3.982198000E+00 3.149402857E+00 -1.184951901E+00
 8.966488838E-01 1.611079574E+00 1.502918303E-01 9.288195968E-01 3.678549230E-01 -8.416787386E-01 -8.261696785E-04 3.186094046E+00 9.608732909E-02 -1.697342157E+00 3.402215242E+00 -3.297060356E-02 -1.054961324E+00 7.168885786E-03 -1.039874434E+00 2.112000227E+00 -2.368289046E-02 -1.041273952E+00 -1.356837511E+00 -4.050026894E+00 3.128428698E+00 -1.182119250E+00
 8.972481489E-01 1.611086249E+00 1.511000097E-01 9.287021160E-01 3.681858182E-01 -8.541302085E-01 -6.659051869E-04 3.253522873E+00 1.056268886E-01 -1.680423498E+00 3.378170729E+00 -6.316383183E-02 -1.044160604E+00 -8.502529003E-03 -1.029854655E+00 2.097670317E+00 -4.535465315E-02 -1.030963540E+00 -1.376743317E+00 -4.118071556E+00 3.105995655E+00 -1.178594112E+00
 8.978778720E-01 1.611102462E+00 1.519077271E-01 9.286071062E-01 3.685261905E-01 -8.666152358E-01 -4.704839666E-04 3.321101665E+00 1.151792929E-01 -1.662951231E+00 3.353025198E+00 -9.344163537E-02 -1.033000350E+00 -2.417895757E-02 -1.019503117E+00 2.082702875E+00 -6.706754118E-02 -1.020311236E+00 -1.396676540E+00 -4.186226368E+00 3.082557678E+00 -1.174782395E+00
 8.985478282E-01 1.611130476E+00 1.527160853E-01 9.285475612E-01 3.688800633E-01 -8.789826632E-01 -2.706878586E-04 3.388103724E+00 1.246657893E-01 -1.645100832E+00 3.327115536E+00 -1.237262487E-01 -1.021533012E+00 -3.975732252E-02 -1.008942485E+00 2.067338705E+00 -8.876809478E-02 -1.009385586E+00 -1.416426539E+00 -4.253696918E+00 3.058347464E+00 -1.170610905E+00
 8.992421031E-01 1.611159325E+00 1.535235643E-01 9.285055995E-01 3.692401350E-01 -8.912596703E-01 -1.726124901E-05 3.454395294E+00 1.339945346E-01 -1.626983881E+00 3.301039457E+00 -1.539437771E-01 -1.009881020E+00 -5.500149727E-02 -9.982189536E-01 2.051896811E+00 -1.104018465E-01 -9.982773662E-01 -1.435978651E+00 -4.320664883E+00 3.033593893E+00 -1.166477203E+00
 8.999626040E-01 1.611182928E+00 1.543320715E-01 9.284878969E-01 3.696062565E-01 -9.034261703E-01 2.830058802E-04 3.520043373E+00 1.432206482E-01 -1.608768940E+00 3.275005579E+00 -1.839005649E-01 -9.980679154E-01 -6.977222115E-02 -9.874421358E-01 2.036511183E+00 -1.318280399E-01 -9.870132804E-01 -1.455302000E+00 -4.387085915E+00 3.008377790E+00 -1.162267089E+00
 9.006939530E-01 1.611198545E+00 1.551398486E-01 9.284746647E-01 3.699728251E-01 -9.154793024E-01 5.994864041E-04 3.585102320E+00 1.523698717E-01 -1.590185761E+00 3.248375416E+00 -2.139266729E-01 -9.859797359E-01 -8.442753553E-02 -9.764255285E-01 2.020740509E+00 -1.532850116E-01 -9.754574299E-01 -1.474419594E+00 -4.452940464E+00 2.982371807E+00 -1.157909274E+00
 9.014273286E-01 1.611199737E+00 1.559479833E-01 9.284587502E-01 3.703358769E-01 -9.274808764E-01 9.861328872E-04 3.650042534E+00 1.615438014E-01 -1.571004510E+00 3.220481873E+00 -2.442415059E-01 -9.734097719E-01 -9.919691086E-02 -9.650195241E-01 2.004142284E+00 -1.749259979E-01 -9.633935690E-01 -1.493370891E+00 -4.518421650E+00 2.955224991E+00 -1.153096318E+00
 9.021583200E-01 1.611188173E+00 1.567560881E-01 9.284340739E-01 3.706942797E-01 -9.394975305E-01 1.403621281E-03 3.715397120E+00 1.708623171E-01 -1.550917745E+00 3.190486431E+00 -2.750706375E-01 -9.602303505E-01 -1.144515947E-01 -9.530308247E-01 1.986184597E+00 -1.969133168E-01 -9.506920576E-01 -1.512303710E+00 -4.583872318E+00 2.926532269E+00 -1.147601247E+00
 9.028897285E-01 1.611168385E+00 1.575638205E-01 9.284015894E-01 3.710493743E-01 -9.515330195E-01 1.842669095E-03 3.781226158E+00 1.803442538E-01 -1.529691100E+00 3.157937288E+00 -3.064711392E-01 -9.463390708E-01 -1.302621514E-01 -9.403145909E-01 1.966590166E+00 -2.192842215E-01 -9.372535944E-01 -1.531237125E+00 -4.649308681E+00 2.895992756E+00 -1.141327262E+00
 9.036141634E-01 1.611140132E+00 1.583722532E-01 9.283546805E-01 3.713988364E-01 -9.636393785E-01 2.196508693E-03 3.848183632E+00 1.901783049E-01 -1.507023811E+00 3.122236013E+00 -3.386610746E-01 -9.317175150E-01 -1.469626874E-01 -9.266816378E-01 1.944969296E+00 -2.421946079E-01 -9.230558276E-01 -1.550361395E+00 -4.715114594E+00 2.863399029E+00 -1.133993149E+00
 9.043470025E-01 1.611111045E+00 1.591797769E-01 9.283065200E-01 3.717484772E-01 -9.756210446E-01 2.454217291E-03 3.915001392E+00 2.001311332E-01 -1.483227611E+00 3.084275007E+00 -3.713085055E-01 -9.164867997E-01 -1.640560627E-01 -9.123337865E-01 1.921915174E+00 -2.654036880E-01 -9.082338214E-01 -1.569379568E+00 -4.780352592E+00 2.829076529E+00 -1.125911713E+00
 9.050809741E-01 1.611083746E+00 1.599881649E-01 9.282504916E-01 3.720962703E-01 -9.874697328E-01 2.486190293E-03 3.981822491E+00 2.102713734E-01 -1.458220243E+00 3.044734240E+00 -4.043497741E-01 -9.009994864E-01 -1.813820004E-01 -8.972157240E-01 1.897833228E+00 -2.888660431E-01 -8.931334615E-01 -1.588410139E+00 -4.845269680E+00 2.793493986E+00 -1.117284536E+00
 9.058244228E-01 1.611059785E+00 1.607960761E-01 9.281942248E-01 3.724451065E-01 -9.991170764E-01 2.266576048E-03 4.048095703E+00 2.204743475E-01 -1.432482362E+00 3.004630089E+00 -4.374539852E-01 -8.854090571E-01 -1.985091269E-01 -8.816295862E-01 1.873379230E+00 -3.123438060E-01 -8.779150248E-01 -1.607370734E+00 -4.909647465E+00 2.757110834E+00 -1.108455658E+00
 9.065760970E-01 1.611041188E+00 1.616039872E-01 9.281363487E-01 3.727946579E-01 -1.010269046E+00 1.778497710E-03 4.112215996E+00 2.305098623E-01 -1.406390309E+00 2.965287209E+00 -4.702754319E-01 -8.700394630E-01 -2.149185538E-01 -8.658055067E-01 1.849375248E+00 -3.355890512E-01 -8.628992438E-01 -1.625806451E+00 -4.972078323E+00 2.720609665E+00 -1.099730372E+00
 9.073340893E-01 1.611029506E+00 1.624122858E-01 9.280747771E-01 3.731445372E-01 -1.020947576E+00 1.037372509E-03 4.173945904E+00 2.402516752E-01 -1.380463719E+00 2.928199053E+00 -5.023436546E-01 -8.552237153E-01 -2.299962193E-01 -8.500624299E-01 1.826748967E+00 -3.582664728E-01 -8.484162688E-01 -1.643739223E+00 -5.032900333E+00 2.684717417E+00 -1.091809154E+00
 9.081020951E-01 1.611021638E+00 1.632198244E-01 9.280129075E-01 3.734953701E-01 -1.031265616E+00 1.249114575E-04 4.234084129E+00 2.498618364E-01 -1.354393005E+00 2.892070293E+00 -5.339638591E-01 -8.405483961E-01 -2.441588789E-01 -8.342124224E-01 1.804703355E+00 -3.805919886E-01 -8.340577483E-01 -1.661266327E+00 -5.092434406E+00 2.648701429E+00 -1.084063172E+00
 9.088755250E-01 1.611022830E+00 1.640282869E-01 9.279463291E-01 3.738464415E-01 -1.040849328E+00 -8.674763376E-04 4.290092468E+00 2.588479221E-01 -1.329145670E+00 2.859465122E+00 -5.646222234E-01 -8.265452981E-01 -2.565743923E-01 -8.188487887E-01 1.784825206E+00 -4.022003412E-01 -8.203505278E-01 -1.677699447E+00 -5.148805141E+00 2.613923550E+00 -1.077414274E+00
 9.096610546E-01 1.611028910E+00 1.648361385E-01 9.278817177E-01 3.741993308E-01 -1.050141811E+00 -1.809575595E-03 4.344372272E+00 2.675504088E-01 -1.303984880E+00 2.827661276E+00 -5.948967338E-01 -8.125134706E-01 -2.681925595E-01 -8.035237193E-01 1.765437365E+00 -4.235026836E-01 -8.066034913E-01 -1.693618536E+00 -5.203863621E+00 2.578935623E+00 -1.071073890E+00
 9.104611874E-01 1.611042619E+00 1.656440645E-01 9.278223515E-01 3.745554984E-01 -1.059083939E+00 -2.631556708E-03 4.396706581E+00 2.759650052E-01 -1.278976083E+00 2.796493769E+00 -6.247242093E-01 -7.982774973E-01 -2.789423168E-01 -7.882820368E-01 1.746443272E+00 -4.444559216E-01 -7.926476598E-01 -1.708861113E+00 -5.257223129E+00 2.543563604E+00 -1.064830542E+00
 9.112827182E-01 1.611064196E+00 1.664523333E-01 9.277761579E-01 3.749172986E-01 -1.067774892E+00 -3.118290333E-03 4.447303295E+00 2.840363383E-01 -1.253866673E+00 2.764633417E+00 -6.543384194E-01 -7.834681273E-01 -2.892950773E-01 -7.729739547E-01 1.727027059E+00 -4.652259648E-01 -7.781221867E-01 -1.723372459E+00 -5.308876514E+00 2.507103682E+00 -1.058393598E+00
 9.121274948E-01 1.611090302E+00 1.672599614E-01 9.277448654E-01 3.752847016E-01 -1.076321006E+00 -3.336630063E-03 4.497044086E+00 2.919681370E-01 -1.228214145E+00 2.731112242E+00 -6.839571595E-01 -7.679058909E-01 -2.995527685E-01 -7.573274970E-01 1.706589103E+00 -4.859673083E-01 -7.628471255E-01 -1.737387180E+00 -5.359406471E+00 2.469013214E+00 -1.051356077E+00
 9.130068421E-01 1.611121416E+00 1.680683196E-01 9.277435541E-01 3.756619990E-01 -1.085019708E+00 -3.087541088E-03 4.547340393E+00 2.999085486E-01 -1.201550126E+00 2.693584681E+00 -7.141495347E-01 -7.509160638E-01 -3.106306791E-01 -7.410665751E-01 1.683687568E+00 -5.070863366E-01 -7.461653352E-01 -1.751186132E+00 -5.409738064E+00 2.428119421E+00 -1.043044567E+00
 9.139147401E-01 1.611152887E+00 1.688762307E-01 9.277647138E-01 3.760460913E-01 -1.093495727E+00 -2.610266441E-03 4.596735477E+00 3.078003228E-01 -1.173661709E+00 2.652545691E+00 -7.448661327E-01 -7.327114344E-01 -3.222569823E-01 -7.240496874E-01 1.658610344E+00 -5.285429955E-01 -7.282746434E-01 -1.764399171E+00 -5.458371639E+00 2.384549856E+00 -1.033436179E+00
 9.148527384E-01 1.611181378E+00 1.696840376E-01 9.278117418E-01 3.764372766E-01 -1.102148771E+00 -1.749202493E-03 4.647007942E+00 3.157948852E-01 -1.144258618E+00 2.606869936E+00 -7.762218118E-01 -7.130703926E-01 -3.348219097E-01 -7.061011791E-01 1.630656958E+00 -5.504214168E-01 -7.089563012E-01 -1.777510762E+00 -5.507024765E+00 2.337809324E+00 -1.022423625E+00
 9.158163667E-01 1.611200452E+00 1.704923958E-01 9.278823137E-01 3.768330216E-01 -1.110938549E+00 -7.081344957E-04 4.698700905E+00 3.241664171E-01 -1.112852812E+00 2.555535078E+00 -8.084295988E-01 -6.918714643E-01 -3.486969173E-01 -6.869159341E-01 1.599169970E+00 -5.728679895E-01 -6.880829930E-01 -1.790652871E+00 -5.555751324E+00 2.287327051E+00 -1.009418011E+00
 9.167961478E-01 1.611211300E+00 1.713001430E-01 9.279630780E-01 3.772298992E-01 -1.119458795E+00 3.376876994E-04 4.749655247E+00 3.326198757E-01 -1.079905510E+00 2.500486135E+00 -8.412454724E-01 -6.695935726E-01 -3.632503450E-01 -6.667648554E-01 1.565336823E+00 -5.957051516E-01 -6.661171317E-01 -1.803346872E+00 -5.602843285E+00 2.234158993E+00 -9.950367212E-01
 9.177785516E-01 1.611206293E+00 1.721082777E-01 9.280425906E-01 3.776224852E-01 -1.127916217E+00 1.411557547E-03 4.800908089E+00 3.412805498E-01 -1.045024991E+00 2.441282988E+00 -8.748695254E-01 -6.462908983E-01 -3.787240684E-01 -6.454005837E-01 1.528855443E+00 -6.190739274E-01 -6.431049705E-01 -1.815894127E+00 -5.649400234E+00 2.178079605E+00 -9.794244170E-01
 9.187568426E-01 1.611188531E+00 1.729163527E-01 9.281110168E-01 3.780083060E-01 -1.136068821E+00 2.203337848E-03 4.851770878E+00 3.502118886E-01 -1.008591294E+00 2.379353046E+00 -9.089179039E-01 -6.223628521E-01 -3.945814669E-01 -6.230486631E-01 1.490597725E+00 -6.426941156E-01 -6.194363832E-01 -1.828217626E+00 -5.694845200E+00 2.119836569E+00 -9.627368450E-01
 9.197248816E-01 1.611159921E+00 1.737240702E-01 9.281605482E-01 3.783857226E-01 -1.143683672E+00 2.746072132E-03 4.900732517E+00 3.591357470E-01 -9.708544612E-01 2.315736771E+00 -9.434295297E-01 -5.980604291E-01 -4.106051624E-01 -5.998603702E-01 1.451208830E+00 -6.665934920E-01 -5.953601599E-01 -1.839911222E+00 -5.737916470E+00 2.060082197E+00 -9.453753829E-01
 9.206641316E-01 1.611122370E+00 1.745324284E-01 9.281706810E-01 3.787485361E-01 -1.150676370E+00 2.883068053E-03 4.947408676E+00 3.680166304E-01 -9.324576259E-01 2.252798796E+00 -9.775441885E-01 -5.740790963E-01 -4.258079529E-01 -5.762234926E-01 1.412135005E+00 -6.901592612E-01 -5.715602040E-01 -1.850996971E+00 -5.778898239E+00 2.000037432E+00 -9.282745719E-01
 9.215931892E-01 1.611083269E+00 1.753403246E-01 9.281587601E-01 3.791037202E-01 -1.157056570E+00 2.658509649E-03 4.992030144E+00 3.769329190E-01 -8.932833076E-01 2.189793825E+00 -1.011210322E+00 -5.501608253E-01 -4.402740300E-01 -5.520774126E-01 1.372950912E+00 -7.133522630E-01 -5.477952361E-01 -1.861455798E+00 -5.817689896E+00 1.939160824E+00 -9.108991027E-01
 9.225089550E-01 1.611048222E+00 1.761481017E-01 9.281206727E-01 3.794515133E-01 -1.162474871E+00 2.072664676E-03 5.032268524E+00 3.854426444E-01 -8.539347649E-01 2.128623962E+00 -1.044505954E+00 -5.267193317E-01 -4.536591768E-01 -5.277975202E-01 1.334853411E+00 -7.362333536E-01 -5.244817734E-01 -1.870730281E+00 -5.852550507E+00 1.878572226E+00 -8.940877318E-01
 9.234228730E-01 1.611026406E+00 1.769564301E-01 9.280673862E-01 3.797968030E-01 -1.167061925E+00 1.258632750E-03 5.068419456E+00 3.934810162E-01 -8.149415851E-01 2.070341349E+00 -1.076702833E+00 -5.038942695E-01 -4.652540684E-01 -5.037184358E-01 1.298519969E+00 -7.582871914E-01 -5.017684102E-01 -1.878908873E+00 -5.884139061E+00 1.818782091E+00 -8.782192469E-01
 9.243522882E-01 1.611017227E+00 1.777642965E-01 9.280176163E-01 3.801454604E-01 -1.170865655E+00 2.589567157E-04 5.101043701E+00 4.012055099E-01 -7.759075761E-01 2.013316393E+00 -1.107808113E+00 -4.812540412E-01 -4.753997624E-01 -4.796080887E-01 1.262969971E+00 -7.795238495E-01 -4.792378247E-01 -1.886025906E+00 -5.912512779E+00 1.758736253E+00 -8.625551462E-01
 9.253132343E-01 1.611026645E+00 1.785722524E-01 9.279891849E-01 3.805041313E-01 -1.173907161E+00 -6.881725276E-04 5.129538536E+00 4.083454907E-01 -7.370662689E-01 1.957779765E+00 -1.138094187E+00 -4.587430656E-01 -4.842340350E-01 -4.556204379E-01 1.228375554E+00 -8.001440167E-01 -4.568451047E-01 -1.891883969E+00 -5.937304974E+00 1.698557973E+00 -8.473585248E-01
 9.263178110E-01 1.611052275E+00 1.793804169E-01 9.279964566E-01 3.808761537E-01 -1.176293731E+00 -1.485759509E-03 5.154426098E+00 4.149592519E-01 -6.981579661E-01 1.902457356E+00 -1.167716980E+00 -4.358192384E-01 -4.919593036E-01 -4.315995574E-01 1.193948865E+00 -8.202548623E-01 -4.340536892E-01 -1.896556497E+00 -5.958782673E+00 1.637483478E+00 -8.321890235E-01
 9.273681641E-01 1.611088037E+00 1.801882833E-01 9.280431867E-01 3.812617064E-01 -1.178095341E+00 -2.039103303E-03 5.176173210E+00 4.211358726E-01 -6.589400172E-01 1.846293211E+00 -1.196645617E+00 -4.123398960E-01 -4.989232421E-01 -4.073953032E-01 1.159031987E+00 -8.398408294E-01 -4.107190669E-01 -1.900054455E+00 -5.977022171E+00 1.574977636E+00 -8.165969253E-01
 9.284666181E-01 1.611127257E+00 1.809963584E-01 9.281352162E-01 3.816606998E-01 -1.179664969E+00 -2.179258503E-03 5.196465969E+00 4.270555377E-01 -6.189140677E-01 1.787456512E+00 -1.225570083E+00 -3.877457082E-01 -5.058989525E-01 -3.827007413E-01 1.122473478E+00 -8.593884110E-01 -3.862832487E-01 -1.902769804E+00 -5.993386269E+00 1.510042667E+00 -8.001082540E-01
 9.295997024E-01 1.611162543E+00 1.818044186E-01 9.282579422E-01 3.820667565E-01 -1.180719972E+00 -2.040677238E-03 5.214577198E+00 4.328228235E-01 -5.776664019E-01 1.724934340E+00 -1.254431486E+00 -3.618060648E-01 -5.129958391E-01 -3.572492003E-01 1.083601356E+00 -8.788445592E-01 -3.605034351E-01 -1.904372454E+00 -6.006620884E+00 1.442047477E+00 -7.821499705E-01
 9.307522774E-01 1.611186147E+00 1.826122999E-01 9.283969402E-01 3.824741244E-01 -1.181631565E+00 -1.524383668E-03 5.232128620E+00 4.385671616E-01 -5.349764824E-01 1.658092380E+00 -1.283694744E+00 -3.345279694E-01 -5.208187103E-01 -3.308983445E-01 1.041996360E+00 -8.985379934E-01 -3.333788216E-01 -1.905352831E+00 -6.018355370E+00 1.370881677E+00 -7.627925873E-01
 9.319034219E-01 1.611191630E+00 1.834203601E-01 9.285302758E-01 3.828745186E-01 -1.182130694E+00 -8.706433000E-04 5.248545647E+00 4.444352984E-01 -4.903151095E-01 1.586049914E+00 -1.314108372E+00 -3.056635261E-01 -5.298815370E-01 -3.033139110E-01 9.970698357E-01 -9.189829230E-01 -3.046546280E-01 -1.905509710E+00 -6.027511120E+00 1.296088576E+00 -7.415263057E-01
 9.330417514E-01 1.611180544E+00 1.842284203E-01 9.286440611E-01 3.832637370E-01 -1.182458043E+00 -1.819704630E-05 5.264794827E+00 4.504766464E-01 -4.436705709E-01 1.509263277E+00 -1.345556736E+00 -2.754728794E-01 -5.400702357E-01 -2.744848132E-01 9.490886927E-01 -9.400866628E-01 -2.745874226E-01 -1.905171514E+00 -6.035383224E+00 1.217916727E+00 -7.187755704E-01
 9.341570735E-01 1.611155391E+00 1.850363165E-01 9.287258387E-01 3.836393058E-01 -1.182090640E+00 6.432022201E-04 5.279244423E+00 4.567707777E-01 -3.950907290E-01 1.428230643E+00 -1.377463698E+00 -2.440665662E-01 -5.508143902E-01 -2.444406897E-01 8.983626366E-01 -9.614474177E-01 -2.432889044E-01 -1.903888464E+00 -6.040054798E+00 1.136585832E+00 -6.942698956E-01
 9.352479577E-01 1.611122727E+00 1.858443469E-01 9.287722707E-01 3.840013444E-01 -1.181243062E+00 1.253629569E-03 5.292034149E+00 4.630734324E-01 -3.452517688E-01 1.345091939E+00 -1.409480333E+00 -2.123203129E-01 -5.618191361E-01 -2.136038095E-01 8.462386727E-01 -9.828162789E-01 -2.116377503E-01 -1.901873827E+00 -6.042461395E+00 1.053603292E+00 -6.691116095E-01
 9.363258481E-01 1.611091018E+00 1.866524220E-01 9.287935495E-01 3.843548298E-01 -1.179352641E+00 1.486805733E-03 5.301091194E+00 4.693428576E-01 -2.940834761E-01 1.260482311E+00 -1.441662788E+00 -1.801678836E-01 -5.726097822E-01 -1.819377244E-01 7.931359410E-01 -1.004231572E+00 -1.795764565E-01 -1.898557425E+00 -6.040490150E+00 9.688397646E-01 -6.431776285E-01
 9.374060631E-01 1.611067891E+00 1.874603480E-01 9.288051128E-01 3.847064674E-01 -1.176547647E+00 1.499592210E-03 5.306249142E+00 4.753330052E-01 -2.422203571E-01 1.175966978E+00 -1.473031282E+00 -1.479798257E-01 -5.822763443E-01 -1.498411000E-01 7.400661707E-01 -1.025020242E+00 -1.474811733E-01 -1.893998504E+00 -6.034697056E+00 8.831896186E-01 -6.172870994E-01
 9.385064244E-01 1.611059070E+00 1.882683486E-01 9.288255572E-01 3.850628138E-01 -1.172656894E+00 1.187943155E-03 5.306725025E+00 4.809704721E-01 -1.902158707E-01 1.092980862E+00 -1.503175855E+00 -1.162286624E-01 -5.904400945E-01 -1.176612675E-01 6.879485250E-01 -1.044899940E+00 -1.158274487E-01 -1.888031483E+00 -6.024479389E+00 7.973925471E-01 -5.916708708E-01
 9.396406412E-01 1.611065149E+00 1.890764832E-01 9.288706779E-01 3.854283988E-01 -1.167525053E+00 7.090387517E-04 5.301293850E+00 4.859825075E-01 -1.380931288E-01 1.011544824E+00 -1.532454014E+00 -8.463769406E-02 -5.970740318E-01 -8.541473746E-02 6.368061900E-01 -1.064124584E+00 -8.434082568E-02 -1.880249739E+00 -6.008719444E+00 7.113503218E-01 -5.664274693E-01
 9.408132434E-01 1.611081839E+00 1.898844838E-01 9.289467931E-01 3.858044147E-01 -1.161309719E+00 1.616616210E-04 5.290570736E+00 4.903947711E-01 -8.600768447E-02 9.313437939E-01 -1.560693979E+00 -5.312720314E-02 -6.022720933E-01 -5.319594592E-02 5.864452124E-01 -1.082582355E+00 -5.293906480E-02 -1.870803237E+00 -5.987967014E+00 6.250097156E-01 -5.414564610E-01
 9.420204163E-01 1.611103177E+00 1.906923950E-01 9.290513396E-01 3.861882687E-01 -1.154155612E+00 -2.290674602E-04 5.275295734E+00 4.943004847E-01 -3.344850987E-02 8.507969379E-01 -1.588012934E+00 -2.124847658E-02 -6.063513756E-01 -2.068736590E-02 5.358589292E-01 -1.100350022E+00 -2.117286995E-02 -1.859692931E+00 -5.962677956E+00 5.372202396E-01 -5.163878202E-01
 9.432544708E-01 1.611123204E+00 1.915005744E-01 9.291776419E-01 3.865763843E-01 -1.146155596E+00 -5.443189875E-04 5.256554127E+00 4.980037510E-01 1.984451339E-02 7.686736584E-01 -1.614741445E+00 1.139125880E-02 -6.097739935E-01 1.227180101E-02 4.842609763E-01 -1.117655873E+00 1.134913135E-02 -1.847142220E+00 -5.933344841E+00 4.474074841E-01 -4.904979467E-01
 9.445007443E-01 1.611136079E+00 1.923086345E-01 9.293106794E-01 3.869633079E-01 -1.137197137E+00 -7.318623830E-04 5.233737946E+00 5.014190078E-01 7.423005998E-02 6.838781238E-01 -1.641556621E+00 4.494126141E-02 -6.133317351E-01 4.590536281E-02 4.309525192E-01 -1.134967089E+00 4.477754608E-02 -1.832911372E+00 -5.899025440E+00 3.551990390E-01 -4.635256827E-01
 9.457498193E-01 1.611140490E+00 1.931164116E-01 9.294392467E-01 3.873451650E-01 -1.127494812E+00 -6.198589108E-04 5.207692146E+00 5.045841336E-01 1.302214712E-01 5.953494906E-01 -1.668730617E+00 7.977067679E-02 -6.172003746E-01 8.052877337E-02 3.752563298E-01 -1.152463198E+00 7.947768271E-02 -1.817172289E+00 -5.860622883E+00 2.598347068E-01 -4.354934692E-01
 9.469912648E-01 1.611134887E+00 1.939246356E-01 9.295532703E-01 3.877184689E-01 -1.117192507E+00 -5.076513626E-04 5.180134296E+00 5.079840422E-01 1.877699047E-01 5.029739738E-01 -1.696393967E+00 1.157718822E-01 -6.216933131E-01 1.161051244E-01 3.170960844E-01 -1.170229316E+00 1.153348312E-01 -1.800455570E+00 -5.819281101E+00 1.615629047E-01 -4.057458043E-01
 9.482262135E-01 1.611124158E+00 1.947327554E-01 9.296517968E-01 3.880844414E-01 -1.105825305E+00 -2.935676021E-04 5.148319721E+00 5.111725926E-01 2.470682114E-01 4.069620669E-01 -1.724489808E+00 1.528561413E-01 -6.266024113E-01 1.527532488E-01 2.566124797E-01 -1.188228130E+00 1.522599310E-01 -1.781915188E+00 -5.772575855E+00 6.019727513E-02 -3.747718036E-01
 9.494609833E-01 1.611112475E+00 1.955405772E-01 9.297403097E-01 3.884456158E-01 -1.093469024E+00 -1.447320246E-04 5.112867832E+00 5.142905712E-01 3.077220321E-01 3.084567785E-01 -1.752501488E+00 1.907800734E-01 -6.313358545E-01 1.902260035E-01 1.945311278E-01 -1.206100225E+00 1.900072545E-01 -1.761846304E+00 -5.721289635E+00 -4.356548563E-02 -3.427008688E-01
 9.506995082E-01 1.611103535E+00 1.963486671E-01 9.298230410E-01 3.888037205E-01 -1.079854488E+00 -4.810478276E-05 5.072204113E+00 5.170853138E-01 3.693847954E-01 2.085859329E-01 -1.779875278E+00 2.291807830E-01 -6.353854537E-01 2.283048332E-01 1.315644383E-01 -1.223466277E+00 2.282116115E-01 -1.739805579E+00 -5.664278984E+00 -1.492532939E-01 -3.101750314E-01
 9.519507885E-01 1.611100316E+00 1.971568316E-01 9.299091697E-01 3.891624808E-01 -1.064998150E+00 -1.161321270E-04 5.026567936E+00 5.196297765E-01 4.316900074E-01 1.084889472E-01 -1.806474328E+00 2.677746713E-01 -6.384444833E-01 2.667651474E-01 6.843756139E-02 -1.240240455E+00 2.665932775E-01 -1.715934992E+00 -5.601819992E+00 -2.561316192E-01 -2.772167623E-01
 9.532210231E-01 1.611102462E+00 1.979647875E-01 9.300053716E-01 3.895236254E-01 -1.048549175E+00 -2.301678323E-04 4.973960876E+00 5.216156840E-01 4.947894216E-01 8.124661632E-03 -1.832564831E+00 3.066677153E-01 -6.405200958E-01 3.057011664E-01 5.125237629E-03 -1.256605029E+00 3.052586019E-01 -1.689550281E+00 -5.532026768E+00 -3.645412028E-01 -2.440307587E-01
 9.545118809E-01 1.611109018E+00 1.987726539E-01 9.301139116E-01 3.898873031E-01 -1.030904770E+00 -3.541565384E-04 4.916086674E+00 5.231680274E-01 5.582653880E-01 -9.213366359E-02 -1.857809544E+00 3.458417356E-01 -6.414273977E-01 3.448532224E-01 -5.814021081E-02 -1.272328615E+00 3.441881835E-01 -1.661254168E+00 -5.456852436E+00 -4.740115404E-01 -2.108465582E-01
 9.558231235E-01 1.611118078E+00 1.995808929E-01 9.302363396E-01 3.902535439E-01 -1.011486769E+00 -5.334520247E-04 4.850782871E+00 5.242316723E-01 6.225259304E-01 -1.931596845E-01 -1.882372379E+00 3.855187893E-01 -6.413651109E-01 3.844736814E-01 -1.219114885E-01 -1.287530303E+00 3.836030662E-01 -1.630158067E+00 -5.373522282E+00 -5.853717327E-01 -1.770780981E-01
 9.571505189E-01 1.611126423E+00 2.003889531E-01 9.303675890E-01 3.906202316E-01 -9.905892611E-01 -5.742458161E-04 4.779061317E+00 5.247995853E-01 6.878822446E-01 -2.960164547E-01 -1.906740427E+00 4.260171950E-01 -6.408264041E-01 4.247535765E-01 -1.868585050E-01 -1.302539706E+00 4.238182306E-01 -1.596538782E+00 -5.283051968E+00 -6.991079450E-01 -1.426791549E-01
 9.584910870E-01 1.611132503E+00 2.011966854E-01 9.305041432E-01 3.909856975E-01 -9.685472846E-01 -5.133394734E-04 4.702945709E+00 5.252121091E-01 7.545130253E-01 -4.013303816E-01 -1.930817008E+00 4.674763083E-01 -6.398965120E-01 4.657987058E-01 -2.533778846E-01 -1.317284584E+00 4.649672806E-01 -1.560971379E+00 -5.187227726E+00 -8.155180812E-01 -1.072672680E-01
 9.598395824E-01 1.611134887E+00 2.020048648E-01 9.306424856E-01 3.913486302E-01 -9.450123310E-01 -3.391490318E-04 4.621186256E+00 5.254572630E-01 8.230607510E-01 -5.106481910E-01 -1.954969883E+00 5.103110671E-01 -6.390078068E-01 5.080008507E-01 -3.224447072E-01 -1.332021236E+00 5.074572563E-01 -1.522881508E+00 -5.084278107E+00 -9.357094765E-01 -7.031606138E-02
 9.611944556E-01 1.611133933E+00 2.028130740E-01 9.307796359E-01 3.917084634E-01 -9.201308489E-01 -5.001369573E-05 4.534285545E+00 5.255309343E-01 8.934881687E-01 -6.239426732E-01 -1.979441524E+00 5.544318557E-01 -6.384182572E-01 5.513353944E-01 -3.940386772E-01 -1.346912026E+00 5.511970520E-01 -1.482504010E+00 -4.974783421E+00 -1.059427023E+00 -3.192147240E-02
 9.625576138E-01 1.611131430E+00 2.036208957E-01 9.309166670E-01 3.920654356E-01 -8.932067156E-01 1.801327599E-04 4.439574242E+00 5.253402591E-01 9.661388397E-01 -7.414495349E-01 -2.004238129E+00 6.000001431E-01 -6.379105449E-01 5.960089564E-01 -4.683091044E-01 -1.361952662E+00 5.963422656E-01 -1.438893318E+00 -4.855672836E+00 -1.187170148E+00 8.265853859E-03
 9.639275074E-01 1.611127734E+00 2.044287622E-01 9.310523868E-01 3.924195766E-01 -8.650040627E-01 5.618296564E-04 4.340060234E+00 5.250185132E-01 1.040859222E+00 -8.630177379E-01 -2.029035091E+00 6.468354464E-01 -6.374487877E-01 6.419250965E-01 -5.451576114E-01 -1.376927853E+00 6.427115798E-01 -1.393070221E+00 -4.730567455E+00 -1.318746090E+00 4.965824634E-02
 9.653039575E-01 1.611123919E+00 2.052370310E-01 9.311870933E-01 3.927710950E-01 -8.347104192E-01 7.196884253E-04 4.233163834E+00 5.246709585E-01 1.117719293E+00 -9.883733392E-01 -2.053601027E+00 6.949361563E-01 -6.366723180E-01 6.891219616E-01 -6.244113445E-01 -1.391681910E+00 6.902990341E-01 -1.344102263E+00 -4.596110821E+00 -1.454166651E+00 9.298358858E-02
 9.666900635E-01 1.611120582E+00 2.060450464E-01 9.313228726E-01 3.931204677E-01 -8.023175001E-01 9.321655380E-04 4.117723942E+00 5.238450766E-01 1.196621418E+00 -1.116839647E+00 -2.078212976E+00 7.441037893E-01 -6.355959773E-01 7.375372052E-01 -7.056415677E-01 -1.406396866E+00 7.389052510E-01 -1.291697979E+00 -4.451901436E+00 -1.593180537E+00 1.372331530E-01
 9.680854678E-01 1.611117482E+00 2.068528831E-01 9.314594865E-01 3.934676945E-01 -7.676820159E-01 9.351027547E-04 3.993752718E+00 5.227462649E-01 1.277441382E+00 -1.247992516E+00 -2.102964640E+00 7.943680286E-01 -6.340663433E-01 7.870916128E-01 -7.885784507E-01 -1.421136856E+00 7.885572910E-01 -1.235890865E+00 -4.297692299E+00 -1.735524535E+00 1.827273965E-01
 9.694885612E-01 1.611114502E+00 2.076608986E-01 9.315961599E-01 3.938125074E-01 -7.304828167E-01 9.236440528E-04 3.859547138E+00 5.211428404E-01 1.360185385E+00 -1.381657124E+00 -2.127140045E+00 8.456771374E-01 -6.315456033E-01 8.377850056E-01 -8.731095195E-01 -1.435420990E+00 8.391999602E-01 -1.175967693E+00 -4.131894112E+00 -1.881454825E+00 2.291461378E-01
 9.708988667E-01 1.611111283E+00 2.084690928E-01 9.317322373E-01 3.941544890E-01 -6.907519698E-01 7.397636073E-04 3.715869427E+00 5.192950368E-01 1.444795370E+00 -1.517560124E+00 -2.150480747E+00 8.979182839E-01 -6.278427839E-01 8.895756602E-01 -9.590597153E-01 -1.449073911E+00 8.907153010E-01 -1.112138510E+00 -3.955166101E+00 -2.030974388E+00 2.766305506E-01
 9.723178148E-01 1.611108065E+00 2.092770189E-01 9.318684340E-01 3.944936991E-01 -6.476925015E-01 4.336475395E-04 3.558955669E+00 5.168128014E-01 1.531464100E+00 -1.655951262E+00 -2.173442602E+00 9.512642622E-01 -6.231355071E-01 9.425779581E-01 -1.046583772E+00 -1.462400317E+00 9.432706833E-01 -1.043068886E+00 -3.763376951E+00 -2.184353352E+00 3.253100514E-01
 9.737449884E-01 1.611105204E+00 2.100848854E-01 9.320047498E-01 3.948306143E-01 -6.018422842E-01 1.397726883E-04 3.390703678E+00 5.137023330E-01 1.620025396E+00 -1.796206713E+00 -2.196528435E+00 1.005599141E+00 -6.175877452E-01 9.966899157E-01 -1.135285616E+00 -1.475744009E+00 9.967519641E-01 -9.694914818E-01 -3.558997393E+00 -2.341083765E+00 3.745966256E-01
 9.751812816E-01 1.611103773E+00 2.108929753E-01 9.321424365E-01 3.951656222E-01 -5.524729490E-01 -2.934211807E-04 3.208860397E+00 5.100820661E-01 1.710977197E+00 -1.939509153E+00 -2.219119310E+00 1.061501145E+00 -6.106626391E-01 1.052213550E+00 -1.225914478E+00 -1.488690257E+00 1.051728487E+00 -8.903846145E-01 -3.339082241E+00 -2.502560139E+00 4.252333045E-01
 9.766293168E-01 1.611104012E+00 2.117010355E-01 9.322834611E-01 3.954991698E-01 -4.993852377E-01 -6.131590344E-04 3.012543678E+00 5.058780909E-01 1.804563284E+00 -2.086517096E+00 -2.240783691E+00 1.118997216E+00 -6.023215055E-01 1.109291315E+00 -1.318887234E+00 -1.500945807E+00 1.108220220E+00 -8.051747084E-01 -3.102446795E+00 -2.669390917E+00 4.773827493E-01
 9.780907631E-01 1.611106634E+00 2.125089914E-01 9.324297309E-01 3.958321810E-01 -4.422616661E-01 -1.060476643E-03 2.800707340E+00 5.011166334E-01 1.901005507E+00 -2.237686634E+00 -2.262338877E+00 1.178272843E+00 -5.930795670E-01 1.168063521E+00 -1.414494038E+00 -1.513064384E+00 1.166415215E+00 -7.135911584E-01 -2.847739697E+00 -2.841814280E+00 5.313649178E-01
 9.795668125E-01 1.611111760E+00 2.133168876E-01 9.325826168E-01 3.961651325E-01 -3.814462721E-01 -1.175984624E-03 2.574266434E+00 4.956818521E-01 2.000748396E+00 -2.394220352E+00 -2.284002781E+00 1.239848971E+00 -5.830605030E-01 1.228802085E+00 -1.513497829E+00 -1.525193572E+00 1.226828814E+00 -6.157285571E-01 -2.576009750E+00 -3.020693064E+00 5.870877504E-01
 9.810573459E-01 1.611119032E+00 2.141249180E-01 9.327424765E-01 3.964977264E-01 -3.156081736E-01 -1.407070318E-03 2.329327583E+00 4.898795784E-01 2.104973316E+00 -2.558510542E+00 -2.305925846E+00 1.304389358E+00 -5.725107789E-01 1.292224050E+00 -1.617411852E+00 -1.537430882E+00 1.290107846E+00 -5.098893642E-01 -2.281702518E+00 -3.208247662E+00 6.462540627E-01
 9.825615883E-01 1.611126781E+00 2.149329931E-01 9.329084754E-01 3.968292773E-01 -2.451982945E-01 -1.131775905E-03 2.066627502E+00 4.833733737E-01 2.214365721E+00 -2.732100964E+00 -2.329043865E+00 1.372428179E+00 -5.620949268E-01 1.358739614E+00 -1.727209091E+00 -1.550395131E+00 1.356769800E+00 -3.961773515E-01 -1.966116428E+00 -3.405564547E+00 7.081869245E-01
 9.840770364E-01 1.611133695E+00 2.157410532E-01 9.330784082E-01 3.971590698E-01 -1.694433391E-01 -8.844106924E-04 1.784835815E+00 4.767136872E-01 2.329623222E+00 -2.916629076E+00 -2.352978706E+00 1.444614291E+00 -5.515259504E-01 1.428774714E+00 -1.843918920E+00 -1.563833714E+00 1.427452087E+00 -2.738803327E-01 -1.626393199E+00 -3.613975286E+00 7.747389078E-01
 9.856005907E-01 1.611138225E+00 2.165490836E-01 9.332494140E-01 3.974857926E-01 -8.794183284E-02 -3.186880786E-04 1.481273651E+00 4.693908989E-01 2.450983047E+00 -3.112374544E+00 -2.377663612E+00 1.520722151E+00 -5.410263538E-01 1.502462506E+00 -1.967708588E+00 -1.577697754E+00 1.501917362E+00 -1.420051754E-01 -1.260147572E+00 -3.833837032E+00 8.451488614E-01
 9.871301651E-01 1.611139536E+00 2.173569798E-01 9.334191084E-01 3.978081942E-01 3.808735637E-04 2.641812607E-04 1.152798295E+00 4.616525471E-01 2.579660654E+00 -3.320853949E+00 -2.403586388E+00 1.601537704E+00 -5.303810835E-01 1.580526590E+00 -2.099525690E+00 -1.592300534E+00 1.580918670E+00 8.778295596E-04 -8.632003665E-01 -4.067134380E+00 9.204403758E-01
 9.886622429E-01 1.611137033E+00 2.181651443E-01 9.335846305E-01 3.981254101E-01 9.651830047E-02 9.196391329E-04 7.953645587E-01 4.532714486E-01 2.716517687E+00 -3.543175936E+00 -2.430535316E+00 1.687443137E+00 -5.192634463E-01 1.663479805E+00 -2.240059137E+00 -1.607501507E+00 1.664817452E+00 1.564238667E-01 -4.310696423E-01 -4.315333366E+00 1.000742793E+00
 9.901968241E-01 1.611131191E+00 2.189732641E-01 9.337454438E-01 3.984375596E-01 2.012352794E-01 1.400128356E-03 4.061843455E-01 4.442031384E-01 2.861583233E+00 -3.778537512E+00 -2.458436012E+00 1.778252006E+00 -5.072857141E-01 1.751332521E+00 -2.388792753E+00 -1.623247504E+00 1.753422022E+00 3.256166577E-01 3.932188079E-02 -4.578327656E+00 1.086116791E+00
 9.917342663E-01 1.611123085E+00 2.197813094E-01 9.339014888E-01 3.987448215E-01 3.157869279E-01 1.756219426E-03 -1.993665099E-02 4.341270626E-01 3.015636444E+00 -4.027523994E+00 -2.487138033E+00 1.874365926E+00 -4.938622117E-01 1.844547153E+00 -2.546089411E+00 -1.639434934E+00 1.847114921E+00 5.105280280E-01 5.535158515E-01 -4.857551575E+00 1.176492691E+00
 9.932766557E-01 1.611114144E+00 2.205891162E-01 9.340543151E-01 3.990475833E-01 4.426095784E-01 1.887323218E-03 -4.918680191E-01 4.229062200E-01 3.180685282E+00 -4.292918205E+00 -2.516339779E+00 1.976990461E+00 -4.781696796E-01 1.944327593E+00 -2.713701725E+00 -1.655856967E+00 1.947061300E+00 7.149817944E-01 1.122058153E+00 -5.156795025E+00 1.273112059E+00
 9.948228598E-01 1.611105561E+00 2.213972211E-01 9.342036843E-01 3.993462920E-01 5.835747123E-01 1.691978890E-03 -1.016968727E+00 4.102171063E-01 3.357511759E+00 -4.575212002E+00 -2.545926332E+00 2.086420059E+00 -4.596981704E-01 2.051140547E+00 -2.891937017E+00 -1.672443867E+00 2.053542137E+00 9.418923855E-01 1.753232598E+00 -5.477474213E+00 1.376277089E+00
 9.963765144E-01 1.611098766E+00 2.222053856E-01 9.343523979E-01 3.996422291E-01 7.401321530E-01 1.264680526E-03 -1.600843549E+00 3.958475888E-01 3.547441006E+00 -4.876461983E+00 -2.576250553E+00 2.203603983E+00 -4.382535517E-01 2.165786028E+00 -3.082098484E+00 -1.689426064E+00 2.167484760E+00 1.193690777E+00 2.453561068E+00 -5.822133064E+00 1.486578822E+00
 9.979400635E-01 1.611094832E+00 2.230134308E-01 9.345027804E-01 3.999360502E-01 9.146673679E-01 6.371420459E-04 -2.252246857E+00 3.796355426E-01 3.752671003E+00 -5.200459003E+00 -2.607489347E+00 2.330050468E+00 -4.135553539E-01 2.289584637E+00 -3.286580086E+00 -1.706913948E+00 2.290354013E+00 1.474252939E+00 3.233650446E+00 -6.195043564E+00 1.605409265E+00
 9.995149374E-01 1.611093879E+00 2.238212824E-01 9.346560836E-01 4.002280533E-01 1.108969808E+00 -3.339393879E-05 -2.977365017E+00 3.616117239E-01 3.975281954E+00 -5.550830841E+00 -2.640159607E+00 2.467275858E+00 -3.855161667E-01 2.423779011E+00 -3.507669926E+00 -1.725240469E+00 2.423615217E+00 1.786621094E+00 4.101446152E+00 -6.600099087E+00 1.734191775E+00
 1.001101971E+00 1.611096621E+00 2.246291786E-01 9.348136187E-01 4.005190134E-01 1.325104952E+00 -8.019502275E-04 -3.784232855E+00 3.414537609E-01 4.216766834E+00 -5.930011749E+00 -2.675296545E+00 2.616135120E+00 -3.546259999E-01 2.569267750E+00 -3.746909857E+00 -1.745082021E+00 2.568098068E+00 2.134070396E+00 5.066401482E+00 -7.039892197E+00 1.873707056E+00
 1.002701402E+00 1.611102819E+00 2.254373878E-01 9.349762797E-01 4.008090198E-01 1.564821482E+00 -9.087934741E-04 -4.679264545E+00 3.190441430E-01 4.479598999E+00 -6.342784405E+00 -2.712030411E+00 2.777991772E+00 -3.205491602E-01 2.727524519E+00 -4.007319450E+00 -1.765861988E+00 2.725107908E+00 2.520179510E+00 6.136595249E+00 -7.519641876E+00 2.025016785E+00
 1.004313231E+00 1.611111045E+00 2.262454480E-01 9.351435900E-01 4.010974765E-01 1.838310122E+00 -1.245521009E-03 -5.698954105E+00 2.940524220E-01 4.773233414E+00 -6.804933548E+00 -2.751817942E+00 2.959468842E+00 -2.820070684E-01 2.904262066E+00 -4.298850536E+00 -1.788516283E+00 2.901097536E+00 2.960475922E+00 7.356906891E+00 -8.056632996E+00 2.195443153E+00
 1.005936623E+00 1.611120343E+00 2.270533741E-01 9.353149533E-01 4.013839066E-01 2.161422253E+00 -9.194827871E-04 -6.904256821E+00 2.642884851E-01 5.114550114E+00 -7.343605995E+00 -2.797311306E+00 3.170828819E+00 -2.376170158E-01 3.109697819E+00 -4.638633251E+00 -1.814753771E+00 3.106072187E+00 3.481392145E+00 8.799474716E+00 -8.681820869E+00 2.393542290E+00
 1.007570148E+00 1.611129880E+00 2.278612703E-01 9.354895353E-01 4.016680717E-01 2.555320740E+00 -8.371873992E-04 -8.372465134E+00 2.284626812E-01 5.524282932E+00 -7.992039204E+00 -2.851840258E+00 3.425210714E+00 -1.851487309E-01 3.356370926E+00 -5.047637939E+00 -1.846713901E+00 3.352832079E+00 4.116116047E+00 1.055797768E+01 -9.433022499E+00 2.632937670E+00
 1.009212136E+00 1.611138225E+00 2.286692113E-01 9.356657267E-01 4.019491673E-01 3.052447557E+00 -6.570533151E-04 -1.022677231E+01 1.827173829E-01 6.032562733E+00 -8.798319817E+00 -2.918965578E+00 3.741673470E+00 -1.204652637E-01 3.662473202E+00 -5.556189060E+00 -1.886666894E+00 3.659917355E+00 4.917257786E+00 1.277875233E+01 -1.036561966E+01 2.930929899E+00
 1.010860443E+00 1.611144543E+00 2.294773012E-01 9.358420372E-01 4.022262394E-01 3.695861816E+00 -1.051952248E-03 -1.262503910E+01 1.241908967E-01 6.678672314E+00 -9.824511528E+00 -3.001176357E+00 4.142958641E+00 -3.857443854E-02 4.051630497E+00 -6.203395844E+00 -1.936154604E+00 4.049345493E+00 5.953515530E+00 1.565218639E+01 -1.155251789E+01 3.311774969E+00
 1.012514472E+00 1.611148238E+00 2.302853316E-01 9.360171556E-01 4.024989307E-01 4.495578289E+00 -2.362232655E-03 -1.560611725E+01 5.136247724E-02 7.464589596E+00 -1.107355309E+01 -3.098975182E+00 4.632279873E+00 6.244654208E-02 4.524859428E+00 -6.991032124E+00 -1.995452285E+00 4.524071217E+00 7.240680695E+00 1.922348404E+01 -1.299731350E+01 3.777034998E+00
 1.014172673E+00 1.611148953E+00 2.310933918E-01 9.361901283E-01 4.027669728E-01 5.430552959E+00 -3.405770287E-03 -1.909468651E+01 -3.510053828E-02 8.360003471E+00 -1.249664879E+01 -3.204943657E+00 5.189877987E+00 1.802728474E-01 5.063606262E+00 -7.888206005E+00 -2.059741020E+00 5.064613342E+00 8.746024132E+00 2.340003967E+01 -1.464534760E+01 4.307276726E+00
 1.015834808E+00 1.611147046E+00 2.319014519E-01 9.363602996E-01 4.030302167E-01 6.445681572E+00 -4.255556967E-03 -2.288193893E+01 -1.288210601E-01 9.303531647E+00 -1.399636364E+01 -3.305755138E+00 5.777098179E+00 3.098583221E-01 5.630537510E+00 -8.833333015E+00 -2.120440483E+00 5.633094311E+00 1.038068581E+01 2.793305206E+01 -1.638593483E+01 4.867470264E+00
 1.017501593E+00 1.611143351E+00 2.327093333E-01 9.365281463E-01 4.032887220E-01 7.436583519E+00 -4.350158386E-03 -2.657913399E+01 -2.204365134E-01 1.018424988E+01 -1.539585018E+01 -3.385883570E+00 6.324432373E+00 4.376848638E-01 6.158408165E+00 -9.714737892E+00 -2.167609692E+00 6.161623955E+00 1.197705173E+01 3.235620880E+01 -1.801578712E+01 5.391676426E+00
 1.019171715E+00 1.611137986E+00 2.335174382E-01 9.366930127E-01 4.035423994E-01 8.247194290E+00 -3.261558712E-03 -2.960549927E+01 -2.961279154E-01 1.085202599E+01 -1.645590782E+01 -3.431704044E+00 6.739184380E+00 5.425003171E-01 6.556596279E+00 -1.038152409E+01 -2.192630529E+00 6.560058117E+00 1.328410530E+01 3.597338486E+01 -1.925722122E+01 5.789976120E+00
 1.020846367E+00 1.611131787E+00 2.343255728E-01 9.368559122E-01 4.037918746E-01 8.748271942E+00 -1.040480915E-03 -3.147767639E+01 -3.434893489E-01 1.119220257E+01 -1.699555206E+01 -3.428145647E+00 6.949434757E+00 6.093649268E-01 6.756247044E+00 -1.071966934E+01 -2.186027050E+00 6.758814335E+00 1.409357834E+01 3.820719147E+01 -1.989960861E+01 5.995505810E+00
 1.022526383E+00 1.611125588E+00 2.351336926E-01 9.370172024E-01 4.040373564E-01 8.857095718E+00 3.045993857E-03 -3.189393234E+01 -3.576390445E-01 1.113219261E+01 -1.690144730E+01 -3.365810871E+00 6.910603523E+00 6.292219162E-01 6.714059353E+00 -1.065789986E+01 -2.141996384E+00 6.715058804E+00 1.427293873E+01 3.869343185E+01 -1.980956268E+01 5.965097904E+00
 1.024212480E+00 1.611119628E+00 2.359416485E-01 9.371774197E-01 4.042788744E-01 8.525055885E+00 5.227187183E-03 -3.066516876E+01 -3.309899271E-01 1.065004158E+01 -1.613808441E+01 -3.255677223E+00 6.610446453E+00 5.931527615E-01 6.417449474E+00 -1.017410946E+01 -2.067743778E+00 6.417556763E+00 1.374011040E+01 3.721133041E+01 -1.894174385E+01 5.689425468E+00
 1.025904775E+00 1.611114383E+00 2.367495298E-01 9.373366833E-01 4.045165777E-01 7.839399815E+00 5.998807494E-03 -2.812012482E+01 -2.728900015E-01 9.848526001E+00 -1.486854649E+01 -3.116618395E+00 6.112669468E+00 5.109955072E-01 5.929007053E+00 -9.371414185E+00 -1.975413799E+00 5.928816319E+00 1.263616848E+01 3.415336990E+01 -1.748279381E+01 5.226759911E+00
 1.027602911E+00 1.611110210E+00 2.375574708E-01 9.374951124E-01 4.047507048E-01 6.935124874E+00 6.351967808E-03 -2.476470184E+01 -1.967058033E-01 8.867015839E+00 -1.331391048E+01 -2.966470957E+00 5.502742767E+00 3.995146155E-01 5.333092213E+00 -8.389373779E+00 -1.876399159E+00 5.332195759E+00 1.117960262E+01 3.012425804E+01 -1.568841553E+01 4.657158375E+00
 1.029306650E+00 1.611107349E+00 2.383656502E-01 9.376527071E-01 4.049814045E-01 5.974626064E+00 5.907161161E-03 -2.120570183E+01 -1.178036928E-01 7.855818272E+00 -1.171390057E+01 -2.817971230E+00 4.874726295E+00 2.815189660E-01 4.720383167E+00 -7.379182816E+00 -1.778796792E+00 4.719115257E+00 9.631671906E+00 2.584959793E+01 -1.383707428E+01 4.070653915E+00
 1.031017065E+00 1.611105561E+00 2.391736656E-01 9.378097653E-01 4.052082598E-01 5.130982876E+00 1.393032842E-03 -1.807547569E+01 -4.681456834E-02 6.975819111E+00 -1.032345200E+01 -2.688718796E+00 4.329570293E+00 1.796968579E-01 4.187551498E+00 -6.501456738E+00 -1.693693995E+00 4.187296391E+00 8.267948151E+00 2.209316254E+01 -1.222574329E+01 3.567219019E+00
 1.032733798E+00 1.611104846E+00 2.399816215E-01 9.379661679E-01 4.054315388E-01 4.488934040E+00 -3.885273472E-04 -1.569924164E+01 4.810808692E-03 6.305096149E+00 -9.263731956E+00 -2.590026140E+00 3.913783789E+00 1.021161303E-01 3.781184912E+00 -5.832386494E+00 -1.628118992E+00 3.781436682E+00 7.231754780E+00 1.923825264E+01 -1.099742794E+01 3.180927515E+00
 1.034456611E+00 1.611104965E+00 2.407895476E-01 9.381220341E-01 4.056512713E-01 4.061544895E+00 -2.674488118E-03 -1.411722088E+01 3.927494213E-02 5.844112873E+00 -8.534973145E+00 -2.520185232E+00 3.627835512E+00 4.999355227E-02 3.501199245E+00 -5.371951103E+00 -1.580880165E+00 3.501625538E+00 6.540901184E+00 1.733723640E+01 -1.015372181E+01 2.917409658E+00
 1.036185741E+00 1.611106038E+00 2.415975183E-01 9.382776022E-01 4.058674574E-01 3.811041594E+00 -2.039059764E-03 -1.319422626E+01 5.776789412E-02 5.553009987E+00 -8.074904442E+00 -2.469066381E+00 3.446967363E+00 2.070345916E-02 3.323391914E+00 -5.080805302E+00 -1.545526624E+00 3.323643684E+00 6.137953281E+00 1.622491837E+01 -9.623351097E+00 2.749118567E+00


==> SHOCK/data_across_supersonic_shock_drag_DnDpsi.dat <==
 s DnPsi1 DnPsi2 DnPsi4 DnPsi5
 0.000000000E+00 9.113053977E-02 -3.294281960E-01 5.016576052E-01 5.583929643E-02
 8.053334896E-04 9.576620907E-02 -3.361278474E-01 5.040789247E-01 5.868389830E-02
 1.610652893E-03 1.015938893E-01 -3.448132277E-01 5.065905452E-01 6.230564043E-02
 2.415986499E-03 1.085087433E-01 -3.552754223E-01 5.090272427E-01 6.664751470E-02
 3.221295774E-03 1.157400608E-01 -3.661250770E-01 5.116009116E-01 7.117936015E-02
 4.026629496E-03 1.233166382E-01 -3.774099350E-01 5.143193603E-01 7.592364401E-02
 4.831948783E-03 1.316398084E-01 -3.900449574E-01 5.171200037E-01 8.116271347E-02
 5.637282040E-03 1.405056864E-01 -4.036386311E-01 5.200074911E-01 8.675758541E-02
 6.442601793E-03 1.496233493E-01 -4.176544845E-01 5.230019093E-01 9.251430631E-02
 7.247925270E-03 1.590765268E-01 -4.322866797E-01 5.260903835E-01 9.849113226E-02
 8.053245023E-03 1.688073426E-01 -4.475852847E-01 5.295635462E-01 1.046491414E-01
 8.858578280E-03 1.786416769E-01 -4.630000591E-01 5.334014893E-01 1.108580157E-01
 9.663897566E-03 1.887262613E-01 -4.786982238E-01 5.376062393E-01 1.172243804E-01
 1.046923082E-02 1.994495839E-01 -4.953949153E-01 5.422956944E-01 1.240049228E-01
 1.127454080E-02 2.103599161E-01 -5.123958588E-01 5.482527614E-01 1.308785826E-01
 1.207987405E-02 2.222834229E-01 -5.307082534E-01 5.551961064E-01 1.383775175E-01
 1.288519334E-02 2.356111556E-01 -5.508336425E-01 5.633463264E-01 1.467476189E-01
 1.369052660E-02 2.501215041E-01 -5.725116730E-01 5.728640556E-01 1.558441520E-01
 1.449585985E-02 2.654505372E-01 -5.950710177E-01 5.841106176E-01 1.654276997E-01
 1.530116983E-02 2.822024524E-01 -6.194413900E-01 5.966153741E-01 1.758786738E-01
 1.610650308E-02 3.004333079E-01 -6.458613873E-01 6.102465391E-01 1.872524321E-01
 1.691182330E-02 3.194045126E-01 -6.730509996E-01 6.250936985E-01 1.990803480E-01
 1.771715656E-02 3.389788866E-01 -7.008646131E-01 6.407906413E-01 2.112563550E-01
 1.852247491E-02 3.588001430E-01 -7.288074493E-01 6.568554044E-01 2.235546708E-01
 1.932780817E-02 3.783185184E-01 -7.563483119E-01 6.727474928E-01 2.356660813E-01
 2.013311908E-02 3.967643380E-01 -7.820905447E-01 6.878861189E-01 2.470728904E-01
 2.093845233E-02 4.140165746E-01 -8.062671423E-01 7.020424008E-01 2.577449977E-01
 2.174377069E-02 4.297657013E-01 -8.284921050E-01 7.149761915E-01 2.674916387E-01
 2.254910581E-02 4.436843991E-01 -8.480836749E-01 7.261471152E-01 2.760604620E-01
 2.335442416E-02 4.557078779E-01 -8.650713563E-01 7.353581786E-01 2.834505439E-01
 2.415974811E-02 4.653960764E-01 -8.789151907E-01 7.427849174E-01 2.893859148E-01
 2.496506646E-02 4.730570316E-01 -8.900625110E-01 7.485945225E-01 2.940636873E-01
 2.577040158E-02 4.799476266E-01 -9.000921249E-01 7.524534464E-01 2.982516885E-01
 2.657571994E-02 4.858705699E-01 -9.088912606E-01 7.553223372E-01 3.018476367E-01
 2.738105319E-02 4.908788204E-01 -9.164373279E-01 7.574000955E-01 3.048765063E-01
 2.818636969E-02 4.956729114E-01 -9.237123728E-01 7.584822774E-01 3.077602386E-01
 2.899169736E-02 5.002696514E-01 -9.307699203E-01 7.586998343E-01 3.105317950E-01
 2.979702316E-02 5.042445660E-01 -9.369970560E-01 7.583019733E-01 3.129162788E-01
 3.060234897E-02 5.074204803E-01 -9.421954751E-01 7.570490241E-01 3.147960305E-01
 3.140767664E-02 5.097604990E-01 -9.463832378E-01 7.543710470E-01 3.161614239E-01
 3.221299127E-02 5.106427073E-01 -9.486069083E-01 7.505325079E-01 3.166210055E-01
 3.301831707E-02 5.099670887E-01 -9.487833381E-01 7.454370856E-01 3.161172867E-01
 3.382364661E-02 5.077176690E-01 -9.469898939E-01 7.390292883E-01 3.146543205E-01
 3.462897241E-02 5.040058494E-01 -9.432675242E-01 7.315348387E-01 3.122904003E-01
 3.543429822E-02 4.991644919E-01 -9.380255938E-01 7.232156396E-01 3.092323244E-01
 3.623961285E-02 4.934431612E-01 -9.316675067E-01 7.144881487E-01 3.056346178E-01
 3.704494238E-02 4.872200787E-01 -9.246965647E-01 7.057582140E-01 3.017439544E-01
 3.785026819E-02 4.811974466E-01 -9.179993272E-01 6.972399950E-01 2.979945838E-01
 3.865559399E-02 4.755421579E-01 -9.118065238E-01 6.892508864E-01 2.944995463E-01
 3.946091980E-02 4.699334204E-01 -9.057083726E-01 6.820523739E-01 2.910378873E-01
 4.026623815E-02 4.646378458E-01 -9.000189900E-01 6.751684546E-01 2.877513468E-01
 4.107156396E-02 4.593302310E-01 -8.943133950E-01 6.683961749E-01 2.844716012E-01
 4.187688977E-02 4.531225562E-01 -8.874844313E-01 6.618871093E-01 2.806572020E-01
 4.268221557E-02 4.462634325E-01 -8.798040748E-01 6.549222469E-01 2.764208913E-01
 4.348754138E-02 4.383546412E-01 -8.706788421E-01 6.473299861E-01 2.715311348E-01
 4.429285973E-02 4.289278984E-01 -8.596590757E-01 6.392706037E-01 2.657287419E-01
 4.509819299E-02 4.182442129E-01 -8.470052481E-01 6.304502487E-01 2.591398954E-01
 4.590351880E-02 4.065923393E-01 -8.330597878E-01 6.209161878E-01 2.519529760E-01
 4.670884460E-02 3.940787315E-01 -8.181131482E-01 6.111825109E-01 2.442409098E-01
 4.751416668E-02 3.811179996E-01 -8.025917411E-01 6.013094187E-01 2.362624705E-01
 4.831949249E-02 3.679557741E-01 -7.867935896E-01 5.913184881E-01 2.281690687E-01
 4.912481830E-02 3.546324670E-01 -7.709096074E-01 5.814056993E-01 2.199743390E-01
 4.993014038E-02 3.411270380E-01 -7.548643947E-01 5.714872479E-01 2.116780132E-01
 5.073546618E-02 3.273478150E-01 -7.384155989E-01 5.613720417E-01 2.031937093E-01
 5.154078826E-02 3.131429553E-01 -7.214937210E-01 5.509632826E-01 1.944559366E-01
 5.234611407E-02 2.983450890E-01 -7.038652897E-01 5.401312709E-01 1.853557974E-01
 5.315144360E-02 2.828727961E-01 -6.853312850E-01 5.287685394E-01 1.758357882E-01
 5.395676196E-02 2.669857442E-01 -6.663514376E-01 5.168707967E-01 1.660692245E-01
 5.476209149E-02 2.509374321E-01 -6.471627951E-01 5.047671199E-01 1.561996341E-01
 5.556741729E-02 2.350565493E-01 -6.281936169E-01 4.928035140E-01 1.464421451E-01
 5.637273937E-02 2.201268822E-01 -6.104919910E-01 4.810289145E-01 1.372645497E-01
 5.717806518E-02 2.062397897E-01 -5.941340923E-01 4.697713852E-01 1.287505478E-01
 5.798338726E-02 1.933694780E-01 -5.791286826E-01 4.592587650E-01 1.208563149E-01
 5.878871307E-02 1.820426583E-01 -5.661157966E-01 4.490807056E-01 1.138947234E-01
 5.959403887E-02 1.716985554E-01 -5.543235540E-01 4.392696619E-01 1.075352579E-01
 6.039936095E-02 1.617780626E-01 -5.431202650E-01 4.297326505E-01 1.014412791E-01
 6.120468676E-02 1.524428427E-01 -5.325624943E-01 4.196412563E-01 9.566640109E-02
 6.201000884E-02 1.428451836E-01 -5.216073394E-01 4.090662897E-01 8.972078562E-02
 6.281533837E-02 1.324642003E-01 -5.095404983E-01 3.979044259E-01 8.325999230E-02
 6.362066418E-02 1.217875928E-01 -4.969222844E-01 3.856986761E-01 7.658863813E-02
 6.442598253E-02 1.105646044E-01 -4.835834503E-01 3.729834557E-01 6.956953555E-02
 6.523130834E-02 9.896896034E-02 -4.697120488E-01 3.599362969E-01 6.231756136E-02
 6.603663415E-02 8.730726689E-02 -4.555517137E-01 3.466201127E-01 5.497335270E-02
 6.684196740E-02 7.582964748E-02 -4.417182207E-01 3.333514035E-01 4.777421430E-02
 6.764729321E-02 6.451775134E-02 -4.280188978E-01 3.202840686E-01 4.065028578E-02
 6.845261157E-02 5.335921794E-02 -4.144312441E-01 3.075310886E-01 3.359120339E-02
 6.925793737E-02 4.252703488E-02 -4.012818933E-01 2.950017154E-01 2.675667219E-02
 7.006326318E-02 3.168071061E-02 -3.880634904E-01 2.827469707E-01 1.989151351E-02
 7.086858898E-02 2.077317424E-02 -3.747939169E-01 2.706786990E-01 1.299726684E-02
 7.167391479E-02 9.817878716E-03 -3.614434004E-01 2.585867941E-01 6.066517439E-03
 7.247923315E-02 -1.529239584E-03 -3.475791812E-01 2.465517670E-01 -1.092377701E-03
 7.328455895E-02 -1.308591105E-02 -3.335441053E-01 2.343817204E-01 -8.375796489E-03
 7.408988476E-02 -2.488012053E-02 -3.191946745E-01 2.220349908E-01 -1.580050401E-02
 7.489521056E-02 -3.671453521E-02 -3.050121069E-01 2.095510960E-01 -2.321563289E-02
 7.570053637E-02 -4.873083532E-02 -2.905972898E-01 1.969746798E-01 -3.074210696E-02
 7.650585473E-02 -6.044571474E-02 -2.767516673E-01 1.842642277E-01 -3.806633130E-02
 7.731118053E-02 -7.175028324E-02 -2.636510730E-01 1.714992970E-01 -4.510885477E-02
 7.811650634E-02 -8.311095089E-02 -2.503874004E-01 1.588428169E-01 -5.218603835E-02
 7.892183214E-02 -9.340719879E-02 -2.389316410E-01 1.459465176E-01 -5.858138949E-02
 7.972715795E-02 -1.035204902E-01 -2.277428210E-01 1.330611259E-01 -6.485088170E-02
 8.053247631E-02 -1.134330258E-01 -2.168688029E-01 1.201284826E-01 -7.099112868E-02
 8.133780211E-02 -1.225573868E-01 -2.072639614E-01 1.068788841E-01 -7.663075626E-02
 8.214313537E-02 -1.316410750E-01 -1.977094561E-01 9.372498095E-02 -8.222871274E-02
 8.294845372E-02 -1.400351226E-01 -1.891845912E-01 8.044973761E-02 -8.739901334E-02
 8.375377953E-02 -1.481250376E-01 -1.810064167E-01 6.720834970E-02 -9.235469997E-02
 8.455910534E-02 -1.560625583E-01 -1.730814278E-01 5.402253568E-02 -9.723225236E-02
 8.536443114E-02 -1.643056571E-01 -1.644925624E-01 4.048395157E-02 -1.023008302E-01
 8.616975695E-02 -1.730625331E-01 -1.551532298E-01 2.655252814E-02 -1.076866090E-01
 8.697507530E-02 -1.828360409E-01 -1.441767663E-01 1.234638970E-02 -1.136961356E-01
 8.778040856E-02 -1.927774400E-01 -1.328842789E-01 -1.854326576E-03 -1.198150516E-01
 8.858573437E-02 -2.022624612E-01 -1.221123859E-01 -1.553062908E-02 -1.256306618E-01
 8.939106017E-02 -2.118078172E-01 -1.107314602E-01 -2.781048045E-02 -1.314852983E-01
 9.019638598E-02 -2.198069096E-01 -1.016207710E-01 -3.931109980E-02 -1.363701671E-01
 9.100170434E-02 -2.284577638E-01 -9.126367420E-02 -4.996396601E-02 -1.416847557E-01
 9.180703014E-02 -2.381625175E-01 -7.949494570E-02 -6.105473265E-02 -1.476881504E-01
 9.261235595E-02 -2.501215041E-01 -6.464873254E-02 -7.354308665E-02 -1.551203281E-01
 9.341768175E-02 -2.652218938E-01 -4.569086060E-02 -8.706913143E-02 -1.645226777E-01
 9.422300756E-02 -2.817054987E-01 -2.488066629E-02 -1.015848145E-01 -1.747514307E-01
 9.502832592E-02 -2.979830801E-01 -4.538615234E-03 -1.148905754E-01 -1.848036051E-01
 9.583365172E-02 -3.113939762E-01 1.189655252E-02 -1.257722378E-01 -1.930450946E-01
 9.663897753E-02 -3.207769096E-01 2.292707004E-02 -1.334384084E-01 -1.987823695E-01
 9.744430333E-02 -3.266866505E-01 2.919480577E-02 -1.383539289E-01 -2.024078071E-01
 9.824962914E-02 -3.314728439E-01 3.393623978E-02 -1.426346004E-01 -2.053788453E-01
 9.905495495E-02 -3.382994533E-01 4.132219031E-02 -1.487856507E-01 -2.096663862E-01
 9.986027330E-02 -3.501019478E-01 5.528645590E-02 -1.586867124E-01 -2.170875669E-01
 1.006655991E-01 -3.668709695E-01 7.589321584E-02 -1.726380289E-01 -2.275672704E-01
 1.014709249E-01 -3.869366050E-01 1.009118259E-01 -1.889948547E-01 -2.400547713E-01
 1.022762507E-01 -4.076086581E-01 1.268148273E-01 -2.057852745E-01 -2.528814077E-01
 1.030815765E-01 -4.266296923E-01 1.505808383E-01 -2.216137946E-01 -2.646709085E-01
 1.038869023E-01 -4.435965121E-01 1.716931611E-01 -2.359745204E-01 -2.752323747E-01
 1.046922281E-01 -4.589017928E-01 1.908185184E-01 -2.495792359E-01 -2.848430872E-01
 1.054975465E-01 -4.726682305E-01 2.078872472E-01 -2.620380223E-01 -2.935251296E-01
 1.063028798E-01 -4.826140106E-01 2.198577970E-01 -2.716402709E-01 -2.997065187E-01
 1.071082056E-01 -4.858919382E-01 2.229193002E-01 -2.757682800E-01 -3.016137779E-01
 1.079135239E-01 -4.810054004E-01 2.151239067E-01 -2.740048170E-01 -2.984109223E-01
 1.087188497E-01 -4.723505676E-01 2.024087012E-01 -2.703278661E-01 -2.929869294E-01
 1.095241755E-01 -4.680185318E-01 1.956468374E-01 -2.706091106E-01 -2.905059159E-01
 1.103295013E-01 -4.734050333E-01 2.024660558E-01 -2.774260640E-01 -2.946324944E-01
 1.111348271E-01 -4.870278537E-01 2.263165116E-01 -2.843192816E-01 -3.059822321E-01
 1.119401455E-01 -4.846955240E-01 2.242877185E-01 -2.949243486E-01 -3.051325977E-01
 1.127454713E-01 -4.546181262E-01 1.788287610E-01 -2.585119307E-01 -2.868630588E-01
 1.135507971E-01 -4.404748082E-01 1.790033728E-01 1.017174423E-01 -2.814460099E-01
 1.143561229E-01 -6.728131771E-01 5.898971558E-01 1.165408850E+00 -4.218612611E-01
 1.151614487E-01 -1.008986712E+00 1.163806558E+00 1.801457882E+00 -6.215796471E-01
 1.159667745E-01 -1.079959393E+00 1.272211313E+00 1.670885801E+00 -6.639409065E-01
 1.167721003E-01 -1.093820453E+00 1.301580906E+00 1.641034365E+00 -6.741349101E-01
 1.175774261E-01 -1.116109014E+00 1.352733612E+00 1.647201061E+00 -6.919501424E-01
 1.183827445E-01 -1.144204736E+00 1.402001500E+00 1.629721522E+00 -7.091234326E-01
 1.191880703E-01 -1.169666290E+00 1.448534608E+00 1.612294912E+00 -7.251487970E-01
 1.199933961E-01 -1.196790934E+00 1.497946382E+00 1.602402329E+00 -7.417826653E-01
 1.207987219E-01 -1.222932577E+00 1.545310020E+00 1.590322018E+00 -7.581574321E-01
 1.216040477E-01 -1.251100779E+00 1.596638680E+00 1.577184558E+00 -7.759037614E-01
 1.224093661E-01 -1.279775381E+00 1.649035335E+00 1.564187050E+00 -7.937178016E-01
 1.232146919E-01 -1.307572484E+00 1.699950695E+00 1.551409006E+00 -8.111796379E-01
 1.240200177E-01 -1.336725593E+00 1.753481507E+00 1.537972450E+00 -8.295220733E-01
 1.248253435E-01 -1.366593599E+00 1.808210135E+00 1.524447680E+00 -8.482350707E-01
 1.256306767E-01 -1.395954251E+00 1.861985683E+00 1.510845661E+00 -8.666463494E-01
 1.264359951E-01 -1.426497340E+00 1.917850137E+00 1.497296333E+00 -8.858711720E-01
 1.272413135E-01 -1.457484603E+00 1.974579334E+00 1.483421803E+00 -9.052949548E-01
 1.280466467E-01 -1.488683462E+00 2.031809807E+00 1.469688416E+00 -9.249334931E-01
 1.288519651E-01 -1.520612359E+00 2.090535879E+00 1.455942035E+00 -9.450074434E-01
 1.296572983E-01 -1.553089499E+00 2.150449514E+00 1.442182660E+00 -9.654268622E-01
 1.304626167E-01 -1.586016536E+00 2.211214781E+00 1.428501964E+00 -9.860132337E-01
 1.312679499E-01 -1.619318485E+00 2.272735119E+00 1.414786935E+00 -1.006827831E+00
 1.320732683E-01 -1.653167725E+00 2.335086346E+00 1.400942087E+00 -1.027830482E+00
 1.328785866E-01 -1.687585950E+00 2.398269415E+00 1.386862516E+00 -1.049066663E+00
 1.336839199E-01 -1.721977353E+00 2.460867405E+00 1.372530580E+00 -1.070240140E+00
 1.344892383E-01 -1.756035328E+00 2.522599220E+00 1.357762456E+00 -1.091117740E+00
 1.352945715E-01 -1.790169597E+00 2.583757877E+00 1.342631578E+00 -1.111842155E+00
 1.360998899E-01 -1.824138999E+00 2.644232512E+00 1.327034831E+00 -1.132419467E+00
 1.369052082E-01 -1.858060360E+00 2.704345226E+00 1.311008692E+00 -1.153080702E+00
 1.377105415E-01 -1.892060041E+00 2.764446735E+00 1.294641733E+00 -1.173729897E+00
 1.385158598E-01 -1.926032543E+00 2.824678421E+00 1.278141260E+00 -1.194490075E+00
 1.393211931E-01 -1.960169196E+00 2.885581255E+00 1.261456490E+00 -1.215486169E+00
 1.401265115E-01 -1.994650006E+00 2.947778225E+00 1.244760871E+00 -1.236824512E+00
 1.409318447E-01 -2.029438496E+00 3.011168003E+00 1.227976322E+00 -1.258499146E+00
 1.417371631E-01 -2.064618826E+00 3.075736284E+00 1.211119890E+00 -1.280465603E+00
 1.425424963E-01 -2.099995613E+00 3.141067982E+00 1.194098473E+00 -1.302595854E+00
 1.433478147E-01 -2.135477543E+00 3.206569195E+00 1.176720262E+00 -1.324760914E+00
 1.441531479E-01 -2.170724392E+00 3.271333218E+00 1.158744574E+00 -1.346722364E+00
 1.449584663E-01 -2.205842972E+00 3.335460901E+00 1.140265584E+00 -1.368505239E+00
 1.457637846E-01 -2.240365982E+00 3.397828817E+00 1.121126890E+00 -1.389838219E+00
 1.465691179E-01 -2.274737358E+00 3.459638834E+00 1.101477027E+00 -1.411037564E+00
 1.473744363E-01 -2.308842421E+00 3.520828009E+00 1.081499577E+00 -1.432083845E+00
 1.481797695E-01 -2.342871428E+00 3.582015753E+00 1.061254025E+00 -1.453120351E+00
 1.489850879E-01 -2.377134085E+00 3.644131899E+00 1.040921807E+00 -1.474394202E+00
 1.497904062E-01 -2.411428452E+00 3.706845522E+00 1.020390749E+00 -1.495751381E+00
 1.505957395E-01 -2.445951462E+00 3.770566702E+00 9.998176098E-01 -1.517337441E+00
 1.514010578E-01 -2.480375290E+00 3.834447145E+00 9.787974358E-01 -1.538890958E+00
 1.522063911E-01 -2.514842033E+00 3.898516655E+00 9.572522640E-01 -1.560492039E+00
 1.530117095E-01 -2.548511028E+00 3.961044312E+00 9.351341724E-01 -1.581583261E+00
 1.538170427E-01 -2.581887007E+00 4.022903442E+00 9.123218060E-01 -1.602589011E+00
 1.546223611E-01 -2.614719868E+00 4.083667755E+00 8.887069225E-01 -1.623258233E+00
 1.554276794E-01 -2.647030592E+00 4.143621445E+00 8.646814823E-01 -1.643691301E+00
 1.562330127E-01 -2.679205894E+00 4.203684807E+00 8.403171301E-01 -1.664113402E+00
 1.570383459E-01 -2.711263418E+00 4.264119148E+00 8.158516288E-01 -1.684502363E+00
 1.578436643E-01 -2.743559837E+00 4.325595379E+00 7.912734151E-01 -1.705080509E+00
 1.586489826E-01 -2.775904655E+00 4.387613297E+00 7.665389776E-01 -1.725544691E+00
 1.594543159E-01 -2.808197975E+00 4.449693680E+00 7.416961193E-01 -1.745813727E+00
 1.602596343E-01 -2.840403557E+00 4.511525154E+00 7.163172960E-01 -1.765835404E+00
 1.610649675E-01 -2.872139931E+00 4.571726799E+00 6.903543472E-01 -1.785155892E+00
 1.618702859E-01 -2.902820826E+00 4.629389763E+00 6.636776328E-01 -1.803602576E+00
 1.626756042E-01 -2.932614565E+00 4.684169769E+00 6.357223988E-01 -1.821202755E+00
 1.634809375E-01 -2.961135149E+00 4.735745907E+00 6.067086458E-01 -1.837804556E+00
 1.642862558E-01 -2.988029003E+00 4.783817291E+00 5.768814683E-01 -1.853415132E+00
 1.650915891E-01 -3.013772726E+00 4.829287052E+00 5.459448695E-01 -1.868393183E+00
 1.658969074E-01 -3.038255453E+00 4.872582912E+00 5.141156912E-01 -1.882719159E+00
 1.667022407E-01 -3.061358213E+00 4.914038658E+00 4.816582203E-01 -1.896615863E+00
 1.675075591E-01 -3.083762169E+00 4.955209732E+00 4.486429095E-01 -1.910493135E+00
 1.683128774E-01 -3.105318069E+00 4.995791435E+00 4.152284265E-01 -1.924085855E+00
 1.691182107E-01 -3.126135826E+00 5.036718845E+00 3.818443716E-01 -1.937705040E+00
 1.699235290E-01 -3.146640539E+00 5.078269958E+00 3.480027914E-01 -1.951427698E+00
 1.707288623E-01 -3.166880608E+00 5.120641708E+00 3.141916394E-01 -1.965095520E+00
 1.715341806E-01 -3.186506510E+00 5.162869930E+00 2.805238962E-01 -1.978413224E+00
 1.723395139E-01 -3.205664635E+00 5.204816818E+00 2.463568449E-01 -1.991481543E+00
 1.731448323E-01 -3.224301100E+00 5.245795250E+00 2.122057378E-01 -2.003772736E+00
 1.739501506E-01 -3.241757631E+00 5.284520626E+00 1.778300703E-01 -2.015113831E+00
 1.747554839E-01 -3.258354664E+00 5.321119785E+00 1.425856352E-01 -2.025570631E+00
 1.755608022E-01 -3.273448944E+00 5.353786945E+00 1.065171659E-01 -2.034511805E+00
 1.763661355E-01 -3.286414862E+00 5.381991386E+00 6.982851028E-02 -2.041944742E+00
 1.771714538E-01 -3.297675133E+00 5.405903816E+00 3.190437704E-02 -2.048023462E+00
 1.779767722E-01 -3.306677580E+00 5.425034523E+00 -7.311639376E-03 -2.052533150E+00
 1.787821054E-01 -3.313490152E+00 5.439821243E+00 -4.754943773E-02 -2.055761099E+00
 1.795874387E-01 -3.318103790E+00 5.450686932E+00 -8.877622336E-02 -2.057821274E+00
 1.803927571E-01 -3.320563555E+00 5.458199024E+00 -1.308233589E-01 -2.058839083E+00
 1.811980754E-01 -3.321369171E+00 5.463506222E+00 -1.735854894E-01 -2.059156179E+00
 1.820034087E-01 -3.320629358E+00 5.467726707E+00 -2.164119035E-01 -2.058971882E+00
 1.828087270E-01 -3.318413019E+00 5.470446110E+00 -2.593623102E-01 -2.058127403E+00
 1.836140603E-01 -3.314898014E+00 5.472264290E+00 -3.020706475E-01 -2.056722879E+00
 1.844193786E-01 -3.310775757E+00 5.474297047E+00 -3.443904221E-01 -2.054994583E+00
 1.852246970E-01 -3.304583549E+00 5.473410130E+00 -3.867292702E-01 -2.051899672E+00
 1.860300303E-01 -3.297427177E+00 5.471120358E+00 -4.290339351E-01 -2.048071623E+00
 1.868353486E-01 -3.287861824E+00 5.464177132E+00 -4.717589319E-01 -2.042335510E+00
 1.876406819E-01 -3.276102543E+00 5.452821732E+00 -5.153326988E-01 -2.035012484E+00
 1.884460002E-01 -3.261876106E+00 5.436242104E+00 -5.599446893E-01 -2.025841713E+00
 1.892513335E-01 -3.244405270E+00 5.413027287E+00 -6.054249406E-01 -2.014464378E+00
 1.900566518E-01 -3.223862171E+00 5.383882523E+00 -6.517069936E-01 -2.001131296E+00
 1.908619702E-01 -3.200620651E+00 5.349990368E+00 -6.990403533E-01 -1.986283541E+00
 1.916673034E-01 -3.174887657E+00 5.312242031E+00 -7.469944954E-01 -1.969954371E+00
 1.924726218E-01 -3.145906448E+00 5.269564152E+00 -7.947628498E-01 -1.951799631E+00
 1.932779551E-01 -3.114998341E+00 5.224674702E+00 -8.425461650E-01 -1.932780385E+00
 1.940832734E-01 -3.082324982E+00 5.177762508E+00 -8.901528120E-01 -1.912602186E+00
 1.948886067E-01 -3.046345949E+00 5.126074314E+00 -9.374960661E-01 -1.890580058E+00
 1.956939250E-01 -3.008082151E+00 5.070746422E+00 -9.851351976E-01 -1.866952658E+00
 1.964992434E-01 -2.966576815E+00 5.009785175E+00 -1.033206463E+00 -1.841325879E+00
 1.973045766E-01 -2.921479702E+00 4.942399502E+00 -1.082003236E+00 -1.813215971E+00
 1.981098950E-01 -2.872510195E+00 4.867955685E+00 -1.131318092E+00 -1.782679081E+00
 1.989152282E-01 -2.820335627E+00 4.787717342E+00 -1.181268215E+00 -1.750144482E+00
 1.997205466E-01 -2.763011456E+00 4.698717594E+00 -1.231725454E+00 -1.714364171E+00
 2.005258799E-01 -2.701936007E+00 4.603674412E+00 -1.282335639E+00 -1.676427960E+00
 2.013311982E-01 -2.637888432E+00 4.504250050E+00 -1.333369493E+00 -1.636776805E+00
 2.021365315E-01 -2.569272518E+00 4.397983074E+00 -1.384650826E+00 -1.594376564E+00
 2.029418498E-01 -2.496894360E+00 4.286285400E+00 -1.435588360E+00 -1.549751163E+00
 2.037471682E-01 -2.419768095E+00 4.167290211E+00 -1.486390710E+00 -1.502146482E+00
 2.045525014E-01 -2.338777542E+00 4.042555809E+00 -1.537708402E+00 -1.452281475E+00
 2.053578198E-01 -2.252305269E+00 3.909131289E+00 -1.589201450E+00 -1.398768663E+00
 2.061631531E-01 -2.160870552E+00 3.767555237E+00 -1.640794754E+00 -1.342212677E+00
 2.069684714E-01 -2.063356876E+00 3.615911722E+00 -1.692721963E+00 -1.281657696E+00
 2.077737898E-01 -1.959371924E+00 3.453551769E+00 -1.745405793E+00 -1.217117310E+00
 2.085791230E-01 -1.848879337E+00 3.280214310E+00 -1.799169779E+00 -1.148295760E+00
 2.093844414E-01 -1.730194688E+00 3.093116760E+00 -1.853254795E+00 -1.074332476E+00
 2.101897746E-01 -1.603858709E+00 2.893249750E+00 -1.908008575E+00 -9.955651164E-01
 2.109950930E-01 -1.468751192E+00 2.678784609E+00 -1.963917375E+00 -9.113065600E-01
 2.118004262E-01 -1.324216843E+00 2.449025154E+00 -2.020972252E+00 -8.212208152E-01
 2.126057446E-01 -1.168955684E+00 2.201805592E+00 -2.078802347E+00 -7.244675756E-01
 2.134110630E-01 -1.003401160E+00 1.938415766E+00 -2.137468100E+00 -6.215672493E-01
 2.142163962E-01 -8.257307410E-01 1.656062484E+00 -2.197020292E+00 -5.111066699E-01
 2.150217295E-01 -6.354753971E-01 1.354543209E+00 -2.257303953E+00 -3.933088481E-01
 2.158270478E-01 -4.305249453E-01 1.030573845E+00 -2.318664551E+00 -2.663523257E-01
 2.166323662E-01 -2.105249017E-01 6.836618185E-01 -2.380685806E+00 -1.303828061E-01
 2.174376994E-01 2.570948564E-02 3.118839562E-01 -2.443865776E+00 1.562624611E-02
 2.182430178E-01 2.834011912E-01 -9.347682446E-02 -2.508862019E+00 1.748910099E-01
 2.190483510E-01 5.631500483E-01 -5.338137150E-01 -2.575746775E+00 3.480535150E-01
 2.198536694E-01 8.678572774E-01 -1.014235139E+00 -2.645064116E+00 5.368337631E-01
 2.206590027E-01 1.202872038E+00 -1.543460011E+00 -2.717915535E+00 7.446926832E-01
 2.214643210E-01 1.574662924E+00 -2.132109165E+00 -2.794553995E+00 9.756719470E-01
 2.222696394E-01 1.986792445E+00 -2.786011696E+00 -2.875481129E+00 1.231949687E+00
 2.230749726E-01 2.443124771E+00 -3.511024237E+00 -2.961172819E+00 1.515843868E+00
 2.238802910E-01 2.950907707E+00 -4.317967892E+00 -3.052356482E+00 1.831727028E+00
 2.246856242E-01 3.514535427E+00 -5.213982582E+00 -3.148270845E+00 2.182267904E+00
 2.254909426E-01 4.139398575E+00 -6.206344604E+00 -3.250746965E+00 2.570247889E+00
 2.262962610E-01 4.848709583E+00 -7.332075596E+00 -3.361620188E+00 3.010794878E+00
 2.271015942E-01 5.692108631E+00 -8.669430733E+00 -3.487506866E+00 3.533888578E+00
 2.279069126E-01 6.721776009E+00 -1.030152702E+01 -3.634756327E+00 4.172938347E+00
 2.287122458E-01 8.018497467E+00 -1.235678577E+01 -3.811118364E+00 4.977581978E+00
 2.295175642E-01 9.680943489E+00 -1.499141216E+01 -4.028340340E+00 6.009818554E+00
 2.303228825E-01 1.175357151E+01 -1.827714157E+01 -4.281921387E+00 7.297620296E+00
 2.311282158E-01 1.416018105E+01 -2.209301376E+01 -4.552707195E+00 8.792290688E+00
 2.319335341E-01 1.674993515E+01 -2.619883347E+01 -4.818276405E+00 1.040050697E+01
 2.327388674E-01 1.926205444E+01 -3.018083000E+01 -5.037833691E+00 1.195983124E+01
 2.335441858E-01 2.129275322E+01 -3.339883423E+01 -5.158761978E+00 1.321911716E+01
 2.343495190E-01 2.251017761E+01 -3.532628250E+01 -5.154618740E+00 1.397263241E+01
 2.351548374E-01 2.272133827E+01 -3.565899658E+01 -5.009611607E+00 1.409963608E+01
 2.359601557E-01 2.182319450E+01 -3.423485947E+01 -4.734329700E+00 1.354023647E+01
 2.367654890E-01 2.002001572E+01 -3.137849236E+01 -4.369881630E+00 1.242023849E+01
 2.375708222E-01 1.767879486E+01 -2.767166901E+01 -3.968994141E+00 1.096680069E+01
 2.383761406E-01 1.520945168E+01 -2.376525688E+01 -3.577476740E+00 9.434602737E+00
 2.391814739E-01 1.304012775E+01 -2.033661461E+01 -3.244730234E+00 8.092590332E+00
 2.399867922E-01 1.139501095E+01 -1.773689461E+01 -2.987818241E+00 7.073178768E+00
 2.407921106E-01 1.029469585E+01 -1.599916935E+01 -2.799654484E+00 6.392453194E+00
 2.415974438E-01 9.646329880E+00 -1.497443295E+01 -2.665371656E+00 5.989385128E+00


==> SHOCK/data_across_supersonic_shock_lift.dat <==
 M H s rovn vt DnPsi1 DnPsi2 DnPsi4 DnPsi5 vnDnPsi5 vnDnPsi1-H*vnDnPsi5 nx*DnPsi2+nz*DnPsi4 gam1*(nx*DnPsi2+nz*DnPsi4)+gam*vn*DnPsi5 DtPsi1 DtPsi2 DtPsi4 DtPsi5 f_t*DtPsi rovt*DtPsi1 (vt*rou-nz*p)*DtPsi2 (vt*row+nx*p)*DtPsi4 rovt*H*DtPsi5 vnDnPsi1 DnPsi1+H*DnPsi5+vt(-nz*DnPsi2+nx*DnPsi4) vn(-nz*DnPsi2+nz*DnPsi4+vt*DnPsi5)+u*DtPsi2+w*DtPsi4 DnPsi1+(u+vn*nx)*DnPsi2+(w+vn*nz)*DnPsi4+(H+vn^2)*DnPsi5+vn*vt*DtPsi5
 1.500000119E+00 1.611111045E+00 5.130037898E-04 9.351971745E-01 3.541273475E-01 4.787109792E-01 6.150847673E-01 -1.629947782E+00 2.957554758E-01 2.765896916E-01 2.072465606E-03 1.129457474E+00 8.390085697E-01 1.027285957E+01 -1.658675003E+01 -4.676873207E+00 6.379424095E+00 -1.800174952E+00 3.637900591E+00 -7.651405811E+00 -1.426376820E+00 3.639706850E+00 4.476891756E-01 4.854849875E-01 -1.780836105E+01 4.969412327E+00
 1.500000119E+00 1.611111045E+00 8.704226930E-04 9.351971745E-01 3.541273475E-01 4.675512314E-01 6.315451264E-01 -1.639981389E+00 2.887829840E-01 2.700690329E-01 2.141409088E-03 1.148339510E+00 8.374324441E-01 1.029021740E+01 -1.661350060E+01 -4.677325726E+00 6.390229702E+00 -1.800341249E+00 3.644047260E+00 -7.663745403E+00 -1.426514983E+00 3.645872116E+00 4.372526109E-01 4.617162049E-01 -1.784105682E+01 4.978441238E+00
 1.500000119E+00 1.611111045E+00 1.661103102E-03 9.351971745E-01 3.541273475E-01 4.602238536E-01 6.394127011E-01 -1.650066733E+00 2.842807472E-01 2.658585608E-01 2.072406933E-03 1.159150958E+00 8.358623385E-01 1.029348946E+01 -1.661293983E+01 -4.675870895E+00 6.392134666E+00 -1.797393441E+00 3.645205975E+00 -7.663486958E+00 -1.426071167E+00 3.646958828E+00 4.304000437E-01 4.447146356E-01 -1.784835434E+01 4.978354454E+00
 1.500000119E+00 1.611111045E+00 2.484139055E-03 9.351971745E-01 3.541273475E-01 4.535592198E-01 6.453166008E-01 -1.659818649E+00 2.801601887E-01 2.620050013E-01 2.048137132E-03 1.168001652E+00 8.340076804E-01 1.029035664E+01 -1.660056686E+01 -4.672558308E+00 6.389972687E+00 -1.793018341E+00 3.644096851E+00 -7.657779694E+00 -1.425060987E+00 3.645725489E+00 4.241673052E-01 4.288669825E-01 -1.784400940E+01 4.974740982E+00
 1.500000119E+00 1.611111045E+00 3.273103619E-03 9.351971745E-01 3.541273475E-01 4.457368851E-01 6.530691981E-01 -1.669706106E+00 2.753748894E-01 2.575297952E-01 1.942748670E-03 1.178638220E+00 8.319969773E-01 1.028864670E+01 -1.659126091E+01 -4.668900967E+00 6.388714790E+00 -1.788933516E+00 3.643491030E+00 -7.653486729E+00 -1.423945427E+00 3.645007610E+00 4.168518782E-01 4.109666049E-01 -1.784248161E+01 4.972133636E+00
 1.500000119E+00 1.611111045E+00 4.054618999E-03 9.351971745E-01 3.541273475E-01 4.380348921E-01 6.602235436E-01 -1.679724813E+00 2.706621885E-01 2.531225085E-01 1.840523095E-03 1.188755989E+00 8.298739195E-01 1.028524017E+01 -1.657867432E+01 -4.664840221E+00 6.386427402E+00 -1.784400105E+00 3.642284870E+00 -7.647680283E+00 -1.422706962E+00 3.643702507E+00 4.096489847E-01 3.931882083E-01 -1.783794594E+01 4.968400002E+00
 1.500000119E+00 1.611111045E+00 4.860186018E-03 9.351971745E-01 3.541273475E-01 4.322977960E-01 6.633144021E-01 -1.690273404E+00 2.672368288E-01 2.499191165E-01 1.636237022E-03 1.195227981E+00 8.279779553E-01 1.027716827E+01 -1.655586815E+01 -4.661017895E+00 6.381100178E+00 -1.778611660E+00 3.639426231E+00 -7.637159824E+00 -1.421541214E+00 3.640663385E+00 4.042836726E-01 3.787861466E-01 -1.782451820E+01 4.961343288E+00
 1.500000119E+00 1.611111045E+00 5.673765205E-03 9.351971745E-01 3.541273475E-01 4.270870090E-01 6.652356386E-01 -1.701422334E+00 2.642019391E-01 2.470809072E-01 1.335786073E-03 1.200801849E+00 8.262340426E-01 1.026871490E+01 -1.653145218E+01 -4.657751560E+00 6.375441551E+00 -1.772574544E+00 3.636432886E+00 -7.625897408E+00 -1.420544982E+00 3.637434959E+00 3.994105756E-01 3.651994765E-01 -1.781026268E+01 4.953653812E+00
 1.500000119E+00 1.611111045E+00 6.477382500E-03 9.351971745E-01 3.541273475E-01 4.220060408E-01 6.667266488E-01 -1.712999701E+00 2.612381876E-01 2.443092167E-01 1.049571903E-03 1.206115484E+00 8.244791031E-01 1.026010799E+01 -1.650617981E+01 -4.654620647E+00 6.369635582E+00 -1.766322136E+00 3.633384705E+00 -7.614239216E+00 -1.419590116E+00 3.634122372E+00 3.946588635E-01 3.516630232E-01 -1.779564095E+01 4.945540905E+00
 1.500000119E+00 1.611111045E+00 7.276422810E-03 9.351971745E-01 3.541273475E-01 4.167686105E-01 6.682355404E-01 -1.725010872E+00 2.581706941E-01 2.414404899E-01 7.733781822E-04 1.211592555E+00 8.226537704E-01 1.025129414E+01 -1.647996521E+01 -4.651509762E+00 6.363672733E+00 -1.759803414E+00 3.630263567E+00 -7.602145672E+00 -1.418641448E+00 3.630720139E+00 3.897608221E-01 3.376604319E-01 -1.778048706E+01 4.937124729E+00
 1.500000119E+00 1.611111045E+00 8.092329837E-03 9.351971745E-01 3.541273475E-01 4.120866060E-01 6.692028046E-01 -1.738850117E+00 2.555423975E-01 2.389825284E-01 3.548397799E-04 1.217177153E+00 8.214464188E-01 1.024809456E+01 -1.646151352E+01 -4.651597977E+00 6.361056328E+00 -1.753944874E+00 3.629130363E+00 -7.593634129E+00 -1.418668270E+00 3.629227400E+00 3.853822052E-01 3.242467940E-01 -1.777478600E+01 4.930991650E+00
 1.500000119E+00 1.611111045E+00 8.905561641E-03 9.351971745E-01 3.541273475E-01 4.063827991E-01 6.722683907E-01 -1.753775477E+00 2.522988617E-01 2.359491885E-01 -9.231403965E-05 1.225103736E+00 8.203703761E-01 1.025013256E+01 -1.645199966E+01 -4.653046608E+00 6.361732006E+00 -1.748890877E+00 3.629852295E+00 -7.589245796E+00 -1.419110179E+00 3.629612923E+00 3.800480366E-01 3.087090850E-01 -1.777854347E+01 4.927666664E+00
 1.500000119E+00 1.611111045E+00 9.707879275E-03 9.351971745E-01 3.541273475E-01 4.005354941E-01 6.753219366E-01 -1.769699812E+00 2.489353567E-01 2.328036427E-01 -4.928632407E-04 1.233356357E+00 8.192676306E-01 1.025298500E+01 -1.644312477E+01 -4.655089378E+00 6.362996101E+00 -1.743688226E+00 3.630862713E+00 -7.585151672E+00 -1.419733167E+00 3.630334139E+00 3.745796382E-01 2.925001681E-01 -1.778387070E+01 4.924370289E+00
 1.500000119E+00 1.611111045E+00 1.050488465E-02 9.351971745E-01 3.541273475E-01 3.945381939E-01 6.782944202E-01 -1.786654115E+00 2.454659343E-01 2.295590490E-01 -8.741045604E-04 1.241880417E+00 8.181348443E-01 1.025587654E+01 -1.643317223E+01 -4.657385826E+00 6.364145756E+00 -1.738117933E+00 3.631886244E+00 -7.580560684E+00 -1.420433521E+00 3.630990028E+00 3.689710200E-01 2.756175995E-01 -1.778909492E+01 4.920777798E+00
 1.500000119E+00 1.611111045E+00 1.131933834E-02 9.351971745E-01 3.541273475E-01 3.875272572E-01 6.844636798E-01 -1.806514263E+00 2.413736880E-01 2.257319838E-01 -1.264913008E-03 1.254395008E+00 8.177827597E-01 1.027349472E+01 -1.644756126E+01 -4.665043831E+00 6.374559402E+00 -1.734910727E+00 3.638125420E+00 -7.587198734E+00 -1.422769070E+00 3.636931419E+00 3.624143898E-01 2.561317682E-01 -1.782050514E+01 4.924568653E+00
 1.500000119E+00 1.611111045E+00 1.212780271E-02 9.351971745E-01 3.541273475E-01 3.794225752E-01 6.924474239E-01 -1.827340007E+00 2.365883142E-01 2.212567329E-01 -1.634245622E-03 1.268943548E+00 8.173367977E-01 1.029366207E+01 -1.646607590E+01 -4.673081398E+00 6.386607647E+00 -1.731886506E+00 3.645267487E+00 -7.595738888E+00 -1.425220490E+00 3.643805265E+00 3.548349142E-01 2.343306541E-01 -1.785655022E+01 4.929783821E+00
 1.500000119E+00 1.611111045E+00 1.293340791E-02 9.351971745E-01 3.541273475E-01 3.692832291E-01 7.040646076E-01 -1.849011183E+00 2.304814011E-01 2.155455649E-01 -1.915206667E-03 1.287197471E+00 8.166427612E-01 1.031834888E+01 -1.649304008E+01 -4.681424141E+00 6.401537895E+00 -1.729608893E+00 3.654009342E+00 -7.608177185E+00 -1.427764893E+00 3.652323723E+00 3.453526497E-01 2.085185349E-01 -1.790108490E+01 4.937717438E+00
 1.500000119E+00 1.611111045E+00 1.373988669E-02 9.351971745E-01 3.541273475E-01 3.586320579E-01 7.172544003E-01 -1.871710539E+00 2.240044028E-01 2.094882876E-01 -2.117226832E-03 1.307278872E+00 8.161951900E-01 1.034856701E+01 -1.652960777E+01 -4.691435337E+00 6.420073986E+00 -1.728254795E+00 3.664710522E+00 -7.625046253E+00 -1.430818081E+00 3.662899256E+00 3.353917003E-01 1.814436913E-01 -1.795578194E+01 4.948677063E+00
 1.500000119E+00 1.611111045E+00 1.455371454E-02 9.351971745E-01 3.541273475E-01 3.467357457E-01 7.342925668E-01 -1.895277739E+00 2.165717632E-01 2.025373131E-01 -2.043795306E-03 1.331275702E+00 8.160625100E-01 1.038971329E+01 -1.658602333E+01 -4.704755306E+00 6.445735455E+00 -1.729129195E+00 3.679281712E+00 -7.651070595E+00 -1.434880495E+00 3.677540302E+00 3.242662847E-01 1.517551392E-01 -1.803024673E+01 4.965869904E+00
 1.500000119E+00 1.611111045E+00 1.536115818E-02 9.351971745E-01 3.541273475E-01 3.362029791E-01 7.493653297E-01 -1.918437123E+00 2.099883556E-01 1.963805258E-01 -1.974756364E-03 1.353284836E+00 8.162466884E-01 1.043045044E+01 -1.664151573E+01 -4.718740940E+00 6.471104622E+00 -1.730093241E+00 3.693707705E+00 -7.676669121E+00 -1.439145923E+00 3.692014217E+00 3.144160807E-01 1.246991307E-01 -1.810378075E+01 4.982623577E+00
 1.500000119E+00 1.611111045E+00 1.616342738E-02 9.351971745E-01 3.541273475E-01 3.274545074E-01 7.617852092E-01 -1.940631747E+00 2.046100497E-01 1.913507432E-01 -2.052757656E-03 1.372471213E+00 8.168795109E-01 1.047030354E+01 -1.669526672E+01 -4.733762264E+00 6.495896339E+00 -1.731211543E+00 3.707821131E+00 -7.701464176E+00 -1.443727255E+00 3.706159115E+00 3.062345386E-01 1.013732925E-01 -1.817517853E+01 4.998690128E+00
 1.500000119E+00 1.611111045E+00 1.697219536E-02 9.351971745E-01 3.541273475E-01 3.187545836E-01 7.763065100E-01 -1.961305380E+00 1.990806311E-01 1.861796528E-01 -1.857692143E-03 1.393121600E+00 8.179001808E-01 1.051690769E+01 -1.676340103E+01 -4.750484467E+00 6.525243759E+00 -1.734494567E+00 3.724324465E+00 -7.732894421E+00 -1.448827267E+00 3.722902775E+00 2.980983853E-01 7.861083746E-02 -1.825903702E+01 5.019435406E+00
 1.500000119E+00 1.611111045E+00 1.778157242E-02 9.351971745E-01 3.541273475E-01 3.118303418E-01 7.895772457E-01 -1.979656816E+00 1.945213974E-01 1.819158494E-01 -1.463804394E-03 1.411810756E+00 8.194065094E-01 1.056577110E+01 -1.683725357E+01 -4.768696785E+00 6.556132317E+00 -1.739189506E+00 3.741628408E+00 -7.766962051E+00 -1.454381704E+00 3.740525723E+00 2.916228473E-01 5.981153995E-02 -1.834666634E+01 5.041834354E+00
 1.500000119E+00 1.611111045E+00 1.858842187E-02 9.351971745E-01 3.541273475E-01 3.083560765E-01 7.989638448E-01 -1.994596481E+00 1.920894831E-01 1.796415448E-01 -1.048739301E-03 1.425691724E+00 8.217748404E-01 1.061526394E+01 -1.691421890E+01 -4.788754463E+00 6.587568760E+00 -1.745347857E+00 3.759155035E+00 -7.802465439E+00 -1.460499048E+00 3.758461475E+00 2.883737385E-01 4.856227338E-02 -1.843496132E+01 5.064832211E+00
 1.500000119E+00 1.611111045E+00 1.939344965E-02 9.351971745E-01 3.541273475E-01 3.087453842E-01 8.041280508E-01 -2.005706310E+00 1.920057237E-01 1.795632243E-01 -5.584718892E-04 1.434304833E+00 8.251104355E-01 1.066435146E+01 -1.699254990E+01 -4.810577869E+00 6.618914604E+00 -1.752870679E+00 3.776538372E+00 -7.838599682E+00 -1.467154860E+00 3.776345491E+00 2.887378037E-01 4.573126137E-02 -1.852183914E+01 5.088418961E+00
 1.500000119E+00 1.611111045E+00 2.020675503E-02 9.351971745E-01 3.541273475E-01 3.100496829E-01 8.102538586E-01 -2.011718512E+00 1.924241185E-01 1.799544841E-01 3.091847611E-05 1.442101240E+00 8.287767768E-01 1.071561050E+01 -1.707990456E+01 -4.832043648E+00 6.651812553E+00 -1.762792230E+00 3.794690847E+00 -7.878896236E+00 -1.473701715E+00 3.795114994E+00 2.899575830E-01 4.643834755E-02 -1.861277390E+01 5.114969254E+00
 1.500000119E+00 1.611111045E+00 2.101490274E-02 9.351971745E-01 3.541273475E-01 3.170638382E-01 8.082131147E-01 -2.013706684E+00 1.964419931E-01 1.837119907E-01 5.367652630E-04 1.440852046E+00 8.335375786E-01 1.076183510E+01 -1.715891457E+01 -4.855036259E+00 6.681374550E+00 -1.773015499E+00 3.811060190E+00 -7.915343285E+00 -1.480713964E+00 3.811981440E+00 2.965171933E-01 5.901890621E-02 -1.869323730E+01 5.138517857E+00
 1.500000119E+00 1.611111045E+00 2.181935869E-02 9.351971745E-01 3.541273475E-01 3.288881183E-01 7.998859286E-01 -2.011789322E+00 2.033898979E-01 1.902096570E-01 1.126368763E-03 1.432366490E+00 8.392400742E-01 1.080499458E+01 -1.723421288E+01 -4.879539967E+00 6.709133625E+00 -1.784101844E+00 3.826344013E+00 -7.950077534E+00 -1.488187194E+00 3.827818871E+00 3.075752556E-01 8.168015629E-02 -1.876759148E+01 5.160577774E+00
 1.500000119E+00 1.611111045E+00 2.262726612E-02 9.351971745E-01 3.541273475E-01 3.426311314E-01 7.902675867E-01 -2.004752398E+00 2.114697844E-01 1.977659613E-01 1.804765663E-03 1.420936584E+00 8.452469707E-01 1.084639359E+01 -1.731044769E+01 -4.903137207E+00 6.735782623E+00 -1.796600580E+00 3.841004610E+00 -7.985244274E+00 -1.495384097E+00 3.843023300E+00 3.204276860E-01 1.096358970E-01 -1.883839417E+01 5.183047295E+00
 1.500000119E+00 1.611111045E+00 2.343691140E-02 9.351971745E-01 3.541273475E-01 3.591741323E-01 7.773031592E-01 -1.993034720E+00 2.213927805E-01 2.070458978E-01 2.324695000E-03 1.404776335E+00 8.517748117E-01 1.088402081E+01 -1.738275146E+01 -4.926046848E+00 6.759857655E+00 -1.809880972E+00 3.854329348E+00 -8.018598557E+00 -1.502371192E+00 3.856759071E+00 3.358986378E-01 1.445209831E-01 -1.890158272E+01 5.204358101E+00
 1.500000119E+00 1.611111045E+00 2.424347773E-02 9.351971745E-01 3.541273475E-01 3.794975281E-01 7.592819929E-01 -1.977948904E+00 2.337091714E-01 2.185641676E-01 2.773874905E-03 1.382719040E+00 8.590774536E-01 1.091913319E+01 -1.745213890E+01 -4.950078011E+00 6.782416344E+00 -1.823913455E+00 3.866763592E+00 -8.050606728E+00 -1.509700298E+00 3.869629383E+00 3.549050093E-01 1.875603646E-01 -1.895971298E+01 5.224383831E+00
 1.500000119E+00 1.611111045E+00 2.504919656E-02 9.351971745E-01 3.541273475E-01 4.027958512E-01 7.378659248E-01 -1.959306955E+00 2.478869706E-01 2.318231910E-01 3.200630192E-03 1.356265068E+00 8.670585155E-01 1.095279217E+01 -1.752064705E+01 -4.974846363E+00 6.803911686E+00 -1.838887095E+00 3.878683090E+00 -8.082209587E+00 -1.517254353E+00 3.881893396E+00 3.766935468E-01 2.373528481E-01 -1.901430130E+01 5.244215965E+00
 1.500000119E+00 1.611111045E+00 2.586095408E-02 9.351971745E-01 3.541273475E-01 4.267111719E-01 7.152147293E-01 -1.936251879E+00 2.627406418E-01 2.457143068E-01 3.186058719E-03 1.327158093E+00 8.748632669E-01 1.097823429E+01 -1.757743645E+01 -4.995513439E+00 6.819540501E+00 -1.853459239E+00 3.887692928E+00 -8.108405113E+00 -1.523557425E+00 3.890810490E+00 3.990590870E-01 2.901744843E-01 -1.905338478E+01 5.260762691E+00
 1.500000119E+00 1.611111045E+00 2.666904964E-02 9.351971745E-01 3.541273475E-01 4.531506598E-01 6.887484193E-01 -1.911118388E+00 2.791416049E-01 2.610524297E-01 3.200777806E-03 1.293758154E+00 8.829766512E-01 1.099972630E+01 -1.762776184E+01 -5.016336918E+00 6.832763195E+00 -1.867870450E+00 3.895303965E+00 -8.131620407E+00 -1.529908180E+00 3.898354292E+00 4.237852097E-01 3.482496142E-01 -1.908487129E+01 5.275090218E+00
 1.500000119E+00 1.611111045E+00 2.747445926E-02 9.351971745E-01 3.541273475E-01 4.810554385E-01 6.604094505E-01 -1.884417415E+00 2.964694500E-01 2.772573829E-01 3.189247102E-03 1.258066177E+00 8.913868666E-01 1.102036953E+01 -1.767752457E+01 -5.037397861E+00 6.845457554E+00 -1.882696509E+00 3.902614117E+00 -8.154576302E+00 -1.536331534E+00 3.905596972E+00 4.498817027E-01 4.095818102E-01 -1.911470222E+01 5.289023399E+00
 1.500000119E+00 1.611111045E+00 2.828339674E-02 9.351971745E-01 3.541273475E-01 5.097742081E-01 6.300659180E-01 -1.855314851E+00 3.145303130E-01 2.941478491E-01 2.834575484E-03 1.219676375E+00 8.996775746E-01 1.103380489E+01 -1.771522522E+01 -5.055938721E+00 6.853081226E+00 -1.896634936E+00 3.907371998E+00 -8.171967506E+00 -1.541986227E+00 3.909946680E+00 4.767394364E-01 4.734697640E-01 -1.913070679E+01 5.299427986E+00
 1.500000119E+00 1.611111045E+00 2.909286879E-02 9.351971745E-01 3.541273475E-01 5.403805375E-01 5.960739255E-01 -1.824761271E+00 3.338440955E-01 3.122100532E-01 2.357272198E-03 1.177362442E+00 9.080390334E-01 1.104046822E+01 -1.774098587E+01 -5.073059559E+00 6.856294632E+00 -1.909546375E+00 3.909731627E+00 -8.183850288E+00 -1.547207952E+00 3.911779881E+00 5.053623319E-01 5.413110256E-01 -1.913420868E+01 5.306081295E+00
 1.500000119E+00 1.611111045E+00 2.989977971E-02 9.351971745E-01 3.541273475E-01 5.714988708E-01 5.612782836E-01 -1.793435812E+00 3.534969091E-01 3.305892944E-01 1.848069951E-03 1.134031296E+00 9.164375663E-01 1.104570389E+01 -1.776460457E+01 -5.089990616E+00 6.858644485E+00 -1.922410846E+00 3.911585808E+00 -8.194746017E+00 -1.552371502E+00 3.913120747E+00 5.344641209E-01 6.103717685E-01 -1.913502884E+01 5.312062263E+00
 1.500000119E+00 1.611111045E+00 3.070558608E-02 9.351971745E-01 3.541273475E-01 6.024056673E-01 5.266521573E-01 -1.761411309E+00 3.731259704E-01 3.489463627E-01 1.176725957E-03 1.090623617E+00 9.247743487E-01 1.105033302E+01 -1.778764343E+01 -5.106360435E+00 6.860383987E+00 -1.935399055E+00 3.913225174E+00 -8.205372810E+00 -1.557364225E+00 3.914113045E+00 5.633680820E-01 6.794359684E-01 -1.913459587E+01 5.317680359E+00
 1.500000119E+00 1.611111045E+00 3.151542321E-02 9.351971745E-01 3.541273475E-01 6.366936564E-01 4.849292040E-01 -1.728721976E+00 3.948726654E-01 3.692837954E-01 4.768699582E-04 1.040311575E+00 9.331219792E-01 1.104268074E+01 -1.778695297E+01 -5.120861053E+00 6.854247570E+00 -1.945714474E+00 3.910515308E+00 -8.205055237E+00 -1.561786652E+00 3.910611868E+00 5.954340696E-01 7.546657920E-01 -1.911136055E+01 5.315793991E+00
 1.500000119E+00 1.611111045E+00 3.232346475E-02 9.351971745E-01 3.541273475E-01 6.720495820E-01 4.408708513E-01 -1.696131229E+00 4.173443019E-01 3.902992308E-01 -3.165217058E-04 9.878348112E-01 9.415528178E-01 1.103174400E+01 -1.778002739E+01 -5.135214806E+00 6.846181870E+00 -1.955371857E+00 3.906642199E+00 -8.201859474E+00 -1.566164255E+00 3.906010151E+00 6.284988523E-01 8.318193555E-01 -1.908247375E+01 5.311777592E+00
 1.500000119E+00 1.611111045E+00 3.312921897E-02 9.351971745E-01 3.541273475E-01 7.072858214E-01 3.969362974E-01 -1.663640141E+00 4.397430122E-01 4.112464190E-01 -1.111980993E-03 9.355080724E-01 9.499482512E-01 1.102017307E+01 -1.777165985E+01 -5.149331570E+00 6.837599277E+00 -1.964811206E+00 3.902544737E+00 -8.197999954E+00 -1.570469737E+00 3.901113510E+00 6.614516377E-01 9.087173939E-01 -1.905221176E+01 5.307551384E+00
 1.500000119E+00 1.611111045E+00 3.394010291E-02 9.351971745E-01 3.541273475E-01 7.475984693E-01 3.429407775E-01 -1.631658792E+00 4.652047157E-01 4.350581467E-01 -1.775008393E-03 8.738839030E-01 9.586349130E-01 1.099602795E+01 -1.773809814E+01 -5.163455963E+00 6.821525574E+00 -1.971358299E+00 3.893994331E+00 -8.182518005E+00 -1.574777484E+00 3.891942739E+00 6.991519332E-01 9.942533374E-01 -1.899937439E+01 5.294771194E+00
 1.500000119E+00 1.611111045E+00 3.474863246E-02 9.351971745E-01 3.541273475E-01 7.877697349E-01 2.893628776E-01 -1.599829793E+00 4.904887676E-01 4.587037265E-01 -2.302597743E-03 8.127041459E-01 9.672669172E-01 1.097256279E+01 -1.770591927E+01 -5.177748680E+00 6.806035519E+00 -1.978020430E+00 3.885684490E+00 -8.167673111E+00 -1.579136491E+00 3.883105040E+00 7.367200255E-01 1.079360843E+00 -1.894798279E+01 5.282432079E+00
 1.500000119E+00 1.611111045E+00 3.555434942E-02 9.351971745E-01 3.541273475E-01 8.274567127E-01 2.366179079E-01 -1.568143487E+00 5.155378580E-01 4.821295738E-01 -2.929119393E-03 7.523566484E-01 9.759240746E-01 1.095062065E+01 -1.767645264E+01 -5.192195415E+00 6.791343689E+00 -1.984986663E+00 3.877914190E+00 -8.154081345E+00 -1.583542585E+00 3.874723196E+00 7.738351226E-01 1.163657665E+00 -1.889924622E+01 5.270897388E+00
 1.500000119E+00 1.611111045E+00 3.636275232E-02 9.351971745E-01 3.541273475E-01 8.714862466E-01 1.760337800E-01 -1.537160397E+00 5.431792140E-01 5.079796910E-01 -3.400183516E-03 6.848680973E-01 9.851188064E-01 1.092151833E+01 -1.763178062E+01 -5.208150864E+00 6.772661209E+00 -1.990210533E+00 3.867608309E+00 -8.133474350E+00 -1.588408709E+00 3.864063740E+00 8.150114417E-01 1.255301356E+00 -1.883756828E+01 5.254298687E+00
 1.500000119E+00 1.611111045E+00 3.717163205E-02 9.351971745E-01 3.541273475E-01 9.179211259E-01 1.115003079E-01 -1.506544232E+00 5.721794367E-01 5.351005793E-01 -3.669257741E-03 6.137862802E-01 9.946553111E-01 1.088991833E+01 -1.758161545E+01 -5.225261211E+00 6.752730846E+00 -1.994849682E+00 3.856417656E+00 -8.110333443E+00 -1.593627095E+00 3.852692842E+00 8.584372401E-01 1.350944996E+00 -1.877153969E+01 5.235754013E+00
 1.500000119E+00 1.611111045E+00 3.797847778E-02 9.351971745E-01 3.541273475E-01 9.651706815E-01 4.563530907E-02 -1.475772858E+00 6.016011834E-01 5.626157522E-01 -3.811535193E-03 5.413987041E-01 1.004221559E+00 1.085734367E+01 -1.752946472E+01 -5.242620945E+00 6.732196331E+00 -1.999338150E+00 3.844882250E+00 -8.086276054E+00 -1.598921657E+00 3.840976954E+00 9.026249051E-01 1.447974920E+00 -1.870367432E+01 5.216321945E+00
 1.500000119E+00 1.611111045E+00 3.878603876E-02 9.351971745E-01 3.541273475E-01 1.015473127E+00 -2.542564645E-02 -1.445492983E+00 6.328351498E-01 5.918256044E-01 -3.829227295E-03 4.642865658E-01 1.014270425E+00 1.082173729E+01 -1.747061157E+01 -5.261707306E+00 6.710241795E+00 -2.003145933E+00 3.832273006E+00 -8.059127808E+00 -1.604742646E+00 3.828451157E+00 9.496676326E-01 1.550192237E+00 -1.863061142E+01 5.194355488E+00
 1.500000119E+00 1.611111045E+00 3.959546983E-02 9.351971745E-01 3.541273475E-01 1.068469763E+00 -1.003415883E-01 -1.415984392E+00 6.655474305E-01 6.224180460E-01 -3.554686438E-03 3.838064671E-01 1.024907827E+00 1.078600597E+01 -1.741023445E+01 -5.283119678E+00 6.688674927E+00 -2.006782770E+00 3.819619656E+00 -8.031275749E+00 -1.611273050E+00 3.816146374E+00 9.992299080E-01 1.656767130E+00 -1.855747223E+01 5.171868324E+00
 1.500000119E+00 1.611111045E+00 4.040293023E-02 9.351971745E-01 3.541273475E-01 1.121428132E+00 -1.751795709E-01 -1.386664033E+00 6.981993318E-01 6.529541016E-01 -3.225065768E-03 3.034633398E-01 1.035521030E+00 1.075117779E+01 -1.735124397E+01 -5.304907322E+00 6.667613506E+00 -2.010565758E+00 3.807286263E+00 -8.004064560E+00 -1.617918015E+00 3.804130077E+00 1.048756480E+00 1.763153315E+00 -1.848588753E+01 5.149563313E+00
 1.500000119E+00 1.611111045E+00 4.120980576E-02 9.351971745E-01 3.541273475E-01 1.175280929E+00 -2.514570355E-01 -1.357979774E+00 7.312999368E-01 6.839096546E-01 -2.734998241E-03 2.219801545E-01 1.046265602E+00 1.071615791E+01 -1.729114532E+01 -5.327431202E+00 6.646647453E+00 -2.014075518E+00 3.794884443E+00 -7.976340771E+00 -1.624787450E+00 3.792168140E+00 1.099119425E+00 1.870772362E+00 -1.841407394E+01 5.126782417E+00
 1.500000119E+00 1.611111045E+00 4.201999307E-02 9.351971745E-01 3.541273475E-01 1.229577661E+00 -3.279568553E-01 -1.331142902E+00 7.646102905E-01 7.150613666E-01 -2.145746723E-03 1.409115791E-01 1.057450652E+00 1.068643761E+01 -1.723894119E+01 -5.352920532E+00 6.629256248E+00 -2.018214464E+00 3.784359932E+00 -7.952258587E+00 -1.632561326E+00 3.782245636E+00 1.149897575E+00 1.978531122E+00 -1.835182953E+01 5.106284618E+00
 1.500000119E+00 1.611111045E+00 4.282762483E-02 9.351971745E-01 3.541273475E-01 1.282768250E+00 -4.028172791E-01 -1.305102110E+00 7.972675562E-01 7.456023693E-01 -1.607008395E-03 6.165501848E-02 1.068505287E+00 1.065846157E+01 -1.718953514E+01 -5.378416061E+00 6.612836361E+00 -2.022475243E+00 3.774452448E+00 -7.929468155E+00 -1.640337110E+00 3.772877455E+00 1.199641109E+00 2.084062099E+00 -1.829278564E+01 5.086698055E+00
 1.500000119E+00 1.611111045E+00 4.363328964E-02 9.351971745E-01 3.541273475E-01 1.336079359E+00 -4.783057272E-01 -1.280107617E+00 8.299502730E-01 7.761671543E-01 -9.938896401E-04 -1.783932559E-02 1.079498291E+00 1.062952900E+01 -1.713768768E+01 -5.403795719E+00 6.595992565E+00 -2.026154041E+00 3.764206886E+00 -7.905550957E+00 -1.648077488E+00 3.763267517E+00 1.249497652E+00 2.189330816E+00 -1.823240662E+01 5.066287041E+00
 1.500000119E+00 1.611111045E+00 4.444307461E-02 9.351971745E-01 3.541273475E-01 1.387648821E+00 -5.499240756E-01 -1.257292271E+00 8.615835905E-01 8.057505488E-01 -4.283225862E-04 -9.295494854E-02 1.090868711E+00 1.061155605E+01 -1.710398483E+01 -5.432650566E+00 6.585893631E+00 -2.031533957E+00 3.757842302E+00 -7.890004158E+00 -1.656877756E+00 3.757505655E+00 1.297725320E+00 2.290903807E+00 -1.819127655E+01 5.051685810E+00
 1.500000119E+00 1.611111045E+00 4.525107145E-02 9.351971745E-01 3.541273475E-01 1.438176513E+00 -6.200072765E-01 -1.235223174E+00 8.925155997E-01 8.346781135E-01 2.195173147E-04 -1.663735658E-01 1.101999879E+00 1.059529400E+01 -1.707307625E+01 -5.461329937E+00 6.576780796E+00 -2.036981106E+00 3.752083302E+00 -7.875746727E+00 -1.665624499E+00 3.752306700E+00 1.344978690E+00 2.390239954E+00 -1.815333939E+01 5.037735462E+00
 1.500000119E+00 1.611111045E+00 4.605734348E-02 9.351971745E-01 3.541273475E-01 1.488021016E+00 -6.893312931E-01 -1.213860750E+00 9.230865836E-01 8.632679582E-01 7.725326577E-04 -2.388389856E-01 1.113039613E+00 1.057917595E+01 -1.704225540E+01 -5.489907742E+00 6.567826748E+00 -2.042295456E+00 3.746375322E+00 -7.861527920E+00 -1.674340367E+00 3.747197628E+00 1.391593099E+00 2.488166332E+00 -1.811598778E+01 5.023894310E+00
 1.500000119E+00 1.611111045E+00 4.686670005E-02 9.351971745E-01 3.541273475E-01 1.536234021E+00 -7.545452118E-01 -1.193973660E+00 9.527470469E-01 8.910063505E-01 1.171508571E-03 -3.069375455E-01 1.124633908E+00 1.057548141E+01 -1.703244209E+01 -5.522049904E+00 6.566262722E+00 -2.049772263E+00 3.745067358E+00 -7.857001781E+00 -1.684143305E+00 3.746305466E+00 1.436681628E+00 2.582994461E+00 -1.810000801E+01 5.016774178E+00
 1.500000119E+00 1.611111045E+00 4.767498374E-02 9.351971745E-01 3.541273475E-01 1.583481073E+00 -8.179052472E-01 -1.174300909E+00 9.818288088E-01 9.182035327E-01 1.539185527E-03 -3.732187152E-01 1.136197448E+00 1.057476044E+01 -1.702790451E+01 -5.554603577E+00 6.566388130E+00 -2.057790995E+00 3.744812012E+00 -7.854908466E+00 -1.694071651E+00 3.746376991E+00 1.480867028E+00 2.676074505E+00 -1.808910561E+01 5.011358738E+00
 1.500000119E+00 1.611111045E+00 4.848161340E-02 9.351971745E-01 3.541273475E-01 1.630207062E+00 -8.806288242E-01 -1.154919147E+00 1.010674596E+00 9.451800585E-01 1.774992677E-03 -4.388025999E-01 1.147731066E+00 1.057475948E+01 -1.702474976E+01 -5.587160587E+00 6.566968918E+00 -2.065934658E+00 3.744811535E+00 -7.853453636E+00 -1.704001069E+00 3.746708393E+00 1.524565101E+00 2.768232346E+00 -1.807971764E+01 5.006269932E+00
 1.500000119E+00 1.611111045E+00 4.929133505E-02 9.351971745E-01 3.541273475E-01 1.674213171E+00 -9.375741482E-01 -1.136944413E+00 1.037941217E+00 9.706797004E-01 1.846621861E-03 -4.984725416E-01 1.159562469E+00 1.058759117E+01 -1.704382324E+01 -5.622596264E+00 6.575122356E+00 -2.076344967E+00 3.749355555E+00 -7.862252235E+00 -1.714808464E+00 3.751360178E+00 1.565719366E+00 2.855348110E+00 -1.809254265E+01 5.008326530E+00
 1.500000119E+00 1.611111045E+00 5.009954050E-02 9.351971745E-01 3.541273475E-01 1.717563391E+00 -9.937756062E-01 -1.120248318E+00 1.064801812E+00 9.957996607E-01 1.916545210E-03 -5.570104718E-01 1.171315312E+00 1.060098743E+01 -1.706311989E+01 -5.658068180E+00 6.583666801E+00 -2.086445093E+00 3.754099607E+00 -7.871153355E+00 -1.725626826E+00 3.756235123E+00 1.606260419E+00 2.940816641E+00 -1.810661507E+01 5.010627747E+00
 1.500000119E+00 1.611111045E+00 5.090583861E-02 9.351971745E-01 3.541273475E-01 1.758982062E+00 -1.047461867E+00 -1.104980469E+00 1.090449452E+00 1.019785166E+00 2.007851377E-03 -6.126985550E-01 1.182619929E+00 1.061572742E+01 -1.708424950E+01 -5.692882061E+00 6.593013287E+00 -2.096257687E+00 3.759319305E+00 -7.880900383E+00 -1.736244559E+00 3.761567831E+00 1.644995093E+00 3.022224426E+00 -1.812337303E+01 5.013403893E+00
 1.500000119E+00 1.611111045E+00 5.171490088E-02 9.351971745E-01 3.541273475E-01 1.795901775E+00 -1.093567729E+00 -1.092222810E+00 1.113405108E+00 1.041253209E+00 1.947635552E-03 -6.604039669E-01 1.193593025E+00 1.064063263E+01 -1.712290955E+01 -5.728393078E+00 6.608371735E+00 -2.107339621E+00 3.768138885E+00 -7.898734093E+00 -1.747074962E+00 3.770330429E+00 1.679522276E+00 3.094865799E+00 -1.815837860E+01 5.021980286E+00
 1.500000119E+00 1.611111045E+00 5.252337828E-02 9.351971745E-01 3.541273475E-01 1.829771519E+00 -1.135514617E+00 -1.081926107E+00 1.134507179E+00 1.060987830E+00 1.827910426E-03 -7.033635378E-01 1.204037547E+00 1.066829205E+01 -1.716561508E+01 -5.763214111E+00 6.625415325E+00 -2.118140697E+00 3.777933836E+00 -7.918434143E+00 -1.757694721E+00 3.780054331E+00 1.711197138E+00 3.161148310E+00 -1.819888115E+01 5.032011509E+00
 1.500000119E+00 1.611111045E+00 5.332985148E-02 9.351971745E-01 3.541273475E-01 1.860775352E+00 -1.173589110E+00 -1.073797822E+00 1.153802514E+00 1.079032898E+00 1.750124386E-03 -7.419459820E-01 1.213867664E+00 1.069796944E+01 -1.721116257E+01 -5.797122955E+00 6.643697262E+00 -2.128552198E+00 3.788443565E+00 -7.939444542E+00 -1.768036485E+00 3.790484905E+00 1.740191936E+00 3.221394539E+00 -1.824349403E+01 5.043024063E+00
 1.500000119E+00 1.611111045E+00 5.413846672E-02 9.351971745E-01 3.541273475E-01 1.888194442E+00 -1.206070065E+00 -1.067045331E+00 1.170925617E+00 1.095046401E+00 1.592879998E-03 -7.747988701E-01 1.223145366E+00 1.073124409E+01 -1.726330757E+01 -5.829740047E+00 6.664021969E+00 -2.139175177E+00 3.800226927E+00 -7.963499069E+00 -1.777984142E+00 3.802081108E+00 1.765834093E+00 3.274766684E+00 -1.829484749E+01 5.056654930E+00
 1.500000119E+00 1.611111045E+00 5.494652689E-02 9.351971745E-01 3.541273475E-01 1.914436579E+00 -1.237103224E+00 -1.061133623E+00 1.187356830E+00 1.110412836E+00 1.377390581E-03 -8.060050607E-01 1.232175946E+00 1.076519299E+01 -1.731654739E+01 -5.861980915E+00 6.684752941E+00 -2.149717093E+00 3.812248945E+00 -7.988058090E+00 -1.787817121E+00 3.813908815E+00 1.790375710E+00 3.325739861E+00 -1.834779739E+01 5.070496559E+00
 1.500000119E+00 1.611111045E+00 5.575358123E-02 9.351971745E-01 3.541273475E-01 1.941309333E+00 -1.268838882E+00 -1.054613948E+00 1.204213262E+00 1.126176834E+00 1.111047110E-03 -8.380777240E-01 1.241416454E+00 1.079941940E+01 -1.737035179E+01 -5.894714832E+00 6.705566406E+00 -2.160524845E+00 3.824369907E+00 -8.012877464E+00 -1.797800541E+00 3.825783491E+00 1.815507054E+00 3.378147602E+00 -1.840086937E+01 5.084550858E+00
 1.500000119E+00 1.611111045E+00 5.656293035E-02 9.351971745E-01 3.541273475E-01 1.969269037E+00 -1.302142978E+00 -1.044857383E+00 1.221752644E+00 1.142579556E+00 8.322411450E-04 -8.727201223E-01 1.250523329E+00 1.082761860E+01 -1.741599083E+01 -5.925037384E+00 6.722623825E+00 -2.171108007E+00 3.834355593E+00 -8.033930779E+00 -1.807048440E+00 3.835515499E+00 1.841654897E+00 3.433633804E+00 -1.844315147E+01 5.096230984E+00
 1.500000119E+00 1.611111045E+00 5.737097934E-02 9.351971745E-01 3.541273475E-01 2.000630856E+00 -1.340155482E+00 -1.032531142E+00 1.241343498E+00 1.160900950E+00 6.440853467E-04 -9.126620293E-01 1.260196447E+00 1.085255432E+01 -1.745667458E+01 -5.956055641E+00 6.737671852E+00 -2.181920052E+00 3.843186140E+00 -8.052699089E+00 -1.816508532E+00 3.844100952E+00 1.870984435E+00 3.496120453E+00 -1.847904205E+01 5.106128693E+00
 1.500000119E+00 1.611111045E+00 5.817762017E-02 9.351971745E-01 3.541273475E-01 2.035396576E+00 -1.382686138E+00 -1.017592311E+00 1.263122559E+00 1.181268692E+00 3.421047877E-04 -9.577389956E-01 1.270680547E+00 1.087595367E+01 -1.749562645E+01 -5.988489628E+00 6.751794338E+00 -2.193436623E+00 3.851472616E+00 -8.070667267E+00 -1.826400399E+00 3.852158546E+00 1.903497219E+00 3.565867186E+00 -1.851162529E+01 5.115288258E+00
 1.500000119E+00 1.611111045E+00 5.898725614E-02 9.351971745E-01 3.541273475E-01 2.071755886E+00 -1.427919030E+00 -9.980790615E-01 1.285746932E+00 1.202426910E+00 2.570418874E-04 -1.006904364E+00 1.280635834E+00 1.088682365E+01 -1.751598549E+01 -6.015727520E+00 6.758132458E+00 -2.203669548E+00 3.855322123E+00 -8.080059052E+00 -1.834707499E+00 3.855774403E+00 1.937500238E+00 3.639770746E+00 -1.852207375E+01 5.119119644E+00
 1.500000119E+00 1.611111045E+00 5.979521573E-02 9.351971745E-01 3.541273475E-01 2.109280586E+00 -1.474895239E+00 -9.771300554E-01 1.309128523E+00 1.224293232E+00 1.209790207E-04 -1.058195591E+00 1.290732265E+00 1.089626026E+01 -1.753457451E+01 -6.043034554E+00 6.763629436E+00 -2.214094639E+00 3.858663797E+00 -8.088633537E+00 -1.843035936E+00 3.858910799E+00 1.972593427E+00 3.716329813E+00 -1.852979088E+01 5.122013569E+00
 1.500000119E+00 1.611111045E+00 6.060162932E-02 9.351971745E-01 3.541273475E-01 2.146782398E+00 -1.521878362E+00 -9.559103251E-01 1.332468867E+00 1.246121168E+00 2.529811354E-05 -1.109584808E+00 1.300735712E+00 1.090534019E+01 -1.755290604E+01 -6.069911480E+00 6.768857002E+00 -2.224550486E+00 3.861879349E+00 -8.097090721E+00 -1.851233006E+00 3.861893415E+00 2.007664919E+00 3.792888880E+00 -1.853702164E+01 5.124599457E+00
 1.500000119E+00 1.611111045E+00 6.141103059E-02 9.351971745E-01 3.541273475E-01 2.180768013E+00 -1.564978361E+00 -9.332022071E-01 1.353566408E+00 1.265851378E+00 2.085114465E-05 -1.157821655E+00 1.309063315E+00 1.090239239E+01 -1.755311775E+01 -6.088917732E+00 6.766783714E+00 -2.232671022E+00 3.860835552E+00 -8.097187042E+00 -1.857029557E+00 3.860710382E+00 2.039448023E+00 3.863278866E+00 -1.852420044E+01 5.122532368E+00
 1.500000119E+00 1.611111045E+00 6.221905723E-02 9.351971745E-01 3.541273475E-01 2.211965322E+00 -1.604394555E+00 -9.123936296E-01 1.372946739E+00 1.283975840E+00 -3.935986570E-06 -1.201949716E+00 1.316786289E+00 1.090071011E+01 -1.755512238E+01 -6.106632710E+00 6.765539646E+00 -2.240304947E+00 3.860239506E+00 -8.098113060E+00 -1.862432361E+00 3.860000610E+00 2.068623781E+00 3.927921534E+00 -1.851423264E+01 5.121175766E+00
 1.500000119E+00 1.611111045E+00 6.302583218E-02 9.351971745E-01 3.541273475E-01 2.239315033E+00 -1.639053822E+00 -8.935432434E-01 1.389964342E+00 1.299890757E+00 -6.729283632E-05 -1.240939021E+00 1.323471308E+00 1.089855480E+01 -1.755617905E+01 -6.121691704E+00 6.763970852E+00 -2.247042894E+00 3.859476328E+00 -8.098599434E+00 -1.867025137E+00 3.859105825E+00 2.094201088E+00 3.984825850E+00 -1.850426865E+01 5.119518757E+00
 1.500000119E+00 1.611111045E+00 6.383468956E-02 9.351971745E-01 3.541273475E-01 2.261642218E+00 -1.667442918E+00 -8.752636909E-01 1.403795004E+00 1.312825084E+00 -2.568811578E-05 -1.273833752E+00 1.328421712E+00 1.089002419E+01 -1.754806709E+01 -6.130702972E+00 6.758661270E+00 -2.252099037E+00 3.856455326E+00 -8.094857216E+00 -1.869773388E+00 3.856076479E+00 2.115081310E+00 4.032133102E+00 -1.848461151E+01 5.115637779E+00
 1.500000119E+00 1.611111045E+00 6.464222819E-02 9.351971745E-01 3.541273475E-01 2.281477451E+00 -1.692532182E+00 -8.587304950E-01 1.416058183E+00 1.324293613E+00 4.723078382E-05 -1.303032875E+00 1.332797885E+00 1.088234043E+01 -1.754086304E+01 -6.138507843E+00 6.753859520E+00 -2.256616116E+00 3.853734493E+00 -8.091533661E+00 -1.872153759E+00 3.853336811E+00 2.133631229E+00 4.074235916E+00 -1.846685410E+01 5.112261772E+00
 1.500000119E+00 1.611111045E+00 6.545024365E-02 9.351971745E-01 3.541273475E-01 2.299700975E+00 -1.715528488E+00 -8.426896930E-01 1.427289844E+00 1.334797382E+00 1.670880010E-04 -1.330095530E+00 1.336678028E+00 1.087320328E+01 -1.753143883E+01 -6.144817829E+00 6.748227119E+00 -2.260643721E+00 3.850498676E+00 -8.087186813E+00 -1.874078155E+00 3.850123167E+00 2.150673866E+00 4.113150597E+00 -1.844696617E+01 5.108516693E+00
 1.500000119E+00 1.611111045E+00 6.625889242E-02 9.351971745E-01 3.541273475E-01 2.316766739E+00 -1.737101793E+00 -8.257119656E-01 1.437924862E+00 1.344743252E+00 1.029815103E-04 -1.356135368E+00 1.340186357E+00 1.086220741E+01 -1.752021980E+01 -6.149466515E+00 6.741580486E+00 -2.264572144E+00 3.846604824E+00 -8.082012177E+00 -1.875496030E+00 3.846331120E+00 2.166633606E+00 4.150429726E+00 -1.842417908E+01 5.104190826E+00
 1.500000119E+00 1.611111045E+00 6.706625223E-02 9.351971745E-01 3.541273475E-01 2.334624529E+00 -1.759597182E+00 -8.080480099E-01 1.448965907E+00 1.355068803E+00 1.681016874E-04 -1.383274913E+00 1.343786240E+00 1.085050774E+01 -1.750804901E+01 -6.154324532E+00 6.734504223E+00 -2.268620014E+00 3.842461586E+00 -8.076397896E+00 -1.876977682E+00 3.842293978E+00 2.183334351E+00 4.189272881E+00 -1.839999580E+01 5.099585533E+00
 1.500000119E+00 1.611111045E+00 6.787484139E-02 9.351971745E-01 3.541273475E-01 2.353638411E+00 -1.783294439E+00 -7.894486785E-01 1.460722566E+00 1.366063595E+00 2.359726350E-04 -1.411861539E+00 1.347744465E+00 1.083948803E+01 -1.749767303E+01 -6.160068512E+00 6.727946281E+00 -2.273228884E+00 3.838559389E+00 -8.071611404E+00 -1.878729463E+00 3.838552475E+00 2.201116085E+00 4.230593204E+00 -1.837693977E+01 5.095547676E+00
 1.500000119E+00 1.611111045E+00 6.868318468E-02 9.351971745E-01 3.541273475E-01 2.373709202E+00 -1.807984591E+00 -7.697761059E-01 1.473067403E+00 1.377608538E+00 4.058186896E-04 -1.441745281E+00 1.351953745E+00 1.082929325E+01 -1.748924446E+01 -6.166645050E+00 6.721999168E+00 -2.278350115E+00 3.834949017E+00 -8.067723274E+00 -1.880735278E+00 3.835159063E+00 2.219886065E+00 4.274157047E+00 -1.835502243E+01 5.092044353E+00
 1.500000119E+00 1.611111045E+00 6.949000806E-02 9.351971745E-01 3.541273475E-01 2.394850492E+00 -1.834314823E+00 -7.493817210E-01 1.486146212E+00 1.389839768E+00 4.712273949E-04 -1.473416448E+00 1.356408954E+00 1.081792259E+01 -1.747900009E+01 -6.173441410E+00 6.715333939E+00 -2.283525944E+00 3.830922365E+00 -8.062996864E+00 -1.882807970E+00 3.831356525E+00 2.239657402E+00 4.320018291E+00 -1.833093071E+01 5.087899208E+00
 1.500000119E+00 1.611111045E+00 7.029902935E-02 9.351971745E-01 3.541273475E-01 2.416109562E+00 -1.859693289E+00 -7.294316292E-01 1.499190688E+00 1.402038813E+00 6.985122454E-04 -1.504041672E+00 1.361237764E+00 1.081311131E+01 -1.748012352E+01 -6.182941437E+00 6.712846279E+00 -2.290065289E+00 3.829218149E+00 -8.063515663E+00 -1.885705352E+00 3.829937220E+00 2.259538889E+00 4.365907192E+00 -1.831835365E+01 5.087091923E+00
 1.500000119E+00 1.611111045E+00 7.110717148E-02 9.351971745E-01 3.541273475E-01 2.437011003E+00 -1.884190559E+00 -7.097998261E-01 1.511996031E+00 1.414014339E+00 9.515052079E-04 -1.533730030E+00 1.366128087E+00 1.081019306E+01 -1.748469925E+01 -6.192787170E+00 6.711513519E+00 -2.296972990E+00 3.828184843E+00 -8.065626144E+00 -1.888708234E+00 3.829176664E+00 2.279085636E+00 4.411053181E+00 -1.830931854E+01 5.087467194E+00
 1.500000119E+00 1.611111045E+00 7.191397995E-02 9.351971745E-01 3.541273475E-01 2.457580328E+00 -1.908652544E+00 -6.907961965E-01 1.524685979E+00 1.425881982E+00 1.068040612E-03 -1.563173056E+00 1.370965600E+00 1.080695724E+01 -1.748800468E+01 -6.202635288E+00 6.710027218E+00 -2.303494930E+00 3.827039003E+00 -8.067151070E+00 -1.891711712E+00 3.828328609E+00 2.298322201E+00 4.455476284E+00 -1.829959106E+01 5.087426186E+00
 1.500000119E+00 1.611111045E+00 7.272299379E-02 9.351971745E-01 3.541273475E-01 2.475397110E+00 -1.927561402E+00 -6.739270091E-01 1.535561085E+00 1.436052442E+00 1.344470540E-03 -1.586668253E+00 1.375806093E+00 1.081432915E+01 -1.750989342E+01 -6.214401245E+00 6.715100765E+00 -2.311675310E+00 3.829649925E+00 -8.077248573E+00 -1.895300150E+00 3.831223488E+00 2.314984322E+00 4.494174957E+00 -1.830920410E+01 5.093371391E+00
 1.500000119E+00 1.611111045E+00 7.353080809E-02 9.351971745E-01 3.541273475E-01 2.490893602E+00 -1.943196416E+00 -6.586039066E-01 1.544977784E+00 1.444858909E+00 1.648411737E-03 -1.606559992E+00 1.380178452E+00 1.082368946E+01 -1.753491592E+01 -6.225402355E+00 6.721402645E+00 -2.319663048E+00 3.832964420E+00 -8.088790894E+00 -1.898655295E+00 3.834818602E+00 2.329476595E+00 4.528079987E+00 -1.832274628E+01 5.100394249E+00
 1.500000119E+00 1.611111045E+00 7.433830202E-02 9.351971745E-01 3.541273475E-01 2.503913164E+00 -1.955560088E+00 -6.452990174E-01 1.552935719E+00 1.452301145E+00 1.834170544E-03 -1.622690797E+00 1.384145260E+00 1.083551598E+01 -1.756366158E+01 -6.235893250E+00 6.729306221E+00 -2.327425957E+00 3.837152719E+00 -8.102051735E+00 -1.901854873E+00 3.839328051E+00 2.341652393E+00 4.556876659E+00 -1.834122849E+01 5.108597279E+00
 1.500000119E+00 1.611111045E+00 7.514670491E-02 9.351971745E-01 3.541273475E-01 2.512718201E+00 -1.960738182E+00 -6.341401339E-01 1.558188677E+00 1.457213640E+00 2.154004527E-03 -1.631333590E+00 1.387565613E+00 1.085523415E+01 -1.760667992E+01 -6.246189117E+00 6.741972923E+00 -2.336200237E+00 3.844135046E+00 -8.121894836E+00 -1.904994965E+00 3.846554995E+00 2.349886894E+00 4.577245235E+00 -1.837449265E+01 5.121589184E+00
 1.500000119E+00 1.611111045E+00 7.595397532E-02 9.351971745E-01 3.541273475E-01 2.519192457E+00 -1.962707877E+00 -6.245356202E-01 1.562013507E+00 1.460790634E+00 2.445796272E-03 -1.636431456E+00 1.390534282E+00 1.087692833E+01 -1.765266800E+01 -6.255815029E+00 6.755858898E+00 -2.344745159E+00 3.851817846E+00 -8.143110275E+00 -1.907930732E+00 3.854477644E+00 2.355941772E+00 4.592847347E+00 -1.841154480E+01 5.135600090E+00
 1.500000119E+00 1.611111045E+00 7.676263899E-02 9.351971745E-01 3.541273475E-01 2.521221399E+00 -1.957132101E+00 -6.152167320E-01 1.563215494E+00 1.461914659E+00 2.532332437E-03 -1.634330869E+00 1.392948270E+00 1.090464687E+01 -1.771134186E+01 -6.263973713E+00 6.773311615E+00 -2.354526281E+00 3.861633539E+00 -8.170175552E+00 -1.910418987E+00 3.864434958E+00 2.357839346E+00 4.600585938E+00 -1.845998955E+01 5.154098988E+00
 1.500000119E+00 1.611111045E+00 7.757068425E-02 9.351971745E-01 3.541273475E-01 2.523009062E+00 -1.950882196E+00 -6.058595777E-01 1.564263821E+00 1.462895155E+00 2.624498447E-03 -1.631608605E+00 1.395409703E+00 1.093343258E+01 -1.777193260E+01 -6.272127151E+00 6.791292667E+00 -2.364510536E+00 3.871827364E+00 -8.198125839E+00 -1.912905693E+00 3.874693871E+00 2.359510899E+00 4.607928753E+00 -1.851015663E+01 5.173405647E+00
 1.500000119E+00 1.611111045E+00 7.837820053E-02 9.351971745E-01 3.541273475E-01 2.524656296E+00 -1.944143772E+00 -5.954198837E-01 1.565283775E+00 1.463848948E+00 2.628186485E-03 -1.628792167E+00 1.397871733E+00 1.096323490E+01 -1.783534241E+01 -6.280239105E+00 6.809854507E+00 -2.375091076E+00 3.882381439E+00 -8.227376938E+00 -1.915379763E+00 3.885284185E+00 2.361051559E+00 4.615505219E+00 -1.856204224E+01 5.193288803E+00
 1.500000119E+00 1.611111045E+00 7.918712497E-02 9.351971745E-01 3.541273475E-01 2.524567366E+00 -1.934082270E+00 -5.828071237E-01 1.565282822E+00 1.463848114E+00 2.546371426E-03 -1.623581886E+00 1.399954557E+00 1.099271584E+01 -1.790065956E+01 -6.285865307E+00 6.827838421E+00 -2.386237860E+00 3.892821074E+00 -8.257508278E+00 -1.917095661E+00 3.895544529E+00 2.360968351E+00 4.620821953E+00 -1.861316872E+01 5.214305878E+00
 1.500000119E+00 1.611111045E+00 7.999452949E-02 9.351971745E-01 3.541273475E-01 2.525664568E+00 -1.925930977E+00 -5.699757934E-01 1.566032052E+00 1.464548826E+00 2.443643054E-03 -1.620243430E+00 1.402270913E+00 1.102081585E+01 -1.796334648E+01 -6.291906357E+00 6.845080376E+00 -2.397208691E+00 3.902772427E+00 -8.286424637E+00 -1.918938041E+00 3.905381680E+00 2.361994505E+00 4.628378391E+00 -1.866183281E+01 5.234471798E+00
 1.500000119E+00 1.611111045E+00 8.080287278E-02 9.351971745E-01 3.541273475E-01 2.523683071E+00 -1.913169980E+00 -5.565732718E-01 1.564945221E+00 1.463532329E+00 2.228045836E-03 -1.612759113E+00 1.403841734E+00 1.104867172E+01 -1.802714539E+01 -6.294880867E+00 6.861815453E+00 -2.408133984E+00 3.912636757E+00 -8.315855026E+00 -1.919845223E+00 3.914929628E+00 2.360141277E+00 4.630639553E+00 -1.871020508E+01 5.255323410E+00
 1.500000119E+00 1.611111045E+00 8.161120117E-02 9.351971745E-01 3.541273475E-01 2.519629478E+00 -1.898563623E+00 -5.441413522E-01 1.562603831E+00 1.461342692E+00 1.965106931E-03 -1.603209972E+00 1.404595852E+00 1.107245636E+01 -1.808360291E+01 -6.294888496E+00 6.875931263E+00 -2.417702198E+00 3.921059608E+00 -8.341897964E+00 -1.919847608E+00 3.922983408E+00 2.356350422E+00 4.628704548E+00 -1.875187111E+01 5.273876190E+00
 1.500000119E+00 1.611111045E+00 8.241799474E-02 9.351971745E-01 3.541273475E-01 2.511784792E+00 -1.878144383E+00 -5.339617729E-01 1.557860136E+00 1.456906438E+00 1.775907702E-03 -1.587428808E+00 1.404697537E+00 1.110097504E+01 -1.814829254E+01 -6.294066429E+00 6.893009186E+00 -2.427450180E+00 3.931159019E+00 -8.371739388E+00 -1.919596791E+00 3.932727098E+00 2.349014044E+00 4.619051933E+00 -1.880269814E+01 5.295248032E+00
 1.500000119E+00 1.611111045E+00 8.322718740E-02 9.351971745E-01 3.541273475E-01 2.502557039E+00 -1.858274817E+00 -5.238001943E-01 1.552413583E+00 1.451812863E+00 1.352563384E-03 -1.572159052E+00 1.403674364E+00 1.111579037E+01 -1.818825531E+01 -6.287478924E+00 6.901162624E+00 -2.433976889E+00 3.936405420E+00 -8.390173912E+00 -1.917587757E+00 3.937378883E+00 2.340384245E+00 4.606812954E+00 -1.882912254E+01 5.309506416E+00
 1.500000119E+00 1.611111045E+00 8.403487504E-02 9.351971745E-01 3.541273475E-01 2.492700815E+00 -1.837648153E+00 -5.140694976E-01 1.546589255E+00 1.446365833E+00 9.106894722E-04 -1.556030989E+00 1.402499795E+00 1.113107777E+01 -1.822896767E+01 -6.280849934E+00 6.909672737E+00 -2.440467358E+00 3.941818953E+00 -8.408954620E+00 -1.915565968E+00 3.942234039E+00 2.331166744E+00 4.593283653E+00 -1.885656166E+01 5.323866844E+00
 1.500000119E+00 1.611111045E+00 8.484262973E-02 9.351971745E-01 3.541273475E-01 2.485307455E+00 -1.821076632E+00 -5.024634600E-01 1.542423964E+00 1.442470551E+00 2.723347570E-04 -1.544353247E+00 1.401717424E+00 1.114134121E+01 -1.826108742E+01 -6.274243832E+00 6.914898872E+00 -2.446652889E+00 3.945453405E+00 -8.423770905E+00 -1.913551211E+00 3.945215940E+00 2.324252605E+00 4.585030556E+00 -1.887449074E+01 5.335543633E+00
 1.500000119E+00 1.611111045E+00 8.565112948E-02 9.351971745E-01 3.541273475E-01 2.485827923E+00 -1.818198204E+00 -4.870344102E-01 1.543244123E+00 1.443237543E+00 -4.766093916E-04 -1.546855092E+00 1.401790380E+00 1.113514805E+01 -1.826316261E+01 -6.267575741E+00 6.909906387E+00 -2.450618267E+00 3.943260431E+00 -8.424728394E+00 -1.911517620E+00 3.942367315E+00 2.324739218E+00 4.592359066E+00 -1.886168861E+01 5.337256432E+00
 1.500000119E+00 1.611111045E+00 8.645811677E-02 9.351971745E-01 3.541273475E-01 2.489348888E+00 -1.818161368E+00 -4.680125117E-01 1.545939088E+00 1.445757866E+00 -1.244451385E-03 -1.553245187E+00 1.402763009E+00 1.113062382E+01 -1.827020645E+01 -6.262685776E+00 6.905895710E+00 -2.456266642E+00 3.941658497E+00 -8.427978516E+00 -1.910026193E+00 3.940079212E+00 2.328032017E+00 4.606566906E+00 -1.885099792E+01 5.340540886E+00
 1.500000119E+00 1.611111045E+00 8.726685494E-02 9.351971745E-01 3.541273475E-01 2.503174543E+00 -1.836298585E+00 -4.477841258E-01 1.554901361E+00 1.454139352E+00 -1.818229561E-03 -1.577148795E+00 1.404935598E+00 1.110811901E+01 -1.824113655E+01 -6.259655476E+00 6.890885353E+00 -2.458465576E+00 3.933688879E+00 -8.414567947E+00 -1.909101963E+00 3.931515217E+00 2.340961695E+00 4.639404774E+00 -1.880683327E+01 5.331537247E+00
 1.500000119E+00 1.611111045E+00 8.807467669E-02 9.351971745E-01 3.541273475E-01 2.516383171E+00 -1.854193807E+00 -4.287019074E-01 1.563402653E+00 1.462089777E+00 -2.274510683E-03 -1.600437403E+00 1.406750798E+00 1.108378410E+01 -1.820833778E+01 -6.255341530E+00 6.874840736E+00 -2.459791899E+00 3.925071239E+00 -8.399437904E+00 -1.907786250E+00 3.922361135E+00 2.353314400E+00 4.670529842E+00 -1.876000404E+01 5.321225166E+00
 1.500000119E+00 1.611111045E+00 8.888247609E-02 9.351971745E-01 3.541273475E-01 2.527624607E+00 -1.871084452E+00 -4.149037600E-01 1.570665836E+00 1.468882322E+00 -2.705010353E-03 -1.620995879E+00 1.408036828E+00 1.105887413E+01 -1.817001915E+01 -6.251029491E+00 6.858542919E+00 -2.458920717E+00 3.916249752E+00 -8.381761551E+00 -1.906471252E+00 3.913062572E+00 2.363827467E+00 4.696052074E+00 -1.871240044E+01 5.309249878E+00
 1.500000119E+00 1.611111045E+00 8.969072253E-02 9.351971745E-01 3.541273475E-01 2.535081148E+00 -1.885208130E+00 -4.087256491E-01 1.575463176E+00 1.473368764E+00 -2.960048383E-03 -1.636376262E+00 1.408165812E+00 1.103331661E+01 -1.812527466E+01 -6.245904446E+00 6.842136383E+00 -2.455128670E+00 3.907199144E+00 -8.361122131E+00 -1.904908180E+00 3.903702259E+00 2.370800495E+00 4.711607456E+00 -1.866500854E+01 5.294799805E+00
 1.500000119E+00 1.611111045E+00 9.049810469E-02 9.351971745E-01 3.541273475E-01 2.537060499E+00 -1.892852187E+00 -4.073830247E-01 1.576837540E+00 1.474653959E+00 -3.179415129E-03 -1.644024491E+00 1.406905651E+00 1.100669956E+01 -1.807672501E+01 -6.237637520E+00 6.825088978E+00 -2.449362755E+00 3.897773266E+00 -8.338725090E+00 -1.902386904E+00 3.893975973E+00 2.372651815E+00 4.715334415E+00 -1.861709785E+01 5.279777527E+00
 1.500000119E+00 1.611111045E+00 9.130694717E-02 9.351971745E-01 3.541273475E-01 2.545606375E+00 -1.910797119E+00 -4.097638428E-01 1.582317710E+00 1.479779124E+00 -3.444426227E-03 -1.660110831E+00 1.407646298E+00 1.098559475E+01 -1.803150940E+01 -6.238938808E+00 6.811890125E+00 -2.443907022E+00 3.890299559E+00 -8.317868233E+00 -1.902783632E+00 3.886445284E+00 2.380644083E+00 4.729769707E+00 -1.857786179E+01 5.264546871E+00
 1.500000119E+00 1.611111045E+00 9.211459756E-02 9.351971745E-01 3.541273475E-01 2.559446335E+00 -1.935506701E+00 -4.067747891E-01 1.591256380E+00 1.488138437E+00 -3.969355021E-03 -1.684377909E+00 1.409642696E+00 1.096125603E+01 -1.798291206E+01 -6.242324829E+00 6.796596527E+00 -2.439867020E+00 3.881680250E+00 -8.295450211E+00 -1.903816462E+00 3.877719879E+00 2.393586874E+00 4.756051540E+00 -1.853154564E+01 5.248192787E+00
 1.500000119E+00 1.611111045E+00 9.292306751E-02 9.351971745E-01 3.541273475E-01 2.587523699E+00 -1.979129553E+00 -3.980248570E-01 1.608951449E+00 1.504686952E+00 -4.372791853E-03 -1.728392601E+00 1.415204644E+00 1.093752575E+01 -1.793457413E+01 -6.255851746E+00 6.781962872E+00 -2.438445807E+00 3.873277187E+00 -8.273152351E+00 -1.907941937E+00 3.869370937E+00 2.419844866E+00 4.810336590E+00 -1.848366547E+01 5.230782986E+00
 1.500000119E+00 1.611111045E+00 9.373101592E-02 9.351971745E-01 3.541273475E-01 2.625858545E+00 -2.035415173E+00 -3.839971125E-01 1.632888317E+00 1.527072430E+00 -4.587752745E-03 -1.786108494E+00 1.423458099E+00 1.091728306E+01 -1.789284897E+01 -6.277144432E+00 6.769526958E+00 -2.439955950E+00 3.866108656E+00 -8.253904343E+00 -1.914435983E+00 3.862275839E+00 2.455695629E+00 4.885179996E+00 -1.843982315E+01 5.214490891E+00
 1.500000119E+00 1.611111045E+00 9.453853965E-02 9.351971745E-01 3.541273475E-01 2.667599440E+00 -2.096058846E+00 -3.685669601E-01 1.658768058E+00 1.551275134E+00 -4.544977564E-03 -1.848400116E+00 1.432425141E+00 1.089719963E+01 -1.785158539E+01 -6.299905300E+00 6.757427216E+00 -2.441878557E+00 3.858996391E+00 -8.234869957E+00 -1.921377540E+00 3.855372190E+00 2.494731665E+00 4.966505527E+00 -1.839596558E+01 5.197934151E+00
 1.500000119E+00 1.611111045E+00 9.534732252E-02 9.351971745E-01 3.541273475E-01 2.701977491E+00 -2.144400120E+00 -3.617429137E-01 1.679845333E+00 1.570986629E+00 -4.152323585E-03 -1.896205306E+00 1.440899253E+00 1.089924335E+01 -1.784607887E+01 -6.326184273E+00 6.759378910E+00 -2.445515871E+00 3.859719992E+00 -8.232329369E+00 -1.929392219E+00 3.856485605E+00 2.526881695E+00 5.031333923E+00 -1.839319992E+01 5.192428112E+00
 1.500000119E+00 1.611111045E+00 9.615456313E-02 9.351971745E-01 3.541273475E-01 2.722154617E+00 -2.174495220E+00 -3.667479753E-01 1.691848993E+00 1.582212329E+00 -3.368576756E-03 -1.922841430E+00 1.445960760E+00 1.090627098E+01 -1.784499741E+01 -6.345743656E+00 6.764396667E+00 -2.445630789E+00 3.862208843E+00 -8.231830597E+00 -1.935357690E+00 3.859348536E+00 2.545751333E+00 5.065582275E+00 -1.840239716E+01 5.189016819E+00
 1.500000119E+00 1.611111045E+00 9.696327150E-02 9.351971745E-01 3.541273475E-01 2.720619678E+00 -2.172717810E+00 -3.867346346E-01 1.690321565E+00 1.580783963E+00 -2.502556425E-03 -1.914417982E+00 1.447330356E+00 1.093805122E+01 -1.788479424E+01 -6.361136436E+00 6.784980774E+00 -2.445684910E+00 3.873463154E+00 -8.250188828E+00 -1.940052271E+00 3.871092796E+00 2.544316053E+00 5.055137157E+00 -1.845999336E+01 5.199808121E+00
 1.500000119E+00 1.611111045E+00 9.777103364E-02 9.351971745E-01 3.541273475E-01 2.706849575E+00 -2.155033112E+00 -4.165599048E-01 1.681332946E+00 1.572377801E+00 -1.837199903E-03 -1.887698889E+00 1.446249366E+00 1.097626686E+01 -1.793205261E+01 -6.372517109E+00 6.809400558E+00 -2.443490505E+00 3.886996269E+00 -8.271988869E+00 -1.943523169E+00 3.885025024E+00 2.531438112E+00 5.019059658E+00 -1.853108597E+01 5.213931084E+00
 1.500000119E+00 1.611111045E+00 9.857890010E-02 9.351971745E-01 3.541273475E-01 2.689223766E+00 -2.131059408E+00 -4.468935132E-01 1.670118809E+00 1.561890364E+00 -1.424486865E-03 -1.854888797E+00 1.444691062E+00 1.101933575E+01 -1.798937798E+01 -6.383799076E+00 6.836820602E+00 -2.442479372E+00 3.902248383E+00 -8.298433304E+00 -1.946964025E+00 3.900669336E+00 2.514954329E+00 4.976123333E+00 -1.861144447E+01 5.231636047E+00
 1.500000119E+00 1.611111045E+00 9.938741475E-02 9.351971745E-01 3.541273475E-01 2.682274342E+00 -2.120627880E+00 -4.674175382E-01 1.665760040E+00 1.557814002E+00 -1.356061781E-03 -1.838138223E+00 1.445684314E+00 1.105745792E+01 -1.804186058E+01 -6.399981976E+00 6.861034870E+00 -2.444308996E+00 3.915748358E+00 -8.322642326E+00 -1.951899529E+00 3.914484501E+00 2.508455276E+00 4.956558228E+00 -1.868041420E+01 5.247607708E+00
 1.500000119E+00 1.611111045E+00 1.001945138E-01 9.351971745E-01 3.541273475E-01 2.696320295E+00 -2.137642384E+00 -4.716502130E-01 1.674351692E+00 1.565849066E+00 -1.165638445E-03 -1.852723241E+00 1.451099396E+00 1.108517361E+01 -1.808114433E+01 -6.424532890E+00 6.878765583E+00 -2.449987888E+00 3.925563097E+00 -8.340764046E+00 -1.959387183E+00 3.924600601E+00 2.521590948E+00 4.981000423E+00 -1.872637749E+01 5.258156776E+00
 1.500000119E+00 1.611111045E+00 1.010032818E-01 9.351971745E-01 3.541273475E-01 2.731114864E+00 -2.181967020E+00 -4.578858316E-01 1.695887923E+00 1.585989594E+00 -1.074444735E-03 -1.899092078E+00 1.460748553E+00 1.109813976E+01 -1.810154533E+01 -6.454699039E+00 6.887396336E+00 -2.459083080E+00 3.930154800E+00 -8.350174904E+00 -1.968587399E+00 3.929524660E+00 2.554130793E+00 5.049778461E+00 -1.874205208E+01 5.261900425E+00
 1.500000119E+00 1.611111045E+00 1.018106937E-01 9.351971745E-01 3.541273475E-01 2.781265020E+00 -2.246401548E+00 -4.333207607E-01 1.726644874E+00 1.614753366E+00 -5.158235435E-04 -1.968037128E+00 1.473439932E+00 1.110423279E+01 -1.811328316E+01 -6.490114212E+00 6.891957760E+00 -2.470538139E+00 3.932312727E+00 -8.355588913E+00 -1.979388475E+00 3.932126999E+00 2.601031065E+00 5.149962902E+00 -1.874294853E+01 5.261540890E+00
 1.500000119E+00 1.611111045E+00 1.026190892E-01 9.351971745E-01 3.541273475E-01 2.834721565E+00 -2.315493822E+00 -4.051148891E-01 1.759300351E+00 1.645292759E+00 2.743210352E-04 -2.042595625E+00 1.486371636E+00 1.110432720E+01 -1.811613846E+01 -6.523841858E+00 6.892857552E+00 -2.481595516E+00 3.932345867E+00 -8.356906891E+00 -1.989675045E+00 3.932640553E+00 2.651023626E+00 5.257168293E+00 -1.873257446E+01 5.258151054E+00
 1.500000119E+00 1.611111045E+00 1.034270823E-01 9.351971745E-01 3.541273475E-01 2.885017157E+00 -2.380614758E+00 -3.790239692E-01 1.790026546E+00 1.674027801E+00 1.015271642E-03 -2.112702370E+00 1.498557925E+00 1.110481739E+01 -1.811915779E+01 -6.556131363E+00 6.893974781E+00 -2.492024899E+00 3.932519674E+00 -8.358299255E+00 -1.999522686E+00 3.933277845E+00 2.698060036E+00 5.357874870E+00 -1.872358513E+01 5.254972935E+00
 1.500000000E+00 1.611111045E+00 1.042348742E-01 9.351971745E-01 3.541273475E-01 2.932571888E+00 -2.442566395E+00 -3.534404933E-01 1.819475889E+00 1.701568723E+00 1.116680098E-03 -2.179653883E+00 1.510334611E+00 1.110342026E+01 -1.811877823E+01 -6.587859154E+00 6.893567562E+00 -2.502253771E+00 3.932024717E+00 -8.358124733E+00 -2.009199381E+00 3.933045626E+00 2.742532730E+00 5.453993320E+00 -1.871105385E+01 5.251486778E+00
 1.500000000E+00 1.611111164E+00 1.050430462E-01 9.351971745E-01 3.541273475E-01 2.981304407E+00 -2.506664515E+00 -3.249382973E-01 1.850303888E+00 1.730399013E+00 2.423494298E-04 -2.249612331E+00 1.522713780E+00 1.109854031E+01 -1.811353111E+01 -6.621077538E+00 6.890755177E+00 -2.513297081E+00 3.930296659E+00 -8.355704308E+00 -2.019330502E+00 3.931441307E+00 2.788107395E+00 5.554227352E+00 -1.869133568E+01 5.246901989E+00
 1.500000000E+00 1.611111164E+00 1.058506519E-01 9.351972938E-01 3.541273177E-01 3.025884151E+00 -2.565280914E+00 -3.000547290E-01 1.878324389E+00 1.756603837E+00 -2.854144550E-04 -2.313188553E+00 1.533969879E+00 1.109540653E+01 -1.811042595E+01 -6.651923180E+00 6.889156818E+00 -2.523294210E+00 3.929186583E+00 -8.354271889E+00 -2.028737783E+00 3.930528879E+00 2.829798698E+00 5.645234108E+00 -1.867610168E+01 5.242973328E+00
 1.500000238E+00 1.611111045E+00 1.066589803E-01 9.351969957E-01 3.541274369E-01 3.038590431E+00 -2.580736399E+00 -3.007571995E-01 1.885483623E+00 1.763299108E+00 8.105692104E-04 -2.327498436E+00 1.537619472E+00 1.111035538E+01 -1.813219261E+01 -6.664740562E+00 6.899293423E+00 -2.526165962E+00 3.934480429E+00 -8.364312172E+00 -2.032646418E+00 3.936312199E+00 2.841681242E+00 5.667391777E+00 -1.870121956E+01 5.247984886E+00
 1.499999523E+00 1.611111403E+00 1.074664593E-01 9.351977706E-01 3.541276157E-01 2.987037897E+00 -2.510708094E+00 -3.535774648E-01 1.851603866E+00 1.731614351E+00 3.645069897E-03 -2.243745327E+00 1.526762009E+00 1.116330147E+01 -1.820472908E+01 -6.648571014E+00 6.933497906E+00 -2.516432524E+00 3.953236580E+00 -8.397785187E+00 -2.027718782E+00 3.955834627E+00 2.793468714E+00 5.552025318E+00 -1.880905533E+01 5.270967960E+00
 1.499997973E+00 1.611111164E+00 1.082750335E-01 9.351986647E-01 3.541255295E-01 2.866670609E+00 -2.349020720E+00 -4.533215165E-01 1.775157571E+00 1.660121799E+00 6.260630209E-03 -2.057870626E+00 1.501022339E+00 1.124740314E+01 -1.831952477E+01 -6.606099129E+00 6.986742020E+00 -2.496278763E+00 3.983000040E+00 -8.450707436E+00 -2.014763832E+00 3.986192226E+00 2.680901289E+00 5.294589520E+00 -1.898511314E+01 5.311950207E+00
 1.500013590E+00 1.611107230E+00 1.090826765E-01 9.351829290E-01 3.541271389E-01 2.734928131E+00 -2.173583031E+00 -5.552566051E-01 1.693560600E+00 1.583822370E+00 6.004348863E-03 -1.858313680E+00 1.474025846E+00 1.133207512E+01 -1.843473434E+01 -6.567548752E+00 7.039533615E+00 -2.477511883E+00 4.012910366E+00 -8.503707886E+00 -2.002942562E+00 4.016228199E+00 2.557712078E+00 5.018383503E+00 -1.916107559E+01 5.355135918E+00
 1.499970436E+00 1.611108899E+00 1.098911464E-01 9.352049232E-01 3.541410565E-01 2.656054974E+00 -2.069602489E+00 -6.143578887E-01 1.647249699E+00 1.540469885E+00 2.016609767E-03 -1.740481973E+00 1.460465074E+00 1.138434029E+01 -1.850749779E+01 -6.550327301E+00 7.070858955E+00 -2.469504595E+00 4.031783581E+00 -8.537876129E+00 -1.997881651E+00 4.034469604E+00 2.483881235E+00 4.857620716E+00 -1.926778603E+01 5.384674072E+00
 1.499744654E+00 1.611066461E+00 1.106989086E-01 9.352896810E-01 3.540548384E-01 2.653465509E+00 -2.073042631E+00 -6.288030148E-01 1.650809765E+00 1.543646216E+00 -5.702835042E-03 -1.738841176E+00 1.465568185E+00 1.139933205E+01 -1.852878952E+01 -6.553768158E+00 7.077151775E+00 -2.471796751E+00 4.036875248E+00 -8.547092438E+00 -1.999315977E+00 4.037735939E+00 2.481213808E+00 4.855582237E+00 -1.929934311E+01 5.390135765E+00
 1.501456857E+00 1.611383915E+00 1.115072444E-01 9.349468946E-01 3.543203175E-01 2.694555998E+00 -2.158570290E+00 -6.366383433E-01 1.684797049E+00 1.576848149E+00 -1.900158077E-02 -1.816696405E+00 1.480908871E+00 1.142318821E+01 -1.857672310E+01 -6.572532177E+00 7.095218182E+00 -2.479544640E+00 4.043223858E+00 -8.568060875E+00 -2.001445532E+00 4.046738148E+00 2.521908283E+00 4.938773155E+00 -1.938663483E+01 5.366903305E+00
 1.501042724E+00 1.611580491E+00 1.123151109E-01 9.354204535E-01 3.541559577E-01 2.549127340E+00 -1.942899942E+00 -6.335516572E-01 1.592232227E+00 1.490092993E+00 -1.578678936E-02 -1.614742279E+00 1.440233350E+00 1.141098404E+01 -1.855986977E+01 -6.556739330E+00 7.089793682E+00 -2.476016760E+00 4.039455891E+00 -8.562104225E+00 -1.998071551E+00 4.044703007E+00 2.385605574E+00 4.671525955E+00 -1.932622337E+01 5.393518925E+00
 1.446579695E+00 1.607112288E+00 1.131232232E-01 9.440671802E-01 3.609890342E-01 2.464276314E+00 -1.843520761E+00 -1.154131055E+00 1.552883863E+00 1.398513913E+00 -2.804528549E-02 -1.345376492E+00 1.419768810E+00 1.138135147E+01 -1.849777794E+01 -6.433002949E+00 7.054459095E+00 -2.456745148E+00 4.308382511E+00 -8.911645889E+00 -2.144839048E+00 4.291357040E+00 2.219565630E+00 4.342457294E+00 -1.919576263E+01 5.469551086E+00
 1.165875912E+00 1.601397991E+00 1.139312834E-01 9.544410706E-01 3.537185192E-01 2.905982256E+00 -2.764245272E+00 -5.237825394E+00 1.837436080E+00 1.307844162E+00 -2.565255389E-02 -8.327190876E-01 1.497894168E+00 1.137028313E+01 -1.849049568E+01 -6.471672535E+00 7.069413185E+00 -2.502551794E+00 5.364157200E+00 -9.956752777E+00 -3.250534296E+00 5.340578079E+00 2.068723440E+00 3.785802126E+00 -1.895753479E+01 5.329416752E+00
 9.053432941E-01 1.608292460E+00 1.147390530E-01 9.374567866E-01 3.475227952E-01 4.562902451E+00 -5.688939571E+00 -1.082199383E+01 2.834254265E+00 1.599760056E+00 1.014978159E-03 -1.699480295E+00 1.559871912E+00 1.148776054E+01 -1.870422173E+01 -6.829489231E+00 7.144896030E+00 -2.671613455E+00 6.598809242E+00 -1.113025761E+01 -4.741748810E+00 6.601584435E+00 2.574331999E+00 4.914892197E+00 -1.940109634E+01 5.332953453E+00
 8.716228604E-01 1.611994147E+00 1.155474335E-01 9.319751263E-01 3.549905121E-01 5.409556389E+00 -7.057626724E+00 -1.177118397E+01 3.328026295E+00 1.819790244E+00 2.451574989E-02 -2.667145491E+00 1.480847955E+00 1.150180817E+01 -1.870266914E+01 -6.614951611E+00 7.140031338E+00 -2.404706478E+00 6.959823608E+00 -1.148641205E+01 -4.842691898E+00 6.964573860E+00 2.957997799E+00 5.995442867E+00 -1.956958008E+01 5.458449364E+00
 8.839703202E-01 1.610781431E+00 1.163549051E-01 9.362660646E-01 3.560617566E-01 5.419714451E+00 -7.044297218E+00 -1.122826958E+01 3.344288111E+00 1.857832551E+00 1.821433380E-02 -2.837970257E+00 1.465777397E+00 1.147951794E+01 -1.866675758E+01 -6.576380253E+00 7.140289307E+00 -2.377284765E+00 6.888815403E+00 -1.143368435E+01 -4.734393597E+00 6.901978016E+00 3.010776043E+00 6.196431637E+00 -1.950655746E+01 5.487721443E+00
 8.798617721E-01 1.611027479E+00 1.171635613E-01 9.348626137E-01 3.555869758E-01 5.418217659E+00 -7.081142426E+00 -1.126712799E+01 3.358689070E+00 1.856542468E+00 4.023950081E-03 -2.859525204E+00 1.455349326E+00 1.150199413E+01 -1.870003128E+01 -6.595899582E+00 7.139431953E+00 -2.397119045E+00 6.917245865E+00 -1.145938492E+01 -4.772123337E+00 6.917142868E+00 2.994964361E+00 6.207705498E+00 -1.947502327E+01 5.475945950E+00
 8.795125484E-01 1.611186981E+00 1.179707870E-01 9.343975782E-01 3.560456038E-01 5.456989765E+00 -7.153191566E+00 -1.128626823E+01 3.387124062E+00 1.870499611E+00 -1.659918780E-04 -2.920876026E+00 1.450349092E+00 1.152276421E+01 -1.872213936E+01 -6.606820583E+00 7.152058125E+00 -2.386796236E+00 6.941738605E+00 -1.148440742E+01 -4.786190987E+00 6.942063808E+00 3.013558626E+00 6.271787643E+00 -1.949938011E+01 5.484949112E+00
 8.807548285E-01 1.611083508E+00 1.187796816E-01 9.345218539E-01 3.563686013E-01 5.494654655E+00 -7.216609478E+00 -1.124794579E+01 3.409261465E+00 1.885186672E+00 1.134020276E-03 -2.993510485E+00 1.441857219E+00 1.153524399E+01 -1.873202896E+01 -6.592283249E+00 7.159955978E+00 -2.364696503E+00 6.947389603E+00 -1.149054146E+01 -4.768960476E+00 6.947416306E+00 3.038327217E+00 6.345777035E+00 -1.951423073E+01 5.488552094E+00
 8.807928562E-01 1.611096501E+00 1.195869073E-01 9.342812300E-01 3.565722108E-01 5.540824890E+00 -7.299565315E+00 -1.126260281E+01 3.440524578E+00 1.902133107E+00 -1.212330186E-03 -3.066641331E+00 1.436329961E+00 1.155238438E+01 -1.874838257E+01 -6.594764233E+00 7.168836117E+00 -2.354452133E+00 6.961137772E+00 -1.150350857E+01 -4.771593571E+00 6.959512234E+00 3.063307762E+00 6.424797535E+00 -1.954150772E+01 5.498793602E+00
 8.808904290E-01 1.611124516E+00 1.203956231E-01 9.340423942E-01 3.568294942E-01 5.585907936E+00 -7.379890919E+00 -1.127898312E+01 3.469180346E+00 1.917685151E+00 -1.864494407E-03 -3.136713982E+00 1.430073500E+00 1.156372261E+01 -1.875457001E+01 -6.587797165E+00 7.173655510E+00 -2.337990999E+00 6.972276211E+00 -1.151137447E+01 -4.767508507E+00 6.968616009E+00 3.087764978E+00 6.497601986E+00 -1.956275177E+01 5.504831791E+00
 8.812012672E-01 1.611126542E+00 1.212030426E-01 9.338701367E-01 3.570938110E-01 5.633784771E+00 -7.464757442E+00 -1.128392315E+01 3.500122786E+00 1.935031056E+00 -2.960739890E-03 -3.214924812E+00 1.423073411E+00 1.157407856E+01 -1.876003265E+01 -6.578249931E+00 7.178906441E+00 -2.319689512E+00 6.981528759E+00 -1.151787949E+01 -4.760071278E+00 6.976732254E+00 3.114619017E+00 6.579976082E+00 -1.958182526E+01 5.512278557E+00
 8.814638257E-01 1.611133933E+00 1.220115647E-01 9.336831570E-01 3.573507667E-01 5.691259861E+00 -7.566622734E+00 -1.128797626E+01 3.536514044E+00 1.955283761E+00 -3.614659188E-03 -3.309435129E+00 1.413623214E+00 1.158441544E+01 -1.876681519E+01 -6.568106651E+00 7.184275627E+00 -2.301662207E+00 6.990913868E+00 -1.152523232E+01 -4.752472878E+00 6.985129356E+00 3.146609306E+00 6.679074764E+00 -1.960235214E+01 5.520076752E+00
 8.817207217E-01 1.611145973E+00 1.228191480E-01 9.334958196E-01 3.576142490E-01 5.745070934E+00 -7.660895348E+00 -1.129286385E+01 3.569525719E+00 1.973643661E+00 -3.293534741E-03 -3.396516562E+00 1.404494524E+00 1.159309292E+01 -1.877248192E+01 -6.555359840E+00 7.189363003E+00 -2.282255888E+00 6.999519825E+00 -1.153214836E+01 -4.743121624E+00 6.993494511E+00 3.176534653E+00 6.769608974E+00 -1.962130928E+01 5.526453018E+00
 8.820090294E-01 1.611157060E+00 1.236275211E-01 9.333257079E-01 3.578840196E-01 5.799241543E+00 -7.753819942E+00 -1.129555798E+01 3.603323698E+00 1.992511749E+00 -3.472272074E-03 -3.483071089E+00 1.396287918E+00 1.160236168E+01 -1.878248978E+01 -6.543252945E+00 7.195333004E+00 -2.264764786E+00 7.008488655E+00 -1.154185581E+01 -4.734117508E+00 7.002720356E+00 3.206777096E+00 6.862568378E+00 -1.964219284E+01 5.536262512E+00
 8.823111057E-01 1.611166120E+00 1.244352385E-01 9.331653714E-01 3.581572175E-01 5.861425877E+00 -7.859288216E+00 -1.129628468E+01 3.641416788E+00 2.013786316E+00 -3.042650176E-03 -3.582095861E+00 1.386462569E+00 1.161396122E+01 -1.880014801E+01 -6.529457569E+00 7.203587532E+00 -2.247116804E+00 7.018909931E+00 -1.155636883E+01 -4.723862648E+00 7.014204979E+00 3.241502047E+00 6.969535828E+00 -1.966843796E+01 5.548052788E+00
 8.826245070E-01 1.611170530E+00 1.252434850E-01 9.330136776E-01 3.584333062E-01 5.922007561E+00 -7.958946228E+00 -1.129505825E+01 3.677824259E+00 2.034154654E+00 -1.988231204E-03 -3.676311493E+00 1.377291918E+00 1.162770081E+01 -1.882574081E+01 -6.517563820E+00 7.213306427E+00 -2.232991695E+00 7.030680180E+00 -1.157586193E+01 -4.714963436E+00 7.027153015E+00 3.275382042E+00 7.073472977E+00 -1.969846535E+01 5.561895847E+00
 8.829458356E-01 1.611169219E+00 1.260512918E-01 9.328637719E-01 3.587104380E-01 5.983547211E+00 -8.058255196E+00 -1.129434586E+01 3.715330839E+00 2.055149078E+00 -1.371545135E-03 -3.770025492E+00 1.369198561E+00 1.164461708E+01 -1.886017418E+01 -6.505438805E+00 7.225464344E+00 -2.219825983E+00 7.044361115E+00 -1.160078049E+01 -4.705849648E+00 7.042443275E+00 3.309821367E+00 7.179954529E+00 -1.973423004E+01 5.579650402E+00
 8.832710385E-01 1.611160874E+00 1.268594563E-01 9.327113628E-01 3.589867353E-01 6.051177025E+00 -8.166641235E+00 -1.129156399E+01 3.756245613E+00 2.078041792E+00 -4.091299488E-04 -3.872981787E+00 1.360065699E+00 1.166477776E+01 -1.890325928E+01 -6.493224144E+00 7.239270210E+00 -2.208344698E+00 7.059957027E+00 -1.163094616E+01 -4.696618080E+00 7.059261799E+00 3.347650528E+00 7.297581673E+00 -1.977551079E+01 5.599668503E+00
 8.835965395E-01 1.611147523E+00 1.276673377E-01 9.325520992E-01 3.592618406E-01 6.118962765E+00 -8.274825096E+00 -1.128874111E+01 3.797580719E+00 2.101169586E+00 2.766502148E-04 -3.975761414E+00 1.351332903E+00 1.168605804E+01 -1.894936943E+01 -6.480089664E+00 7.253600121E+00 -2.196858406E+00 7.076168060E+00 -1.166286278E+01 -4.686671734E+00 7.076508045E+00 3.385571003E+00 7.416060448E+00 -1.981842995E+01 5.620951653E+00
 8.839236498E-01 1.611130476E+00 1.284754425E-01 9.323860407E-01 3.595358133E-01 6.189890862E+00 -8.388623238E+00 -1.128642559E+01 3.841400862E+00 2.125683784E+00 4.939440987E-04 -4.083654404E+00 1.342495561E+00 1.170877457E+01 -1.899790192E+01 -6.465740204E+00 7.268272877E+00 -2.184773445E+00 7.093172550E+00 -1.169615364E+01 -4.675790787E+00 7.093997955E+00 3.425248146E+00 7.540811062E+00 -1.986355019E+01 5.643647671E+00
 8.842530251E-01 1.611112833E+00 1.292833537E-01 9.322139621E-01 3.598098457E-01 6.265030861E+00 -8.510902405E+00 -1.128479862E+01 3.888080120E+00 2.151790142E+00 4.954194301E-04 -4.199296951E+00 1.332787395E+00 1.173187542E+01 -1.904533577E+01 -6.449839115E+00 7.282643795E+00 -2.170940161E+00 7.110355377E+00 -1.172869015E+01 -4.663739681E+00 7.111135006E+00 3.467272282E+00 7.673092842E+00 -1.990915108E+01 5.666103363E+00
 8.845887780E-01 1.611096144E+00 1.300914437E-01 9.320390821E-01 3.600848317E-01 6.343425751E+00 -8.640469551E+00 -1.128376293E+01 3.937169313E+00 2.179256678E+00 1.480258652E-04 -4.321600914E+00 1.322319150E+00 1.175467300E+01 -1.909006691E+01 -6.432084560E+00 7.296355247E+00 -2.154922485E+00 7.127307415E+00 -1.175951576E+01 -4.650298595E+00 7.127584457E+00 3.511140347E+00 7.811390877E+00 -1.995404434E+01 5.687771797E+00
 8.849329352E-01 1.611082435E+00 1.308993548E-01 9.318645597E-01 3.603624105E-01 6.424814701E+00 -8.776449203E+00 -1.128434658E+01 3.988255978E+00 2.207855225E+00 -3.291803878E-04 -4.449392319E+00 1.311240315E+00 1.177666664E+01 -1.913092613E+01 -6.412272453E+00 7.309202194E+00 -2.136353493E+00 7.143763542E+00 -1.178797817E+01 -4.635332108E+00 7.143193245E+00 3.556707859E+00 7.954525471E+00 -1.999795914E+01 5.708631039E+00
 8.852890134E-01 1.611071944E+00 1.317074448E-01 9.316930771E-01 3.606431484E-01 6.510629654E+00 -8.921568871E+00 -1.128556728E+01 4.042234898E+00 2.238098621E+00 -9.420566494E-04 -4.585571289E+00 1.299109459E+00 1.179780388E+01 -1.916852570E+01 -6.390287399E+00 7.321269035E+00 -2.115484953E+00 7.159693718E+00 -1.181447411E+01 -4.618752003E+00 7.158047676E+00 3.604795694E+00 8.105356216E+00 -2.004115105E+01 5.728584290E+00
 8.856576681E-01 1.611065149E+00 1.325152963E-01 9.315266013E-01 3.609278500E-01 6.601032257E+00 -9.074944496E+00 -1.128720474E+01 4.098508358E+00 2.269650459E+00 -1.070001046E-03 -4.729381084E+00 1.285758018E+00 1.181891441E+01 -1.920511818E+01 -6.367590427E+00 7.333630562E+00 -2.093197823E+00 7.175631523E+00 -1.184043312E+01 -4.601624966E+00 7.173228741E+00 3.655484676E+00 8.263257980E+00 -2.008514595E+01 5.747900963E+00
 8.860409260E-01 1.611061454E+00 1.333234459E-01 9.313666821E-01 3.612165451E-01 6.695609570E+00 -9.235515594E+00 -1.128985977E+01 4.157593250E+00 2.302813530E+00 -1.401068061E-03 -4.879619122E+00 1.272091389E+00 1.184048080E+01 -1.924288177E+01 -6.342956066E+00 7.347044945E+00 -2.068930626E+00 7.191863060E+00 -1.186720276E+01 -4.583060741E+00 7.189469814E+00 3.708573341E+00 8.428563118E+00 -2.013120651E+01 5.768510342E+00
 8.864369988E-01 1.611060023E+00 1.341312230E-01 9.312124252E-01 3.615091741E-01 6.790473461E+00 -9.395815849E+00 -1.129171658E+01 4.216583252E+00 2.335964680E+00 -1.493588206E-03 -5.029872894E+00 1.258401513E+00 1.186216736E+01 -1.928147697E+01 -6.319374561E+00 7.360911846E+00 -2.045410395E+00 7.208195686E+00 -1.189457417E+01 -4.565225601E+00 7.206192970E+00 3.761885881E+00 8.594231606E+00 -2.017776871E+01 5.789497375E+00
 8.868466020E-01 1.611059666E+00 1.349394321E-01 9.310637712E-01 3.618049920E-01 6.887717247E+00 -9.559043884E+00 -1.129404163E+01 4.276666641E+00 2.369775534E+00 -1.245540683E-03 -5.182723045E+00 1.244596481E+00 1.188456917E+01 -1.932335663E+01 -6.294082165E+00 7.375448227E+00 -2.021596193E+00 7.224972248E+00 -1.192403698E+01 -4.546115875E+00 7.223584175E+00 3.816604137E+00 8.763449669E+00 -2.022701454E+01 5.811544895E+00
 8.872662187E-01 1.611058831E+00 1.357471347E-01 9.309180975E-01 3.621033728E-01 6.987573147E+00 -9.725571632E+00 -1.129596424E+01 4.337460041E+00 2.404014826E+00 -1.829024259E-04 -5.338815212E+00 1.230094671E+00 1.190856457E+01 -1.936879539E+01 -6.270104885E+00 7.390808105E+00 -1.999146938E+00 7.242723465E+00 -1.195573711E+01 -4.527920723E+00 7.241787910E+00 3.872826338E+00 8.936086655E+00 -2.027921104E+01 5.833765984E+00
 8.876944184E-01 1.611056209E+00 1.365554333E-01 9.307734370E-01 3.624028563E-01 7.089670658E+00 -9.896070480E+00 -1.129734707E+01 4.400618076E+00 2.439610243E+00 1.527021050E-05 -5.498827934E+00 1.215922952E+00 1.193226147E+01 -1.941473579E+01 -6.243778706E+00 7.406720161E+00 -1.974963307E+00 7.260261059E+00 -1.198773193E+01 -4.507986546E+00 7.260493279E+00 3.930364370E+00 9.114414215E+00 -2.033151245E+01 5.858074188E+00
 8.881278634E-01 1.611051440E+00 1.373631209E-01 9.306264520E-01 3.627029657E-01 7.195570946E+00 -1.007371140E+01 -1.129898453E+01 4.465837955E+00 2.476372480E+00 4.855760199E-04 -5.665476322E+00 1.200730801E+00 1.195650005E+01 -1.946025467E+01 -6.216960430E+00 7.422441483E+00 -1.950017571E+00 7.278092861E+00 -1.201942253E+01 -4.487654686E+00 7.278966427E+00 3.990048885E+00 9.298852921E+00 -2.038461494E+01 5.881690502E+00
 8.885650635E-01 1.611045003E+00 1.381715089E-01 9.304746389E-01 3.630023003E-01 7.304856300E+00 -1.025955200E+01 -1.130220032E+01 4.533664703E+00 2.514617443E+00 5.094111548E-04 -5.839310169E+00 1.184740424E+00 1.197941875E+01 -1.949995232E+01 -6.187576294E+00 7.436740398E+00 -1.921841502E+00 7.295040131E+00 -1.204741573E+01 -4.465422630E+00 7.295956612E+00 4.051671505E+00 9.489295006E+00 -2.043547249E+01 5.903747559E+00
 8.890064955E-01 1.611038804E+00 1.389793307E-01 9.303185344E-01 3.633020818E-01 7.417955399E+00 -1.045475578E+01 -1.130650902E+01 4.604186058E+00 2.554383039E+00 2.403979597E-04 -6.021587372E+00 1.167501211E+00 1.200020790E+01 -1.953162193E+01 -6.155589104E+00 7.449110985E+00 -1.890015841E+00 7.310635567E+00 -1.207038021E+01 -4.441272259E+00 7.311000347E+00 4.115450382E+00 9.686326027E+00 -2.048261070E+01 5.923415184E+00
 8.894566298E-01 1.611036301E+00 1.397875547E-01 9.301618338E-01 3.636035919E-01 7.536297798E+00 -1.066238594E+01 -1.131232357E+01 4.678339481E+00 2.596220493E+00 -3.753755882E-04 -6.215053082E+00 1.148687482E+00 1.201770401E+01 -1.955219460E+01 -6.119978905E+00 7.458944798E+00 -1.853232622E+00 7.324177265E+00 -1.208646393E+01 -4.414468288E+00 7.323522568E+00 4.182229996E+00 9.892357826E+00 -2.052460480E+01 5.940149307E+00
 8.899196386E-01 1.611039877E+00 1.405954808E-01 9.300092459E-01 3.639093339E-01 7.658832550E+00 -1.088029575E+01 -1.131945801E+01 4.755206108E+00 2.639620781E+00 -1.107112970E-03 -6.417747021E+00 1.128370285E+00 1.203229618E+01 -1.956313133E+01 -6.081377029E+00 7.466605663E+00 -1.812240839E+00 7.335957527E+00 -1.209666443E+01 -4.385481834E+00 7.333947659E+00 4.251427650E+00 1.010516167E+01 -2.056225395E+01 5.953723431E+00
 8.904047608E-01 1.611052036E+00 1.414035857E-01 9.298702478E-01 3.642221689E-01 7.785446644E+00 -1.110619259E+01 -1.132699013E+01 4.834388733E+00 2.684405804E+00 -1.668415614E-03 -6.627825260E+00 1.107037902E+00 1.204509068E+01 -1.956908417E+01 -6.040966988E+00 7.473577023E+00 -1.768656015E+00 7.346705437E+00 -1.210398388E+01 -4.355173588E+00 7.343796253E+00 4.323048592E+00 1.032454586E+01 -2.059810448E+01 5.966087818E+00
 8.909170628E-01 1.611073256E+00 1.422116160E-01 9.297516942E-01 3.645444810E-01 7.914575100E+00 -1.133556461E+01 -1.133405972E+01 4.914550304E+00 2.729839802E+00 -1.736071776E-03 -6.841330528E+00 1.085243344E+00 1.205750465E+01 -1.957576370E+01 -5.999816895E+00 7.481236935E+00 -1.724550247E+00 7.357352734E+00 -1.211206913E+01 -4.324327946E+00 7.354494572E+00 4.396235466E+00 1.054761219E+01 -2.063507462E+01 5.978625774E+00
 8.914585710E-01 1.611099601E+00 1.430195868E-01 9.296560287E-01 3.648758531E-01 8.044999123E+00 -1.156305218E+01 -1.133906269E+01 4.994577408E+00 2.775322199E+00 -9.799266700E-04 -7.053760052E+00 1.063946962E+00 1.207235527E+01 -1.959172821E+01 -5.960349083E+00 7.491504669E+00 -1.683370590E+00 7.369621277E+00 -1.212622166E+01 -4.294685841E+00 7.367915630E+00 4.470340729E+00 1.077253819E+01 -2.067747688E+01 5.994500637E+00
 8.920293450E-01 1.611128092E+00 1.438277364E-01 9.295855165E-01 3.652161956E-01 8.174151421E+00 -1.178257084E+01 -1.134045887E+01 5.072968483E+00 2.820010185E+00 5.275716539E-04 -7.259907246E+00 1.044051290E+00 1.209217930E+01 -1.962564850E+01 -5.924988747E+00 7.506432533E+00 -1.648661137E+00 7.385087013E+00 -1.215184021E+01 -4.267998695E+00 7.386091232E+00 4.543925285E+00 1.099561119E+01 -2.072963905E+01 6.015763283E+00
 8.926181793E-01 1.611151934E+00 1.446355432E-01 9.295276403E-01 3.655603230E-01 8.302537918E+00 -1.199484539E+01 -1.133842468E+01 5.150277138E+00 2.864185810E+00 2.590936841E-03 -7.460394859E+00 1.025702357E+00 1.211800098E+01 -1.967844200E+01 -5.893215179E+00 7.525968552E+00 -1.620051265E+00 7.404267311E+00 -1.218928623E+01 -4.243868828E+00 7.408836842E+00 4.617229462E+00 1.121812153E+01 -2.079196548E+01 6.043165684E+00
 8.932154775E-01 1.611164212E+00 1.454438269E-01 9.294746518E-01 3.659041226E-01 8.427544594E+00 -1.219382763E+01 -1.133210564E+01 5.225100994E+00 2.907034159E+00 5.033749621E-03 -7.649817944E+00 1.009920716E+00 1.215211678E+01 -1.975702477E+01 -5.866841793E+00 7.551328182E+00 -1.600534201E+00 7.428510189E+00 -1.224271011E+01 -4.223593712E+00 7.437259674E+00 4.688743591E+00 1.143626881E+01 -2.086770630E+01 6.078773022E+00
 8.938121200E-01 1.611166239E+00 1.462514549E-01 9.294134974E-01 3.662444651E-01 8.552672386E+00 -1.239004230E+01 -1.132356739E+01 5.300226688E+00 2.950078726E+00 7.305656560E-03 -7.837386131E+00 9.951559901E-01 1.219080162E+01 -1.984785080E+01 -5.842141151E+00 7.579061985E+00 -1.584707141E+00 7.455440998E+00 -1.230355453E+01 -4.204466820E+00 7.467873096E+00 4.760373116E+00 1.165608692E+01 -2.094986916E+01 6.118573666E+00
 8.943910003E-01 1.611151934E+00 1.470598727E-01 9.293274283E-01 3.665745258E-01 8.677279472E+00 -1.258425903E+01 -1.131339836E+01 5.376152039E+00 2.993548155E+00 8.619999513E-03 -8.023624420E+00 9.815176725E-01 1.223396873E+01 -1.994907951E+01 -5.818441391E+00 7.608075619E+00 -1.572087646E+00 7.484868526E+00 -1.237038898E+01 -4.185994625E+00 7.499427795E+00 4.831680775E+00 1.187750912E+01 -2.103712654E+01 6.161864281E+00
 8.949620724E-01 1.611131310E+00 1.478675008E-01 9.292235970E-01 3.668993711E-01 8.804841042E+00 -1.278638268E+01 -1.130403709E+01 5.455019951E+00 3.038661718E+00 8.961248212E-03 -8.217031479E+00 9.673137069E-01 1.227692509E+01 -2.004573250E+01 -5.792379379E+00 7.635326862E+00 -1.556826234E+00 7.513993740E+00 -1.243410301E+01 -4.165759563E+00 7.529043198E+00 4.904644012E+00 1.210537148E+01 -2.112224007E+01 6.204089642E+00
 8.955174088E-01 1.611107111E+00 1.486758739E-01 9.290928841E-01 3.672163188E-01 8.937893867E+00 -1.300576115E+01 -1.129733276E+01 5.539252758E+00 3.086761713E+00 7.559268270E-03 -8.425783157E+00 9.511528611E-01 1.231573486E+01 -2.012404633E+01 -5.760462284E+00 7.657030106E+00 -1.534025550E+00 7.540322304E+00 -1.248600388E+01 -4.141254902E+00 7.552910805E+00 4.980662823E+00 1.234436798E+01 -2.119778633E+01 6.240758896E+00
 8.960757852E-01 1.611087799E+00 1.494837701E-01 9.289542437E-01 3.675333560E-01 9.077183723E+00 -1.324325085E+01 -1.129360485E+01 5.628582001E+00 3.137751341E+00 5.042522680E-03 -8.650575638E+00 9.326217175E-01 1.234887314E+01 -2.018142509E+01 -5.722452164E+00 7.673205376E+00 -1.502810359E+00 7.563082218E+00 -1.252480888E+01 -4.112332344E+00 7.571248531E+00 5.060235023E+00 1.259451389E+01 -2.126284599E+01 6.271022320E+00
 8.966488838E-01 1.611079454E+00 1.502918303E-01 9.288195968E-01 3.678549230E-01 9.224180222E+00 -1.350197029E+01 -1.129337788E+01 5.723657131E+00 3.192051411E+00 1.625697012E-03 -8.894167900E+00 9.112049341E-01 1.237450123E+01 -2.021330833E+01 -5.677334309E+00 7.683329105E+00 -1.461278558E+00 7.581227779E+00 -1.254787254E+01 -4.078284264E+00 7.583650112E+00 5.144274235E+00 1.285771465E+01 -2.131526756E+01 6.293682098E+00
 8.972481489E-01 1.611086249E+00 1.511000097E-01 9.287021160E-01 3.681858182E-01 9.378433228E+00 -1.378023624E+01 -1.129601574E+01 5.823583603E+00 3.249197721E+00 -2.153935609E-03 -9.155191422E+00 8.868004084E-01 1.239223957E+01 -2.022080612E+01 -5.625624657E+00 7.687861919E+00 -1.410260320E+00 7.594639778E+00 -1.255609512E+01 -4.039503574E+00 7.590698242E+00 5.232584000E+00 1.313245583E+01 -2.135559654E+01 6.308530807E+00
 8.978778720E-01 1.611102462E+00 1.519077271E-01 9.286071062E-01 3.685261905E-01 9.538020134E+00 -1.406918144E+01 -1.129874325E+01 5.926417828E+00 3.308137894E+00 -5.607611500E-03 -9.426235199E+00 8.608992100E-01 1.240644741E+01 -2.021965790E+01 -5.571423054E+00 7.690983772E+00 -1.355695963E+00 7.606006145E+00 -1.255927563E+01 -3.998939037E+00 7.596512318E+00 5.324141979E+00 1.341569424E+01 -2.139202309E+01 6.320942402E+00
 8.985478282E-01 1.611130476E+00 1.527160853E-01 9.285475612E-01 3.688800633E-01 9.701510429E+00 -1.436395073E+01 -1.130124092E+01 6.030124187E+00 3.367762804E+00 -7.710219827E-03 -9.702838898E+00 8.337323666E-01 1.241725540E+01 -2.021310997E+01 -5.515739441E+00 7.694013119E+00 -1.298936844E+00 7.615520954E+00 -1.255964375E+01 -3.957334757E+00 7.602520943E+00 5.418195724E+00 1.370340252E+01 -2.142633629E+01 6.331480026E+00
 8.992421031E-01 1.611159325E+00 1.535235643E-01 9.285055995E-01 3.692401350E-01 9.866911888E+00 -1.465869808E+01 -1.130159378E+01 6.134206295E+00 3.427752018E+00 -9.093027562E-03 -9.980145454E+00 8.067944050E-01 1.242910767E+01 -2.021307373E+01 -5.460866928E+00 7.699165821E+00 -1.244122982E+00 7.625749588E+00 -1.256426525E+01 -3.916309834E+00 7.610702515E+00 5.513561726E+00 1.399420643E+01 -2.146426773E+01 6.344492912E+00
 8.999626040E-01 1.611182928E+00 1.543320715E-01 9.284878969E-01 3.696062565E-01 1.003165245E+01 -1.494334221E+01 -1.129700279E+01 6.235484123E+00 3.486325502E+00 -8.304900490E-03 -1.024961376E+01 7.810100317E-01 1.244525242E+01 -2.023402023E+01 -5.410944939E+00 7.710503101E+00 -1.197220922E+00 7.638740063E+00 -1.258221912E+01 -3.878843307E+00 7.625101566E+00 5.608803272E+00 1.428262901E+01 -2.151318169E+01 6.363910675E+00
 9.006939530E-01 1.611198545E+00 1.551398486E-01 9.284746647E-01 3.699728251E-01 1.019621944E+01 -1.522205925E+01 -1.128911018E+01 6.335711002E+00 3.544411659E+00 -6.640022155E-03 -1.051461792E+01 7.563289404E-01 1.246540165E+01 -2.027021027E+01 -5.363806725E+00 7.725793839E+00 -1.155486107E+00 7.654160500E+00 -1.260964108E+01 -3.843350410E+00 7.643344879E+00 5.704111099E+00 1.457094955E+01 -2.157000160E+01 6.388390064E+00
 9.014273286E-01 1.611199856E+00 1.559479833E-01 9.284587502E-01 3.703358769E-01 1.035897827E+01 -1.549012566E+01 -1.127687550E+01 6.433809280E+00 3.601373672E+00 -4.016352817E-03 -1.077106380E+01 7.334977388E-01 1.249167061E+01 -2.032871056E+01 -5.320985317E+00 7.746616364E+00 -1.121562004E+00 7.673249722E+00 -1.265079403E+01 -3.810925722E+00 7.666908264E+00 5.798516750E+00 1.485678196E+01 -2.163816071E+01 6.420158386E+00
 9.021583200E-01 1.611188173E+00 1.567560881E-01 9.284340739E-01 3.706942797E-01 1.052097034E+01 -1.575175190E+01 -1.126130581E+01 6.530968189E+00 3.657855272E+00 -9.241952212E-04 -1.102257347E+01 7.119678855E-01 1.252290630E+01 -2.040344429E+01 -5.281080723E+00 7.771086693E+00 -1.093233705E+00 7.695260525E+00 -1.270183372E+01 -3.780555248E+00 7.693894863E+00 5.892569065E+00 1.514223862E+01 -2.171450806E+01 6.457319736E+00
 9.028897285E-01 1.611168385E+00 1.575638205E-01 9.284015894E-01 3.710493743E-01 1.068370152E+01 -1.601278305E+01 -1.124356461E+01 6.628888130E+00 3.714830160E+00 1.931361738E-03 -1.127425766E+01 6.910591722E-01 1.255672264E+01 -2.048583603E+01 -5.241831303E+00 7.796918392E+00 -1.067283511E+00 7.718730927E+00 -1.275746250E+01 -3.750618696E+00 7.722066879E+00 5.987148285E+00 1.543043327E+01 -2.179456139E+01 6.497286320E+00
 9.036141634E-01 1.611140132E+00 1.583722383E-01 9.283546805E-01 3.713988364E-01 1.084675121E+01 -1.627362633E+01 -1.122402287E+01 6.727828979E+00 3.772411585E+00 4.078811500E-03 -1.152637291E+01 6.708270907E-01 1.259357071E+01 -2.057510185E+01 -5.203108788E+00 7.823536873E+00 -1.043414116E+00 7.743893147E+00 -1.281708431E+01 -3.721029043E+00 7.750806808E+00 6.081962585E+00 1.572123051E+01 -2.187783432E+01 6.539647579E+00
 9.043470025E-01 1.611111164E+00 1.591797769E-01 9.283065200E-01 3.717484772E-01 1.101209450E+01 -1.653947830E+01 -1.120381546E+01 6.828703880E+00 3.831183434E+00 5.775387865E-03 -1.178342724E+01 6.502857804E-01 1.263036156E+01 -2.066284752E+01 -5.162927628E+00 7.849245071E+00 -1.018574953E+00 7.768942833E+00 -1.287571716E+01 -3.690365791E+00 7.778565407E+00 6.178237438E+00 1.601696968E+01 -2.196033096E+01 6.581530571E+00
 9.050809741E-01 1.611083746E+00 1.599881649E-01 9.282504916E-01 3.720962703E-01 1.117965984E+01 -1.681220818E+01 -1.118335819E+01 6.932425022E+00 3.891633749E+00 6.142696831E-03 -1.204703903E+01 6.294716597E-01 1.266688251E+01 -2.074568367E+01 -5.120372295E+00 7.872641087E+00 -9.915140271E-01 7.793700218E+00 -1.293113899E+01 -3.657990217E+00 7.803914547E+00 6.275890827E+00 1.631873322E+01 -2.203987503E+01 6.622195244E+00
 9.058244228E-01 1.611059785E+00 1.607960761E-01 9.281942248E-01 3.724451065E-01 1.135100651E+01 -1.709372520E+01 -1.116263676E+01 7.039121628E+00 3.953873158E+00 5.931752734E-03 -1.231901169E+01 6.078176498E-01 1.270219898E+01 -2.082316017E+01 -5.075405121E+00 7.894214630E+00 -9.620224833E-01 7.817646027E+00 -1.298319817E+01 -3.623872042E+00 7.827402115E+00 6.375858307E+00 1.662800598E+01 -2.211671448E+01 6.661200047E+00
 9.065760970E-01 1.611041188E+00 1.616039872E-01 9.281363487E-01 3.727946579E-01 1.152510071E+01 -1.738298225E+01 -1.114239883E+01 7.148354530E+00 4.017658710E+00 4.950420931E-03 -1.259810734E+01 5.854793191E-01 1.273548508E+01 -2.089256859E+01 -5.027455330E+00 7.913269043E+00 -9.292070866E-01 7.840254784E+00 -1.303018093E+01 -3.587611914E+00 7.848330498E+00 6.477563858E+00 1.694293594E+01 -2.218923569E+01 6.697769642E+00
 9.073340893E-01 1.611029506E+00 1.624122858E-01 9.280747771E-01 3.731445372E-01 1.170359993E+01 -1.768367958E+01 -1.112240314E+01 7.261173248E+00 4.083577633E+00 3.170147305E-03 -1.288788700E+01 5.618538857E-01 1.276546955E+01 -2.095050240E+01 -4.976010799E+00 7.929075718E+00 -8.920851946E-01 7.860728264E+00 -1.306992912E+01 -3.548850536E+00 7.865965843E+00 6.581933975E+00 1.726651192E+01 -2.225542641E+01 6.731052876E+00
 9.081020951E-01 1.611021638E+00 1.632198244E-01 9.280129075E-01 3.734953701E-01 1.188671589E+01 -1.799481201E+01 -1.110219574E+01 7.377030373E+00 4.151345730E+00 1.215687371E-03 -1.318756104E+01 5.368598700E-01 1.279271412E+01 -2.100041580E+01 -4.921810150E+00 7.942783833E+00 -8.518692851E-01 7.879429340E+00 -1.310463524E+01 -3.508114100E+00 7.881451130E+00 6.689123631E+00 1.759830093E+01 -2.231744003E+01 6.761521816E+00
 9.088755250E-01 1.611022830E+00 1.640282869E-01 9.279463291E-01 3.738464415E-01 1.207517910E+01 -1.831992531E+01 -1.108407402E+01 7.496360302E+00 4.221192360E+00 -9.162590140E-04 -1.349969006E+01 5.097932220E-01 1.281323719E+01 -2.103058052E+01 -4.861862183E+00 7.951715946E+00 -8.042102456E-01 7.893874645E+00 -1.312692261E+01 -3.463285685E+00 7.892123699E+00 6.799520493E+00 1.793854332E+01 -2.236876678E+01 6.786102772E+00
 9.096610546E-01 1.611028910E+00 1.648361385E-01 9.278817177E-01 3.741993308E-01 1.226918507E+01 -1.865753746E+01 -1.106626797E+01 7.619354248E+00 4.293263435E+00 -3.276379546E-03 -1.382347584E+01 4.811785817E-01 1.282932091E+01 -2.104894638E+01 -4.798074245E+00 7.957962036E+00 -7.519645095E-01 7.905513763E+00 -1.314183140E+01 -3.415728331E+00 7.900082111E+00 6.913295746E+00 1.828847885E+01 -2.241380310E+01 6.807341099E+00
 9.104611874E-01 1.611042619E+00 1.656440645E-01 9.278223515E-01 3.745554984E-01 1.246946239E+01 -1.900996780E+01 -1.104944706E+01 7.745860100E+00 4.367485523E+00 -5.327629391E-03 -1.416087723E+01 4.501284659E-01 1.283844948E+01 -2.104916763E+01 -4.729447842E+00 7.960182190E+00 -6.933346391E-01 7.912831306E+00 -1.314546585E+01 -3.364744663E+00 7.904044628E+00 7.030877590E+00 1.864805603E+01 -2.244908333E+01 6.822620869E+00
 9.112827182E-01 1.611064315E+00 1.664523333E-01 9.277761579E-01 3.749172986E-01 1.267551136E+01 -1.937527084E+01 -1.103328514E+01 7.875289440E+00 4.443564415E+00 -6.818979979E-03 -1.451017189E+01 4.169211984E-01 1.284062862E+01 -2.103199577E+01 -4.656443119E+00 7.958877563E+00 -6.286259890E-01 7.915893555E+00 -1.313841248E+01 -3.310679197E+00 7.904572010E+00 7.152048588E+00 1.901615524E+01 -2.247485352E+01 6.832568169E+00
 9.121274948E-01 1.611090302E+00 1.672599614E-01 9.277448654E-01 3.752847016E-01 1.288621902E+01 -1.974933243E+01 -1.101620865E+01 8.007113457E+00 4.521223545E+00 -7.884991355E-03 -1.486801910E+01 3.825049996E-01 1.283885384E+01 -2.100640106E+01 -4.581161022E+00 7.955914021E+00 -5.612435937E-01 7.916549206E+00 -1.312626648E+01 -3.255029440E+00 7.903503418E+00 7.276214600E+00 1.939183998E+01 -2.249585724E+01 6.840162277E+00
 9.130068421E-01 1.611121416E+00 1.680683196E-01 9.277435541E-01 3.756619990E-01 1.310055256E+01 -2.012840652E+01 -1.099737072E+01 8.139756203E+00 4.599614620E+00 -7.676354144E-03 -1.523117924E+01 3.469884694E-01 1.283356667E+01 -2.097613335E+01 -4.504948616E+00 7.952897072E+00 -4.926120043E-01 7.915211201E+00 -1.311162949E+01 -3.198771477E+00 7.902577400E+00 7.402861118E+00 1.977226639E+01 -2.251414490E+01 6.845981121E+00
 9.139147401E-01 1.611152887E+00 1.688762307E-01 9.277647138E-01 3.760460913E-01 1.331542110E+01 -2.050511742E+01 -1.097550392E+01 8.271825790E+00 4.677946091E+00 -6.648551207E-03 -1.559313965E+01 3.118685484E-01 1.282809925E+01 -2.094982719E+01 -4.429378510E+00 7.951089382E+00 -4.259551764E-01 7.913848400E+00 -1.309972954E+01 -3.143015862E+00 7.902942657E+00 7.530238152E+00 2.015348053E+01 -2.253374290E+01 6.853190422E+00
 9.148527384E-01 1.611181378E+00 1.696840376E-01 9.278117418E-01 3.764372766E-01 1.352984238E+01 -2.087499046E+01 -1.094883537E+01 8.402588844E+00 4.755795956E+00 -4.670350812E-03 -1.595028305E+01 2.780008018E-01 1.282579803E+01 -2.093764305E+01 -4.357518196E+00 7.953052521E+00 -3.651820719E-01 7.914565563E+00 -1.309697914E+01 -3.089936972E+00 7.907168865E+00 7.657779694E+00 2.053448868E+01 -2.256021309E+01 6.865245819E+00
 9.158163667E-01 1.611200452E+00 1.704923958E-01 9.278823137E-01 3.768330216E-01 1.374027252E+01 -2.122828865E+01 -1.091442871E+01 8.529629707E+00 4.831775665E+00 -1.513603260E-03 -1.629444122E+01 2.467093915E-01 1.283177757E+01 -2.095416832E+01 -4.293047428E+00 7.961896896E+00 -3.157862425E-01 7.920495033E+00 -1.311243629E+01 -3.042139292E+00 7.918294430E+00 7.783445358E+00 2.091014099E+01 -2.260075760E+01 6.886159420E+00
 9.167961478E-01 1.611211300E+00 1.713001430E-01 9.279630780E-01 3.772298992E-01 1.394725895E+01 -2.156887817E+01 -1.087488079E+01 8.654024124E+00 4.906461716E+00 2.153113950E-03 -1.662837410E+01 2.176967412E-01 1.284405327E+01 -2.099127579E+01 -4.233114719E+00 7.975307465E+00 -2.742034495E-01 7.930291653E+00 -1.314082432E+01 -2.997575998E+00 7.933905125E+00 7.907498837E+00 2.128136826E+01 -2.265133095E+01 6.913663387E+00
 9.177785516E-01 1.611206412E+00 1.721082777E-01 9.280425906E-01 3.776224852E-01 1.414755726E+01 -2.188879967E+01 -1.082796383E+01 8.774701118E+00 4.979156494E+00 5.505252164E-03 -1.694534302E+01 1.926820427E-01 1.286761761E+01 -2.106247330E+01 -4.180769444E+00 7.995772839E+00 -2.454794943E-01 7.946955204E+00 -1.319039631E+01 -2.958395481E+00 7.956356525E+00 8.027954102E+00 2.164505386E+01 -2.271856689E+01 6.952688694E+00
 9.187568426E-01 1.611188531E+00 1.729163527E-01 9.281110168E-01 3.780083060E-01 1.434501362E+01 -2.219846725E+01 -1.077540398E+01 8.893914223E+00 5.051123619E+00 8.655508980E-03 -1.725456429E+01 1.697478890E-01 1.289861202E+01 -2.115473747E+01 -4.132675648E+00 8.020096779E+00 -2.246875763E-01 7.968007088E+00 -1.325286007E+01 -2.922219992E+00 7.982385635E+00 8.146967888E+00 2.200680733E+01 -2.279568863E+01 6.998467445E+00
 9.197248816E-01 1.611159921E+00 1.737240553E-01 9.281605482E-01 3.783857226E-01 1.453952980E+01 -2.250115967E+01 -1.072031021E+01 9.012358665E+00 5.122717381E+00 1.090145949E-02 -1.755807495E+01 1.485740542E-01 1.293435478E+01 -2.125903511E+01 -4.085752010E+00 8.045972824E+00 -2.079331130E-01 7.991733551E+00 -1.332246208E+01 -2.886852741E+00 8.009648323E+00 8.264417648E+00 2.236618042E+01 -2.287829971E+01 7.048112392E+00
 9.206641316E-01 1.611122370E+00 1.745324284E-01 9.281706810E-01 3.787485361E-01 1.473505402E+01 -2.280940247E+01 -1.066422844E+01 9.133932114E+00 5.196066856E+00 1.090653613E-02 -1.786714554E+01 1.276347339E-01 1.297107220E+01 -2.136028290E+01 -4.036905766E+00 8.069064140E+00 -1.902206987E-01 8.015631676E+00 -1.338940144E+01 -2.850113869E+00 8.033661842E+00 8.382405281E+00 2.273138237E+01 -2.295785904E+01 7.097495079E+00
 9.215931892E-01 1.611083150E+00 1.753403246E-01 9.281587601E-01 3.791037202E-01 1.493532753E+01 -2.313098526E+01 -1.060821915E+01 9.259513855E+00 5.271788120E+00 9.953267872E-03 -1.818874931E+01 1.050039530E-01 1.300374031E+01 -2.144694328E+01 -3.983901739E+00 8.087586403E+00 -1.676544994E-01 8.036727905E+00 -1.344676685E+01 -2.810433149E+00 8.052817345E+00 8.503242493E+00 2.310612679E+01 -2.302871513E+01 7.142066002E+00
 9.225089550E-01 1.611048222E+00 1.761481017E-01 9.281206727E-01 3.794515133E-01 1.514128208E+01 -2.347267342E+01 -1.055658245E+01 9.390589714E+00 5.350705147E+00 7.173305377E-03 -1.852779961E+01 7.986765355E-02 1.302721405E+01 -2.150325584E+01 -3.921514511E+00 8.097727776E+00 -1.336115301E-01 8.051823616E+00 -1.348462963E+01 -2.764134407E+00 8.063328743E+00 8.627416611E+00 2.349138641E+01 -2.308274078E+01 7.176918507E+00
 9.234228730E-01 1.611026287E+00 1.769564301E-01 9.280673862E-01 3.797968030E-01 1.535879135E+01 -2.384786606E+01 -1.051065636E+01 9.530391693E+00 5.434753418E+00 2.898036968E-03 -1.889645386E+01 5.007335916E-02 1.303539085E+01 -2.151256371E+01 -3.846874952E+00 8.095937729E+00 -8.295399696E-02 8.057230949E+00 -1.349273872E+01 -2.709238291E+00 8.061791420E+00 8.758428574E+00 2.389603996E+01 -2.311117935E+01 7.197056770E+00
 9.243522882E-01 1.611017227E+00 1.777642965E-01 9.280176163E-01 3.801454604E-01 1.558531666E+01 -2.424744415E+01 -1.046716881E+01 9.675963402E+00 5.522348881E+00 -1.612992724E-03 -1.928723907E+01 1.639239118E-02 1.303141689E+01 -2.148711205E+01 -3.764253139E+00 8.085891724E+00 -2.077841200E-02 8.055053711E+00 -1.347907352E+01 -2.648778677E+00 8.052021027E+00 8.894986153E+00 2.431499481E+01 -2.312033081E+01 7.205499649E+00
 9.253132343E-01 1.611026645E+00 1.785722524E-01 9.279891849E-01 3.805041313E-01 1.582101345E+01 -2.467103195E+01 -1.042701435E+01 9.826931953E+00 5.613368511E+00 -5.961524323E-03 -1.969949722E+01 -2.108263597E-02 1.301311111E+01 -2.142388725E+01 -3.672442198E+00 8.067638397E+00 5.436345562E-02 8.044105530E+00 -1.344206429E+01 -2.581935167E+00 8.034257889E+00 9.037324905E+00 2.474746895E+01 -2.310875130E+01 7.201867580E+00
 9.263178110E-01 1.611052275E+00 1.793804169E-01 9.279964566E-01 3.808761537E-01 1.606343079E+01 -2.510858917E+01 -1.038676548E+01 9.980688095E+00 5.706420898E+00 -9.136733599E-03 -2.012493515E+01 -6.098449230E-02 1.298486137E+01 -2.133850479E+01 -3.575803280E+00 8.044732094E+00 1.358332485E-01 8.027205467E+00 -1.339169979E+01 -2.511808157E+00 8.012135506E+00 9.184206009E+00 2.518923759E+01 -2.308450317E+01 7.190998077E+00
 9.273681641E-01 1.611088037E+00 1.801882833E-01 9.280431867E-01 3.812617064E-01 1.630785942E+01 -2.554681969E+01 -1.034356594E+01 1.013393402E+01 5.799625397E+00 -1.075940300E-02 -2.055200577E+01 -1.013266817E-01 1.295291138E+01 -2.124991417E+01 -3.479813814E+00 8.022228241E+00 2.167921513E-01 8.008245468E+00 -1.333989811E+01 -2.442245007E+00 7.990690231E+00 9.332947731E+00 2.563294792E+01 -2.305772400E+01 7.178733349E+00
 9.284666181E-01 1.611127377E+00 1.809963584E-01 9.281352162E-01 3.816606998E-01 1.655047989E+01 -2.597257233E+01 -1.029334545E+01 1.028370094E+01 5.891284466E+00 -1.023858041E-02 -2.096969986E+01 -1.400817633E-01 1.292395973E+01 -2.117935562E+01 -3.389445066E+00 8.005260468E+00 2.896861434E-01 7.991415501E+00 -1.330004883E+01 -2.376730680E+00 7.975050449E+00 9.481370926E+00 2.607309151E+01 -2.303931808E+01 7.172299385E+00
 9.295997024E-01 1.611162543E+00 1.818044186E-01 9.282579422E-01 3.820667565E-01 1.678752899E+01 -2.637796402E+01 -1.023461437E+01 1.042813015E+01 5.980281830E+00 -7.961818017E-03 -2.137110329E+01 -1.760473549E-01 1.290146351E+01 -2.113500214E+01 -3.307053566E+00 7.994953632E+00 3.509502709E-01 7.978702545E+00 -1.327699757E+01 -2.316907406E+00 7.966152191E+00 9.627243996E+00 2.650451279E+01 -2.303292274E+01 7.174158573E+00
 9.307522774E-01 1.611186147E+00 1.826122850E-01 9.283969402E-01 3.824741244E-01 1.701800156E+01 -2.675972748E+01 -1.016709137E+01 1.056696320E+01 6.066342354E+00 -4.216013011E-03 -2.175324059E+01 -2.084169090E-01 1.288973331E+01 -2.112747765E+01 -3.234568596E+00 7.993679047E+00 3.976152837E-01 7.972664356E+00 -1.327717686E+01 -2.264085531E+00 7.966213703E+00 9.769790649E+00 2.692635345E+01 -2.304497147E+01 7.187687397E+00
 9.319034219E-01 1.611191630E+00 1.834203601E-01 9.285303354E-01 3.828745186E-01 1.723938751E+01 -2.711450577E+01 -1.009150887E+01 1.069960117E+01 6.148991585E+00 1.600679097E-04 -2.211269760E+01 -2.364913970E-01 1.288978672E+01 -2.115752029E+01 -3.170317888E+00 8.000589371E+00 4.301640093E-01 7.973742485E+00 -1.330067730E+01 -2.217072964E+00 7.974172115E+00 9.907362938E+00 2.733541298E+01 -2.307514954E+01 7.213553429E+00
 9.330417514E-01 1.611180544E+00 1.842284203E-01 9.286440611E-01 3.832637370E-01 1.745708847E+01 -2.745705605E+01 -1.001000214E+01 1.083076477E+01 6.230887413E+00 3.895645030E-03 -2.246264648E+01 -2.618162632E-01 1.289743137E+01 -2.121021271E+01 -3.110160112E+00 8.011800766E+00 4.543810189E-01 7.979214191E+00 -1.333790874E+01 -2.172958612E+00 7.986034870E+00 1.004298019E+01 2.774212265E+01 -2.311560822E+01 7.247909069E+00
 9.341570735E-01 1.611155391E+00 1.850363016E-01 9.287258387E-01 3.836393058E-01 1.767138672E+01 -2.779387093E+01 -9.925595284E+00 1.096082115E+01 6.312159061E+00 6.795520429E-03 -2.280817795E+01 -2.862482667E-01 1.290805817E+01 -2.126903725E+01 -3.051394224E+00 8.022582054E+00 4.749954939E-01 7.986143589E+00 -1.337832832E+01 -2.129832983E+00 7.997012615E+00 1.017666531E+01 2.814550209E+01 -2.315751076E+01 7.283277988E+00
 9.352479577E-01 1.611122727E+00 1.858443469E-01 9.287722707E-01 3.840013444E-01 1.788870621E+01 -2.814084435E+01 -9.842234612E+00 1.109504986E+01 6.395857811E+00 7.621061057E-03 -2.316291809E+01 -3.109665811E-01 1.291658020E+01 -2.131657982E+01 -2.989182949E+00 8.029482841E+00 4.997475445E-01 7.991352558E+00 -1.341093731E+01 -2.084332943E+00 8.003664970E+00 1.031213284E+01 2.855707359E+01 -2.319239807E+01 7.316424847E+00
 9.363258481E-01 1.611090899E+00 1.866524220E-01 9.287935495E-01 3.843548298E-01 1.811045074E+01 -2.850510025E+01 -9.761367798E+00 1.123369026E+01 6.482214451E+00 6.897344254E-03 -2.353308105E+01 -3.381323814E-01 1.291632843E+01 -2.133623123E+01 -2.918737888E+00 8.028091431E+00 5.338920355E-01 7.990801811E+00 -1.342549133E+01 -2.033143997E+00 8.001725197E+00 1.045033455E+01 2.897715950E+01 -2.321066666E+01 7.339356899E+00
 9.374060631E-01 1.611067891E+00 1.874603480E-01 9.288051128E-01 3.847064674E-01 1.833973503E+01 -2.889251518E+01 -9.683538437E+00 1.137870407E+01 6.572457314E+00 4.546105396E-03 -2.392401505E+01 -3.681659102E-01 1.290455723E+01 -2.131978226E+01 -2.840054750E+00 8.016974449E+00 5.794817209E-01 7.982936382E+00 -1.341711998E+01 -1.976281881E+00 7.989946842E+00 1.059322071E+01 2.941104126E+01 -2.320811081E+01 7.351281643E+00
 9.385064244E-01 1.611059070E+00 1.882683486E-01 9.288255572E-01 3.850628138E-01 1.857757759E+01 -2.930414391E+01 -9.608457565E+00 1.152963924E+01 6.666470528E+00 1.530723413E-03 -2.433681297E+01 -4.016661644E-01 1.288039398E+01 -2.126771164E+01 -2.753709555E+00 7.997201443E+00 6.363218427E-01 7.967369556E+00 -1.338643837E+01 -1.914187074E+00 7.969577789E+00 1.074160862E+01 2.985890007E+01 -2.318558311E+01 7.350762367E+00
 9.396406412E-01 1.611065149E+00 1.890764832E-01 9.288706779E-01 3.854283988E-01 1.882041168E+01 -2.972882462E+01 -9.534374237E+00 1.168338299E+01 6.762559414E+00 -1.318015391E-03 -2.476156044E+01 -4.370405674E-01 1.284606934E+01 -2.119027328E+01 -2.661435127E+00 7.971428871E+00 7.007722259E-01 7.945611954E+00 -1.334014511E+01 -1.848092079E+00 7.943397999E+00 1.089360523E+01 3.031416321E+01 -2.314803696E+01 7.341903687E+00
 9.408132434E-01 1.611081839E+00 1.898844838E-01 9.289467931E-01 3.858043849E-01 1.906555748E+01 -3.015673065E+01 -9.458975792E+00 1.183749294E+01 6.859330177E+00 -3.251580754E-03 -2.518978691E+01 -4.728525579E-01 1.280727863E+01 -2.110457230E+01 -2.567977428E+00 7.944151402E+00 7.667787671E-01 7.921240330E+00 -1.328908730E+01 -1.781294823E+00 7.915920258E+00 1.104769039E+01 3.077225685E+01 -2.310521889E+01 7.330066204E+00
 9.420204163E-01 1.611103177E+00 1.906923950E-01 9.290513396E-01 3.861882687E-01 1.930989075E+01 -3.057936287E+01 -9.378466606E+00 1.198998547E+01 6.955625534E+00 -4.184964579E-03 -2.561477661E+01 -5.080347657E-01 1.276775932E+01 -2.102314949E+01 -2.477651119E+00 7.918382645E+00 8.287467957E-01 7.896528721E+00 -1.324106693E+01 -1.716794610E+00 7.890079498E+00 1.120204544E+01 3.122933388E+01 -2.306289482E+01 7.319150448E+00
 9.432544708E-01 1.611123085E+00 1.915005744E-01 9.291776419E-01 3.865763843E-01 1.955246162E+01 -3.099101448E+01 -9.290956497E+00 1.213965321E+01 7.050683498E+00 -3.493032651E-03 -2.603179359E+01 -5.417602658E-01 1.273170662E+01 -2.095757675E+01 -2.393200159E+00 7.896826267E+00 8.827868700E-01 7.874016762E+00 -1.320322990E+01 -1.656482816E+00 7.868483067E+00 1.135602665E+01 3.168393517E+01 -2.302727127E+01 7.313539028E+00
 9.445007443E-01 1.611136079E+00 1.923086196E-01 9.293106794E-01 3.869633079E-01 1.978868103E+01 -3.138472748E+01 -9.198732376E+00 1.228445148E+01 7.143200874E+00 -1.886012731E-03 -2.643351746E+01 -5.729254484E-01 1.270103264E+01 -2.091242599E+01 -2.314212561E+00 7.880367756E+00 9.283738732E-01 7.854760647E+00 -1.317820263E+01 -1.600045323E+00 7.851861477E+00 1.150678253E+01 3.212830353E+01 -2.300148010E+01 7.313836575E+00
 9.457497597E-01 1.611140370E+00 1.931164116E-01 9.294392467E-01 3.873451650E-01 2.002137184E+01 -3.176718903E+01 -9.101675034E+00 1.242710209E+01 7.234703064E+00 -2.533436345E-04 -2.682628441E+01 -6.019293666E-01 1.267421436E+01 -2.088111877E+01 -2.238507032E+00 7.866654873E+00 9.678630829E-01 7.837718010E+00 -1.316164970E+01 -1.545966983E+00 7.837761402E+00 1.165586948E+01 3.256887054E+01 -2.298117256E+01 7.319651127E+00
 9.469912648E-01 1.611134887E+00 1.939246356E-01 9.295532703E-01 3.877184689E-01 2.025390625E+01 -3.214572906E+01 -9.000421524E+00 1.256938934E+01 7.326154232E+00 1.704560593E-03 -2.721677780E+01 -6.300958395E-01 1.265154171E+01 -2.086195755E+01 -2.165602684E+00 7.855212688E+00 1.002372622E+00 7.822993755E+00 -1.315233707E+01 -1.493914843E+00 7.825631142E+00 1.180512714E+01 3.301075745E+01 -2.296627808E+01 7.329022408E+00
 9.482262135E-01 1.611124158E+00 1.947327554E-01 9.296517968E-01 3.880844414E-01 2.048357010E+01 -3.252074814E+01 -8.898159981E+00 1.271111393E+01 7.417437553E+00 2.560483525E-03 -2.760429764E+01 -6.573069096E-01 1.262782860E+01 -2.084008026E+01 -2.091752052E+00 7.842201710E+00 1.036831379E+00 7.807379246E+00 -1.314092255E+01 -1.441289425E+00 7.811664581E+00 1.195297241E+01 3.344974518E+01 -2.294805336E+01 7.337668419E+00
 9.494609833E-01 1.611112475E+00 1.955405772E-01 9.297403097E-01 3.884456158E-01 2.071610641E+01 -3.290254974E+01 -8.795053482E+00 1.285503960E+01 7.510234356E+00 3.033461981E-03 -2.799848938E+01 -6.850675941E-01 1.260101223E+01 -2.080854607E+01 -2.015964985E+00 7.825926781E+00 1.073320389E+00 7.789639950E+00 -1.312313366E+01 -1.387423158E+00 7.794237137E+00 1.210286522E+01 3.389463043E+01 -2.292323875E+01 7.343472004E+00
 9.506995082E-01 1.611103535E+00 1.963486671E-01 9.298230410E-01 3.888037205E-01 2.095119095E+01 -3.329355621E+01 -8.691774368E+00 1.300158215E+01 7.604828358E+00 2.512860578E-03 -2.840139961E+01 -7.137997150E-01 1.256921482E+01 -2.076210785E+01 -1.938004971E+00 7.805472851E+00 1.113248467E+00 7.768660069E+00 -1.309573841E+01 -1.332171202E+00 7.772498131E+00 1.225467968E+01 3.434519958E+01 -2.288898659E+01 7.343620300E+00
 9.519507885E-01 1.611100316E+00 1.971568316E-01 9.299091697E-01 3.891624808E-01 2.118951797E+01 -3.369362640E+01 -8.588685989E+00 1.315048122E+01 7.701128006E+00 1.625088858E-03 -2.881277847E+01 -7.435318828E-01 1.253212547E+01 -2.070002747E+01 -1.857495904E+00 7.780947208E+00 1.157261491E+00 7.744328499E+00 -1.305844402E+01 -1.275275111E+00 7.746652603E+00 1.240891552E+01 3.480158234E+01 -2.284514618E+01 7.338314056E+00
 9.532210231E-01 1.611102462E+00 1.979647726E-01 9.300053716E-01 3.895236254E-01 2.142892647E+01 -3.409739685E+01 -8.484504700E+00 1.330005646E+01 7.798214912E+00 6.886154297E-04 -2.922801018E+01 -7.737034559E-01 1.248944950E+01 -2.062488937E+01 -1.774384737E+00 7.753024578E+00 1.204242110E+00 7.716509819E+00 -1.301297188E+01 -1.216712832E+00 7.717416763E+00 1.256441212E+01 3.526004410E+01 -2.279217339E+01 7.328580379E+00
 9.545118809E-01 1.611109018E+00 1.987726539E-01 9.301139116E-01 3.898873031E-01 2.167970276E+01 -3.452129364E+01 -8.377974510E+00 1.345716000E+01 7.900136948E+00 -7.333332906E-04 -2.966297913E+01 -8.049994707E-01 1.244611835E+01 -2.054677010E+01 -1.691925287E+00 7.724802971E+00 1.251725197E+00 7.688266277E+00 -1.296569633E+01 -1.158728838E+00 7.687884331E+00 1.272724915E+01 3.574019623E+01 -2.273847198E+01 7.318333149E+00
 9.558231235E-01 1.611118078E+00 1.995808929E-01 9.302363396E-01 3.902535439E-01 2.191737938E+01 -3.492052460E+01 -8.272401810E+00 1.360434151E+01 7.996630669E+00 -4.833941930E-04 -3.007440376E+01 -8.344787359E-01 1.239923286E+01 -2.046393204E+01 -1.609276295E+00 7.694746971E+00 1.298089862E+00 7.657831669E+00 -1.291554451E+01 -1.100739598E+00 7.656542778E+00 1.288303375E+01 3.619412231E+01 -2.267960739E+01 7.304172993E+00
 9.571505189E-01 1.611126423E+00 2.003889531E-01 9.303675890E-01 3.906202316E-01 2.215497971E+01 -3.531716537E+01 -8.164922714E+00 1.375241947E+01 8.094017982E+00 -1.122941496E-03 -3.048403740E+01 -8.619895577E-01 1.235241032E+01 -2.038419914E+01 -1.527257442E+00 7.665658951E+00 1.342841983E+00 7.627389431E+00 -1.286735535E+01 -1.043306947E+00 7.626114845E+00 1.303936386E+01 3.665041733E+01 -2.262132645E+01 7.293600559E+00
 9.584910870E-01 1.611132503E+00 2.011966854E-01 9.305041432E-01 3.909856975E-01 2.240291977E+01 -3.573012924E+01 -8.050298691E+00 1.390588188E+01 8.194948196E+00 -7.659051334E-04 -3.091144753E+01 -8.916522264E-01 1.230646229E+01 -2.030806732E+01 -1.447768807E+00 7.637166023E+00 1.384487271E+00 7.597403526E+00 -1.282136536E+01 -9.877343178E-01 7.596183777E+00 1.320238209E+01 3.712616348E+01 -2.256404686E+01 7.282098293E+00
 9.598395824E-01 1.611134887E+00 2.020048648E-01 9.306424856E-01 3.913486302E-01 2.264650536E+01 -3.613264084E+01 -7.933744907E+00 1.405662823E+01 8.294581413E+00 -3.639170318E-04 -3.132967186E+01 -9.194552302E-01 1.226095581E+01 -2.023562813E+01 -1.370498061E+00 7.609668255E+00 1.423349142E+00 7.567599297E+00 -1.277758694E+01 -9.337965846E-01 7.567133904E+00 1.336332512E+01 3.759525681E+01 -2.250706673E+01 7.272790909E+00
 9.611944556E-01 1.611133933E+00 2.028130740E-01 9.307796359E-01 3.917084336E-01 2.289002228E+01 -3.653380585E+01 -7.815475464E+00 1.420741653E+01 8.394536972E+00 -1.708746640E-05 -3.174720955E+01 -9.465312958E-01 1.221628284E+01 -2.016591835E+01 -1.294359207E+00 7.582511425E+00 1.460362673E+00 7.538191795E+00 -1.273537064E+01 -8.807475567E-01 7.538289547E+00 1.352470684E+01 3.806515503E+01 -2.245085144E+01 7.263976097E+00
 9.625576138E-01 1.611131430E+00 2.036208957E-01 9.309166670E-01 3.920654356E-01 2.313107681E+01 -3.693028259E+01 -7.696524143E+00 1.435661602E+01 8.493906975E+00 4.028900003E-04 -3.216056442E+01 -9.727550149E-01 1.217053413E+01 -2.009462166E+01 -1.217854023E+00 7.554429531E+00 1.496806145E+00 7.507994652E+00 -1.269199944E+01 -8.275812864E-01 7.508392334E+00 1.368520355E+01 3.853091431E+01 -2.239250946E+01 7.253775120E+00
 9.639275074E-01 1.611127734E+00 2.044287473E-01 9.310523868E-01 3.924195766E-01 2.337731552E+01 -3.733542252E+01 -7.574872017E+00 1.450978470E+01 8.595939636E+00 1.171126059E-04 -3.258298111E+01 -9.988771677E-01 1.212436962E+01 -2.002215004E+01 -1.142598391E+00 7.525864124E+00 1.532196403E+00 7.477423668E+00 -1.264773273E+01 -7.753866315E-01 7.477891922E+00 1.384927368E+01 3.900812912E+01 -2.233281136E+01 7.244300842E+00
 9.653039575E-01 1.611123919E+00 2.052370310E-01 9.311870933E-01 3.927710950E-01 2.362398911E+01 -3.774132156E+01 -7.451338291E+00 1.466260815E+01 8.698083878E+00 4.204149591E-04 -3.300675201E+01 -1.025384068E+00 1.207726288E+01 -1.994675827E+01 -1.068845987E+00 7.496469975E+00 1.566812515E+00 7.446167469E+00 -1.260148048E+01 -7.243368030E-01 7.446462631E+00 1.401411152E+01 3.948585129E+01 -2.227043915E+01 7.232117653E+00
 9.666900635E-01 1.611120582E+00 2.060450464E-01 9.313228726E-01 3.931204677E-01 2.387221718E+01 -3.814971924E+01 -7.327277660E+00 1.481715393E+01 8.801621437E+00 -3.407330269E-06 -3.343305588E+01 -1.050952196E+00 1.202904129E+01 -1.986900902E+01 -9.942502975E-01 7.466514587E+00 1.602020502E+00 7.414115429E+00 -1.255361938E+01 -6.728469133E-01 7.414371014E+00 1.418046951E+01 3.996779633E+01 -2.220608902E+01 7.220147610E+00
 9.680854678E-01 1.611117482E+00 2.068528831E-01 9.314594865E-01 3.934676945E-01 2.412402153E+01 -3.856319046E+01 -7.203092575E+00 1.497335434E+01 8.906507492E+00 1.130616511E-04 -3.386417389E+01 -1.076558828E+00 1.197999954E+01 -1.979001236E+01 -9.181175232E-01 7.435829639E+00 1.637607336E+00 7.381456375E+00 -1.250485229E+01 -6.204498410E-01 7.381453514E+00 1.434954262E+01 4.045538330E+01 -2.214115715E+01 7.207052231E+00
 9.694885612E-01 1.611114383E+00 2.076608837E-01 9.315961599E-01 3.938125074E-01 2.437558937E+01 -3.897598648E+01 -7.077088833E+00 1.512965393E+01 9.011797905E+00 -7.976840607E-06 -3.429526520E+01 -1.101589680E+00 1.192955112E+01 -1.970828056E+01 -8.434397578E-01 7.404267311E+00 1.671998024E+00 7.347831249E+00 -1.245423222E+01 -5.691676140E-01 7.347566605E+00 1.451902866E+01 4.094369507E+01 -2.207332993E+01 7.193139553E+00
 9.708988667E-01 1.611111283E+00 2.084690928E-01 9.317322373E-01 3.941544890E-01 2.463272095E+01 -3.939809036E+01 -6.947255611E+00 1.528950977E+01 9.119559288E+00 -2.282721543E-04 -3.473641586E+01 -1.127183318E+00 1.187844276E+01 -1.962504959E+01 -7.710708976E-01 7.372637272E+00 1.705103874E+00 7.313696861E+00 -1.240252399E+01 -5.195783377E-01 7.313509464E+00 1.469239712E+01 4.144351959E+01 -2.200364494E+01 7.178568363E+00
 9.723178148E-01 1.611108065E+00 2.092770189E-01 9.318684340E-01 3.944936991E-01 2.488865280E+01 -3.981721497E+01 -6.817502022E+00 1.544800091E+01 9.226895332E+00 1.519417710E-04 -3.517473602E+01 -1.152240872E+00 1.182676125E+01 -1.954059219E+01 -6.987314820E-01 7.340753555E+00 1.738138795E+00 7.279100895E+00 -1.234990692E+01 -4.701479375E-01 7.279092312E+00 1.486567783E+01 4.194035339E+01 -2.193282509E+01 7.162265301E+00
 9.737449884E-01 1.611105323E+00 2.100848854E-01 9.320047498E-01 3.948306143E-01 2.515022087E+01 -4.024502182E+01 -6.688376427E+00 1.561059952E+01 9.337052345E+00 -5.811755909E-05 -3.562101746E+01 -1.176532626E+00 1.177442837E+01 -1.945570946E+01 -6.231392622E-01 7.308813572E+00 1.772968650E+00 7.244009018E+00 -1.229690266E+01 -4.186638594E-01 7.244525433E+00 1.504291630E+01 4.244808197E+01 -2.186224174E+01 7.147323608E+00
 9.751812816E-01 1.611103654E+00 2.108929753E-01 9.321424365E-01 3.951655924E-01 2.541300201E+01 -4.067484283E+01 -6.556781769E+00 1.577349186E+01 9.447769165E+00 1.620842377E-04 -3.607002640E+01 -1.201132894E+00 1.171957207E+01 -1.936538887E+01 -5.476550460E-01 7.274326324E+00 1.806888103E+00 7.207286835E+00 -1.224036694E+01 -3.673937917E-01 7.207361698E+00 1.522149849E+01 4.295819092E+01 -2.178676987E+01 7.129468441E+00
 9.766293168E-01 1.611103892E+00 2.117010355E-01 9.322834611E-01 3.954991698E-01 2.568032646E+01 -4.111257935E+01 -6.422099590E+00 1.593995190E+01 9.561060905E+00 -3.554168215E-04 -3.652752686E+01 -1.225525022E+00 1.166420746E+01 -1.927254868E+01 -4.757833481E-01 7.239579678E+00 1.839195609E+00 7.170182228E+00 -1.218216705E+01 -3.186996281E-01 7.169879436E+00 1.540350819E+01 4.347872925E+01 -2.170911789E+01 7.111334801E+00
 9.780907631E-01 1.611106634E+00 2.125089914E-01 9.324297309E-01 3.958321810E-01 2.594931221E+01 -4.155201340E+01 -6.286632061E+00 1.610639954E+01 9.674791336E+00 1.100836453E-04 -3.698689270E+01 -1.250049114E+00 1.160822392E+01 -1.917829132E+01 -4.034723639E-01 7.204806328E+00 1.872085333E+00 7.132645130E+00 -1.212303829E+01 -2.698518932E-01 7.132329941E+00 1.558722973E+01 4.400100708E+01 -2.163031578E+01 7.090949535E+00
 9.795668125E-01 1.611111879E+00 2.133168876E-01 9.325826168E-01 3.961651325E-01 2.622422409E+01 -4.200141525E+01 -6.149674892E+00 1.627810097E+01 9.792134285E+00 -9.725879063E-04 -3.745614243E+01 -1.273469329E+00 1.155171490E+01 -1.908283806E+01 -3.314907253E-01 7.169204712E+00 1.904169798E+00 7.094746113E+00 -1.206314468E+01 -2.213646472E-01 7.093932629E+00 1.577524948E+01 4.453692627E+01 -2.155068588E+01 7.072241783E+00
 9.810573459E-01 1.611119032E+00 2.141249031E-01 9.327424765E-01 3.964977264E-01 2.649567223E+01 -4.244345856E+01 -6.010034561E+00 1.644556046E+01 9.907395363E+00 -4.971693488E-05 -3.791937256E+01 -1.297395945E+00 1.149328232E+01 -1.898386765E+01 -2.609446645E-01 7.132896900E+00 1.935446620E+00 7.055633068E+00 -1.200101662E+01 -1.739821732E-01 7.054812431E+00 1.596194267E+01 4.506455994E+01 -2.146681213E+01 7.048936844E+00
 9.825615883E-01 1.611126781E+00 2.149329931E-01 9.329084754E-01 3.968292773E-01 2.677663422E+01 -4.290018463E+01 -5.868877888E+00 1.662080383E+01 1.002782726E+01 -9.576736484E-04 -3.839693451E+01 -1.319815755E+00 1.143476772E+01 -1.888648605E+01 -1.876568943E-01 7.096860886E+00 1.967563033E+00 7.016427994E+00 -1.193986130E+01 -1.249258369E-01 7.015922070E+00 1.615514374E+01 4.561287308E+01 -2.138379669E+01 7.030026436E+00
 9.840770364E-01 1.611133695E+00 2.157410532E-01 9.330784082E-01 3.971590698E-01 2.705754471E+01 -4.335614777E+01 -5.723307133E+00 1.679463577E+01 1.014784908E+01 -5.189861986E-04 -3.887527084E+01 -1.343119740E+00 1.137422752E+01 -1.878637314E+01 -1.161250621E-01 7.058624268E+00 1.996626973E+00 6.975925446E+00 -1.187691116E+01 -7.718523592E-02 6.974797249E+00 1.634902191E+01 4.616061783E+01 -2.129676056E+01 7.006815434E+00
 9.856005907E-01 1.611138225E+00 2.165490836E-01 9.332494140E-01 3.974857926E-01 2.733705330E+01 -4.380809784E+01 -5.577023983E+00 1.696821785E+01 1.026813602E+01 -6.603720249E-04 -3.935007095E+01 -1.364637852E+00 1.131408024E+01 -1.868763733E+01 -4.714118689E-02 7.021625042E+00 2.024400473E+00 6.935589314E+00 -1.181471634E+01 -3.128220513E-02 6.934809685E+00 1.654272652E+01 4.670737076E+01 -2.120982552E+01 6.985407352E+00
 9.871301651E-01 1.611139417E+00 2.173569798E-01 9.334191084E-01 3.978081942E-01 2.762252617E+01 -4.426897049E+01 -5.427881241E+00 1.714498901E+01 1.039078140E+01 -2.680979960E-04 -3.983423233E+01 -1.386599660E+00 1.125307083E+01 -1.858809853E+01 2.267015725E-02 6.983865738E+00 2.051751852E+00 6.894629002E+00 -1.175185299E+01 1.501442958E-02 6.893961430E+00 1.674072838E+01 4.726512146E+01 -2.112141609E+01 6.962888718E+00
 9.886622429E-01 1.611137033E+00 2.181651443E-01 9.335846305E-01 3.981254101E-01 2.790814209E+01 -4.473056030E+01 -5.274665833E+00 1.732273865E+01 1.051439381E+01 -7.051975699E-04 -4.032044601E+01 -1.408027172E+00 1.118931580E+01 -1.848398781E+01 9.150202572E-02 6.944335461E+00 2.077739716E+00 6.851886749E+00 -1.168590736E+01 6.051087752E-02 6.851250172E+00 1.693942451E+01 4.782606125E+01 -2.102725410E+01 6.939414501E+00
 9.901968241E-01 1.611131191E+00 2.189732641E-01 9.337454438E-01 3.984375596E-01 2.819411850E+01 -4.519163132E+01 -5.119784832E+00 1.749946976E+01 1.063776493E+01 1.078009736E-04 -4.080673218E+01 -1.429821730E+00 1.112304401E+01 -1.837634659E+01 1.622621268E-01 6.903678417E+00 2.104403496E+00 6.807497501E+00 -1.161753273E+01 1.071329787E-01 6.807306290E+00 1.713894272E+01 4.838644409E+01 -2.092921066E+01 6.913079262E+00
 9.917342067E-01 1.611123085E+00 2.197813094E-01 9.339014888E-01 3.987448215E-01 2.847884941E+01 -4.565105057E+01 -4.963584423E+00 1.767662239E+01 1.076177979E+01 -2.217821602E-04 -4.129191208E+01 -1.450272560E+00 1.105270672E+01 -1.826235008E+01 2.354947627E-01 6.860274315E+00 2.131338358E+00 6.760518551E+00 -1.154495239E+01 1.552295387E-01 6.760542393E+00 1.733832932E+01 4.894702911E+01 -2.082481575E+01 6.886148453E+00
 9.932766557E-01 1.611114144E+00 2.205891013E-01 9.340543151E-01 3.990475833E-01 2.876491547E+01 -4.611364746E+01 -4.800006866E+00 1.785435867E+01 1.088659573E+01 -3.010153305E-04 -4.178257370E+01 -1.471795201E+00 1.097675037E+01 -1.813811111E+01 3.079856932E-01 6.812892914E+00 2.156713486E+00 6.710011959E+00 -1.146572781E+01 2.026629746E-01 6.709765911E+00 1.753924561E+01 4.951229858E+01 -2.070932579E+01 6.854638577E+00
 9.948228598E-01 1.611105561E+00 2.213972062E-01 9.342036843E-01 3.993462920E-01 2.903949165E+01 -4.655707932E+01 -4.632192135E+00 1.802433777E+01 1.100707245E+01 2.329131821E-04 -4.225662613E+01 -1.492748737E+00 1.089251804E+01 -1.800131989E+01 3.830185533E-01 6.761142731E+00 2.182181120E+00 6.654379845E+00 -1.137842369E+01 2.516024709E-01 6.654622078E+00 1.773378754E+01 5.005783844E+01 -2.057969856E+01 6.818046093E+00
 9.963765144E-01 1.611098766E+00 2.222053856E-01 9.343523979E-01 3.996422291E-01 2.930141640E+01 -4.698052597E+01 -4.459233284E+00 1.818680382E+01 1.112338734E+01 4.156830837E-04 -4.271360397E+01 -1.512700319E+00 1.079812622E+01 -1.784907150E+01 4.626135826E-01 6.703109264E+00 2.207872868E+00 6.592500687E+00 -1.128125191E+01 3.033638597E-01 6.593260288E+00 1.792128944E+01 5.058335114E+01 -2.043280411E+01 6.776173115E+00
 9.979400635E-01 1.611094713E+00 2.230134308E-01 9.345027804E-01 3.999360502E-01 2.954045486E+01 -4.736626816E+01 -4.277245522E+00 1.833497620E+01 1.123141098E+01 6.567508681E-04 -4.313814545E+01 -1.531283736E+00 1.069005585E+01 -1.767447472E+01 5.426857471E-01 6.636340141E+00 2.230901957E+00 6.522248745E+00 -1.116989326E+01 3.552505076E-01 6.523295879E+00 1.809552383E+01 5.107154465E+01 -2.026016998E+01 6.727300644E+00
 9.995149374E-01 1.611093879E+00 2.238212824E-01 9.346560836E-01 4.002280533E-01 2.975534058E+01 -4.771375275E+01 -4.087001324E+00 1.846776390E+01 1.133045959E+01 1.250608126E-03 -4.352946472E+01 -1.549143553E+00 1.057019615E+01 -1.748175812E+01 6.213929057E-01 6.563413620E+00 2.251106024E+00 6.444805145E+00 -1.104704094E+01 4.060494602E-01 6.447292328E+00 1.825568581E+01 5.151919174E+01 -2.006561470E+01 6.669414043E+00
 1.001101971E+00 1.611096621E+00 2.246291637E-01 9.348136187E-01 4.005189836E-01 2.995849800E+01 -4.804191971E+01 -3.889615774E+00 1.859388351E+01 1.142583752E+01 1.202583429E-03 -4.390501785E+01 -1.565834165E+00 1.044208908E+01 -1.727629662E+01 6.986522675E-01 6.485692024E+00 2.268568754E+00 6.362358093E+00 -1.091612530E+01 4.557200670E-01 6.366615772E+00 1.840933228E+01 5.194979858E+01 -1.985536003E+01 6.608360767E+00
 1.002701402E+00 1.611102819E+00 2.254373878E-01 9.349762797E-01 4.008090198E-01 3.013133621E+01 -4.832019043E+01 -3.684475183E+00 1.869936943E+01 1.150892162E+01 2.909710165E-03 -4.423622513E+01 -1.581998825E+00 1.029636383E+01 -1.704353523E+01 7.837355137E-01 6.394412518E+00 2.284270763E+00 6.269234180E+00 -1.076796913E+01 5.103046894E-01 6.272700310E+00 1.854496574E+01 5.232665634E+01 -1.961403847E+01 6.535233974E+00
 1.004313231E+00 1.611111045E+00 2.262454331E-01 9.351435900E-01 4.010974765E-01 3.029600143E+01 -4.858779526E+01 -3.470174789E+00 1.880251503E+01 1.159096050E+01 1.886680140E-03 -4.456048203E+01 -1.596848011E+00 1.013884735E+01 -1.679395676E+01 8.740097880E-01 6.297220707E+00 2.300903320E+00 6.168985844E+00 -1.060917759E+01 5.680487752E-01 6.173046589E+00 1.867621040E+01 5.269659805E+01 -1.935233116E+01 6.459643364E+00
 1.005936623E+00 1.611120462E+00 2.270533741E-01 9.353149533E-01 4.013839066E-01 3.043616104E+01 -4.881694412E+01 -3.242845774E+00 1.888987350E+01 1.166362286E+01 1.419991604E-03 -4.485294342E+01 -1.612106562E+00 9.962768555E+00 -1.651543999E+01 9.685961604E-01 6.188456059E+00 2.315907717E+00 6.057510853E+00 -1.043208981E+01 6.283671856E-01 6.062119484E+00 1.879292107E+01 5.302686310E+01 -1.905687523E+01 6.373072147E+00
 1.007570148E+00 1.611129880E+00 2.278612703E-01 9.354895353E-01 4.016680717E-01 3.045862770E+01 -4.886175919E+01 -2.984467506E+00 1.890569496E+01 1.169235897E+01 -5.571735092E-04 -4.498239136E+01 -1.623654962E+00 9.727253914E+00 -1.614271164E+01 1.072615147E+00 6.043328762E+00 2.324760199E+00 5.910001278E+00 -1.019547844E+01 6.945657134E-01 5.915671825E+00 1.883735085E+01 5.316105270E+01 -1.865269852E+01 6.254150391E+00
 1.009212136E+00 1.611138225E+00 2.286692113E-01 9.356657267E-01 4.019491673E-01 3.022234154E+01 -4.849803925E+01 -2.672220469E+00 1.875995445E+01 1.162118435E+01 -1.572793699E-03 -4.474551010E+01 -1.628545880E+00 9.373309135E+00 -1.558228874E+01 1.196820855E+00 5.825892448E+00 2.322566748E+00 5.690708637E+00 -9.840307236E+00 7.735598683E-01 5.698606014E+00 1.872175980E+01 5.285219574E+01 -1.803254509E+01 6.064964294E+00
 1.010860443E+00 1.611144543E+00 2.294773012E-01 9.358420372E-01 4.022262394E-01 2.934513092E+01 -4.711701584E+01 -2.269103289E+00 1.821723557E+01 1.130343246E+01 -3.394350875E-03 -4.358179474E+01 -1.607913256E+00 8.759037971E+00 -1.460672379E+01 1.364583492E+00 5.441523075E+00 2.289711237E+00 5.313754082E+00 -9.223000526E+00 8.803243637E-01 5.318633080E+00 1.820806885E+01 5.143571472E+01 -1.693713570E+01 5.724020481E+00
 1.012514472E+00 1.611148238E+00 2.302853167E-01 9.360171556E-01 4.024989307E-01 2.749129295E+01 -4.418763351E+01 -1.721510649E+00 1.706696510E+01 1.060698223E+01 -3.801291110E-03 -4.100951004E+01 -1.554029465E+00 7.755497456E+00 -1.301180267E+01 1.580506563E+00 4.816456318E+00 2.208348751E+00 4.701338768E+00 -8.214742661E+00 1.017669082E+00 4.704083443E+00 1.708561897E+01 4.832948685E+01 -1.512642860E+01 5.152225018E+00
 1.014172673E+00 1.611148953E+00 2.310933918E-01 9.361901283E-01 4.027669728E-01 2.433302689E+01 -3.918929291E+01 -1.003916025E+00 1.510416603E+01 9.402475357E+00 -1.265467145E-03 -3.654726410E+01 -1.455440998E+00 6.250097752E+00 -1.062034988E+01 1.860639811E+00 3.880477190E+00 2.064633608E+00 3.785797596E+00 -6.703883171E+00 1.195753813E+00 3.786965609E+00 1.514752197E+01 4.295643997E+01 -1.239407539E+01 4.280402184E+00
 1.015834808E+00 1.611147165E+00 2.319014370E-01 9.363602996E-01 4.030302167E-01 1.961026382E+01 -3.170647812E+01 -1.127760410E-01 1.216917038E+01 7.588029385E+00 2.458195435E-03 -2.980516243E+01 -1.298823714E+00 4.166117191E+00 -7.311068535E+00 2.213074446E+00 2.583774090E+00 1.846231580E+00 2.521414042E+00 -4.614150524E+00 1.419537902E+00 2.519430399E+00 1.222788906E+01 3.485780716E+01 -8.598056793E+00 3.068808556E+00
 1.017501593E+00 1.611143351E+00 2.327093184E-01 9.365281463E-01 4.032887220E-01 1.322996330E+01 -2.159589195E+01 9.372563362E-01 8.204636574E+00 5.124416828E+00 6.943195593E-03 -2.064337158E+01 -1.083165646E+00 1.498557448E+00 -3.076664925E+00 2.621655464E+00 9.242008924E-01 1.543634534E+00 9.062229395E-01 -1.941387296E+00 1.678342700E+00 9.004561901E-01 8.263113976E+00 2.386301804E+01 -3.723630905E+00 1.509615302E+00
 1.019171715E+00 1.611137986E+00 2.335174382E-01 9.366930127E-01 4.035423696E-01 5.638913155E+00 -9.567152023E+00 2.058825016E+00 3.489711046E+00 2.182851791E+00 1.032726280E-02 -9.700311661E+00 -8.241318464E-01 -1.553248644E+00 1.765603423E+00 3.051431656E+00 -9.730749726E-01 1.178040981E+00 -9.383154511E-01 1.113816500E+00 1.949621439E+00 -9.470813870E-01 3.527203321E+00 1.073944092E+01 1.867019415E+00 -2.765972316E-01
 1.020846367E+00 1.611131787E+00 2.343255579E-01 9.368559122E-01 4.037918746E-01 -2.335496664E+00 3.065774679E+00 3.131366730E+00 -1.460788012E+00 -9.158900380E-01 1.129682548E-02 1.827989697E+00 -5.510501862E-01 -4.658048630E+00 6.689585686E+00 3.455581903E+00 -2.901267052E+00 7.895112634E-01 -2.811722040E+00 4.219300747E+00 2.203479528E+00 -2.821547031E+00 -1.464323640E+00 -3.080705404E+00 7.567052841E+00 -2.095968246E+00
 1.022526383E+00 1.611125588E+00 2.351336926E-01 9.370172024E-01 4.040373564E-01 -9.777876854E+00 1.485232162E+01 4.038084030E+00 -6.076601505E+00 -3.814588547E+00 7.716718130E-03 1.261565590E+01 -2.941613197E-01 -7.467520714E+00 1.114270973E+01 3.791828871E+00 -4.644116879E+00 4.231754541E-01 -4.503755569E+00 7.026478291E+00 2.413095713E+00 -4.512642860E+00 -6.138066292E+00 -1.600556183E+01 1.273597336E+01 -3.738985538E+00
 1.024212480E+00 1.611119628E+00 2.359416336E-01 9.371774197E-01 4.042788744E-01 -1.565962505E+01 2.416139603E+01 4.669922352E+00 -9.721914291E+00 -6.113065243E+00 2.227269579E-03 2.116427994E+01 -9.257979691E-02 -9.610045433E+00 1.453661346E+01 4.021455288E+00 -5.972308159E+00 1.298740059E-01 -5.790695190E+00 9.164450645E+00 2.554079294E+00 -5.797960758E+00 -9.846652985E+00 -2.624661446E+01 1.668809700E+01 -4.992712498E+00
 1.025904775E+00 1.611114383E+00 2.367495298E-01 9.373366833E-01 4.045165777E-01 -1.933163261E+01 2.996766853E+01 4.985484123E+00 -1.199425602E+01 -7.554462433E+00 -4.734392278E-03 2.652276421E+01 3.285828233E-02 -1.087857437E+01 1.654392052E+01 4.133668900E+00 -6.757589340E+00 -5.593867600E-02 -6.549046040E+00 1.042734432E+01 2.620030880E+00 -6.554268360E+00 -1.217583656E+01 -3.266315460E+01 1.903710365E+01 -5.732724190E+00
 1.027602911E+00 1.611110210E+00 2.375574708E-01 9.374951124E-01 4.047507048E-01 -2.063159561E+01 3.201772308E+01 4.999764919E+00 -1.279505253E+01 -8.072340965E+00 -1.095026825E-02 2.844752502E+01 7.773239911E-02 -1.124481869E+01 1.712071609E+01 4.136983395E+00 -6.982041836E+00 -1.239261478E-01 -6.763196945E+00 1.078810501E+01 2.616780519E+00 -6.765614986E+00 -1.301638126E+01 -3.496410370E+01 1.972584534E+01 -5.944966316E+00
 1.029306650E+00 1.611107349E+00 2.383656353E-01 9.376527071E-01 4.049814045E-01 -1.980267334E+01 3.070154762E+01 4.771176338E+00 -1.227569771E+01 -7.757768631E+00 -1.593042351E-02 2.728590012E+01 5.348380283E-02 -1.082398605E+01 1.645315933E+01 4.047072411E+00 -6.718080997E+00 -8.816894889E-02 -6.503877163E+00 1.036467934E+01 2.554643154E+00 -6.503614426E+00 -1.251452923E+01 -3.356199646E+01 1.896550369E+01 -5.696710587E+00
 1.031017065E+00 1.611105561E+00 2.391736656E-01 9.378097653E-01 4.052082598E-01 -1.761276627E+01 2.723696518E+01 4.412089825E+00 -1.091968060E+01 -6.912484646E+00 -1.266580820E-02 2.414619637E+01 -1.899995469E-02 -9.921768188E+00 1.502633095E+01 3.906636000E+00 -6.158202171E+00 1.228665747E-02 -5.955984116E+00 9.463212013E+00 2.460889578E+00 -5.955831051E+00 -1.114940834E+01 -2.979513550E+01 1.731571388E+01 -5.180079937E+00
 1.032733679E+00 1.611104846E+00 2.399816066E-01 9.379661679E-01 4.054315388E-01 -1.494630814E+01 2.302271843E+01 4.028089523E+00 -9.267517090E+00 -5.876531601E+00 -9.743737988E-03 2.030929565E+01 -1.034257412E-01 -8.873183250E+00 1.336883068E+01 3.760895014E+00 -5.507696629E+00 1.383219659E-01 -5.321290493E+00 8.416935921E+00 2.364142656E+00 -5.321466446E+00 -9.477452278E+00 -2.518751335E+01 1.539182854E+01 -4.573581219E+00
 1.034456611E+00 1.611104965E+00 2.407895476E-01 9.381220341E-01 4.056512713E-01 -1.247870922E+01 1.912607384E+01 3.688182592E+00 -7.741569042E+00 -4.917356491E+00 -3.956049215E-03 1.675644302E+01 -1.817218810E-01 -7.918349266E+00 1.185967255E+01 3.635003567E+00 -4.915553570E+00 2.562739551E-01 -4.743895531E+00 7.464542389E+00 2.280195236E+00 -4.744568348E+00 -7.926332951E+00 -2.092256355E+01 1.363701344E+01 -4.025639057E+00
 1.036185741E+00 1.611106038E+00 2.415975183E-01 9.382776022E-01 4.058674574E-01 -1.059601212E+01 1.615529823E+01 3.424357176E+00 -6.576451302E+00 -4.184556961E+00 -4.141082463E-04 1.404935074E+01 -2.386392951E-01 -7.187108994E+00 1.070443249E+01 3.535146952E+00 -4.461935043E+00 3.444879353E-01 -4.301385403E+00 6.735333443E+00 2.212847233E+00 -4.302307606E+00 -6.742178917E+00 -1.766860962E+01 1.229349422E+01 -3.604506016E+00


==> SHOCK/data_across_transonic_shock_drag.dat <==
 M H s rovn vt DnPsi1 DnPsi2 DnPsi4 DnPsi5 vnDnPsi5 vnDnPsi1-H*vnDnPsi5 nx*DnPsi2+nz*DnPsi4 gam1*(nx*DnPsi2+nz*DnPsi4)+gam*vn*DnPsi5 DtPsi1 DtPsi2 DtPsi4 DtPsi5 rovt*DtPsi1 (vt*rou-nz*p)*DtPsi2 (vt*row+nx*p)*DtPsi4 rovt*H*DtPsi5 f_t*DtPsi vnDnPsi1 DnPsi1+H*DnPsi5+vt(-nz*DnPsi2+nx*DnPsi4) vn(-nz*DnPsi2+nz*DnPsi4+vt*DnPsi5)+u*DtPsi2+w*DtPsi4 DnPsi1+(u+vn*nx)*DnPsi2+(w+vn*nz)*DnPsi4+(H+vn^2)*DnPsi5+vn*vt*DtPsi5
 1.434442997E+00 3.960219383E+00 3.914511472E-04 8.935504556E-01 1.759374589E-01 1.476181626E+00 -1.580994368E+00 -3.844472468E-01 3.726647198E-01 5.624921322E-01 5.244715721E-04 -1.463269591E+00 2.021811604E-01 -3.773270845E+00 5.532930374E+00 -1.118608356E+00 -9.522221088E-01 -3.930045366E-01 5.792047381E-01 -5.387564898E-01 -3.927689195E-01 -7.453252077E-01 2.228116751E+00 2.826841831E+00 7.558876514E+00 -9.942679405E-01
 1.434589028E+00 3.960219383E+00 8.338473272E-04 8.934929371E-01 1.757959723E-01 1.445092320E+00 -1.553188682E+00 -3.751028478E-01 3.647841811E-01 5.506438017E-01 7.048319094E-04 -1.438082933E+00 1.956681013E-01 -3.805941582E+00 5.561114311E+00 -1.103593469E+00 -9.603409767E-01 -3.960302770E-01 5.820009112E-01 -5.313836932E-01 -3.957409859E-01 -7.411540151E-01 2.181375027E+00 2.767288446E+00 7.620417118E+00 -9.979410172E-01
 1.434734821E+00 3.960219145E+00 1.523180516E-03 8.934354782E-01 1.756546199E-01 1.416146636E+00 -1.527397037E+00 -3.670852184E-01 3.574804664E-01 5.396639109E-01 6.726711872E-04 -1.414582610E+00 1.896964461E-01 -3.835835934E+00 5.587157726E+00 -1.089870572E+00 -9.677078724E-01 -3.987605572E-01 5.845714211E-01 -5.246371627E-01 -3.983966708E-01 -7.372230291E-01 2.137860060E+00 2.711854935E+00 7.676468849E+00 -1.001059890E+00
 1.434880376E+00 3.960219145E+00 2.237392124E-03 8.933780789E-01 1.755134016E-01 1.390159726E+00 -1.504338503E+00 -3.607867062E-01 3.509093821E-01 5.297881961E-01 7.272663061E-04 -1.393388033E+00 1.843482554E-01 -3.860687971E+00 5.608601093E+00 -1.077622771E+00 -9.737675190E-01 -4.009611607E-01 5.866593719E-01 -5.186045170E-01 -4.005087912E-01 -7.334151864E-01 2.098804712E+00 2.661880970E+00 7.722571850E+00 -1.003655434E+00
 1.435025692E+00 3.960219383E+00 2.971980721E-03 8.933206797E-01 1.753723174E-01 1.367221475E+00 -1.483759165E+00 -3.561909795E-01 3.451204300E-01 5.210917592E-01 7.080381038E-04 -1.374254346E+00 1.798267066E-01 -3.877673626E+00 5.622159481E+00 -1.066862702E+00 -9.779293537E-01 -4.023427069E-01 5.879223347E-01 -5.132907033E-01 -4.018385410E-01 -7.295495868E-01 2.064345598E+00 2.617666483E+00 7.753870010E+00 -1.004422069E+00
 1.435171008E+00 3.960219383E+00 3.720487934E-03 8.932634592E-01 1.752314121E-01 1.349358678E+00 -1.467852354E+00 -3.537035882E-01 3.406366110E-01 5.143646598E-01 5.480128457E-04 -1.359238625E+00 1.764151007E-01 -3.886795282E+00 5.628401756E+00 -1.058611751E+00 -9.801254869E-01 -4.029057622E-01 5.884200335E-01 -5.091866255E-01 -4.023580849E-01 -7.260304689E-01 2.037544966E+00 2.583158255E+00 7.770215511E+00 -1.004416108E+00
 1.435315967E+00 3.960219383E+00 4.462848417E-03 8.932062984E-01 1.750906408E-01 1.333805442E+00 -1.454042077E+00 -3.525179327E-01 3.366833627E-01 5.084375739E-01 7.031188579E-04 -1.345995307E+00 1.734145135E-01 -3.893277884E+00 5.632734299E+00 -1.051582217E+00 -9.816246629E-01 -4.031938910E-01 5.887178779E-01 -5.056722760E-01 -4.025902450E-01 -7.227385640E-01 2.014227629E+00 2.552758217E+00 7.781402588E+00 -1.004255533E+00
 1.435460687E+00 3.960219383E+00 5.201468710E-03 8.931491375E-01 1.749499887E-01 1.319582701E+00 -1.441436410E+00 -3.520804644E-01 3.330762982E-01 5.030322671E-01 7.968146238E-04 -1.333770037E+00 1.707371324E-01 -3.897988319E+00 5.635573387E+00 -1.045203209E+00 -9.827025533E-01 -4.032975435E-01 5.888594389E-01 -5.024725199E-01 -4.026487470E-01 -7.195593715E-01 1.992914915E+00 2.524885654E+00 7.789028168E+00 -1.003736734E+00
 1.435605168E+00 3.960219383E+00 5.939996801E-03 8.930920362E-01 1.748095006E-01 1.306250572E+00 -1.429594755E+00 -3.515505195E-01 3.297341168E-01 4.980260432E-01 6.512301625E-04 -1.322311282E+00 1.683119386E-01 -3.901770830E+00 5.637372017E+00 -1.039118767E+00 -9.835489988E-01 -4.033056498E-01 5.888927579E-01 -4.994164407E-01 -4.026130140E-01 -7.164422870E-01 1.972943544E+00 2.498939276E+00 7.795084000E+00 -1.002937794E+00
 1.435749412E+00 3.960219383E+00 6.676844787E-03 8.930350542E-01 1.746691465E-01 1.293020725E+00 -1.417703271E+00 -3.506655097E-01 3.263694048E-01 4.929848015E-01 7.948649582E-04 -1.310879111E+00 1.658270955E-01 -3.905906677E+00 5.639149189E+00 -1.032890320E+00 -9.844641089E-01 -4.033504128E-01 5.889241695E-01 -4.962929487E-01 -4.026055932E-01 -7.133247852E-01 1.953122854E+00 2.473067522E+00 7.801619053E+00 -1.002210379E+00
 1.435893536E+00 3.960219383E+00 7.420371287E-03 8.929781318E-01 1.745289564E-01 1.276830673E+00 -1.403061032E+00 -3.485070169E-01 3.222295642E-01 4.867717922E-01 1.104184426E-03 -1.297029257E+00 1.626687944E-01 -3.913273573E+00 5.643607140E+00 -1.025122762E+00 -9.862669110E-01 -4.037274718E-01 5.892354250E-01 -4.924317598E-01 -4.029598534E-01 -7.098836303E-01 1.928827286E+00 2.441483974E+00 7.814537048E+00 -1.001889825E+00
 1.436037302E+00 3.960219383E+00 8.163665421E-03 8.929212689E-01 1.743889153E-01 1.257512927E+00 -1.385679007E+00 -3.449352980E-01 3.173072338E-01 4.793755114E-01 1.369713107E-03 -1.280802488E+00 1.588047296E-01 -3.925679445E+00 5.652860165E+00 -1.015789270E+00 -9.893515110E-01 -4.046224058E-01 5.900471807E-01 -4.878207445E-01 -4.038359225E-01 -7.062318921E-01 1.899801970E+00 2.404014349E+00 7.837236404E+00 -1.002392054E+00
 1.436180830E+00 3.960219383E+00 8.905776776E-03 8.928645253E-01 1.742490828E-01 1.235920429E+00 -1.366358161E+00 -3.401148617E-01 3.118329644E-01 4.711440504E-01 1.500965678E-03 -1.262946248E+00 1.544231921E-01 -3.941822529E+00 5.665434837E+00 -1.005245090E+00 -9.933670759E-01 -4.059009254E-01 5.912054777E-01 -4.826311469E-01 -4.050904214E-01 -7.024170160E-01 1.867334723E+00 2.362366438E+00 7.867102146E+00 -1.003647804E+00
 1.436324120E+00 3.960219383E+00 9.647033177E-03 8.928078413E-01 1.741093993E-01 1.212534904E+00 -1.345335603E+00 -3.340585232E-01 3.059106469E-01 4.622341394E-01 1.604076358E-03 -1.243689656E+00 1.496519148E-01 -3.961504459E+00 5.681130886E+00 -9.937640429E-01 -9.982894659E-01 -4.075420201E-01 5.926892757E-01 -4.769947529E-01 -4.067129195E-01 -6.985604167E-01 1.832152605E+00 2.317422152E+00 7.903804302E+00 -1.005223870E+00
 1.436467171E+00 3.960219383E+00 1.038610749E-02 8.927513361E-01 1.739699095E-01 1.187024117E+00 -1.322261453E+00 -3.269077241E-01 2.994243503E-01 4.524703324E-01 1.870809239E-03 -1.222660661E+00 1.443941891E-01 -3.983940601E+00 5.698869228E+00 -9.811923504E-01 -1.003859043E+00 -4.094625711E-01 5.943853259E-01 -4.708381593E-01 -4.085952938E-01 -6.945106983E-01 1.793752670E+00 2.268377781E+00 7.945563316E+00 -1.006993890E+00
 1.436609983E+00 3.960219383E+00 1.112623885E-02 8.926948309E-01 1.738305688E-01 1.159975171E+00 -1.297733188E+00 -3.192465603E-01 2.925750911E-01 4.421563745E-01 1.985346200E-03 -1.200319171E+00 1.388912350E-01 -4.007463455E+00 5.717411518E+00 -9.679011106E-01 -1.009694695E+00 -4.114902616E-01 5.961644053E-01 -4.643397331E-01 -4.105814397E-01 -6.902470589E-01 1.753021598E+00 2.216495037E+00 7.989559174E+00 -1.008525848E+00
 1.436752439E+00 3.960219383E+00 1.186993718E-02 8.926383853E-01 1.736914068E-01 1.133413434E+00 -1.273907423E+00 -3.118136525E-01 2.859006226E-01 4.321049154E-01 1.789895236E-03 -1.178615689E+00 1.335005909E-01 -4.031370163E+00 5.736988544E+00 -9.551435113E-01 -1.015713453E+00 -4.135532677E-01 5.980508924E-01 -4.581005871E-01 -4.126380384E-01 -6.862410307E-01 1.713020205E+00 2.165723085E+00 8.034688950E+00 -1.010516286E+00
 1.436894655E+00 3.960219383E+00 1.261326578E-02 8.925820589E-01 1.735524088E-01 1.108049512E+00 -1.251223326E+00 -3.047580123E-01 2.795277536E-01 4.225076437E-01 1.599606825E-03 -1.157947779E+00 1.283315569E-01 -4.054661274E+00 5.756308079E+00 -9.432323575E-01 -1.021598220E+00 -4.155505598E-01 5.999100804E-01 -4.522707462E-01 -4.146375656E-01 -6.825488210E-01 1.674822569E+00 2.117234230E+00 8.078713417E+00 -1.012622237E+00
 1.437036753E+00 3.960219383E+00 1.335467026E-02 8.925257921E-01 1.734135896E-01 1.084832549E+00 -1.230283380E+00 -2.985442579E-01 2.736620903E-01 4.136753678E-01 1.618361450E-03 -1.138805270E+00 1.236234009E-01 -4.074921608E+00 5.772703171E+00 -9.323428273E-01 -1.026648760E+00 -4.172329903E-01 6.014635563E-01 -4.469339252E-01 -4.162943363E-01 -6.789976954E-01 1.639863610E+00 2.072690725E+00 8.116801262E+00 -1.014008880E+00
 1.437178493E+00 3.960219383E+00 1.409444120E-02 8.924696445E-01 1.732749045E-01 1.064029694E+00 -1.211474299E+00 -2.933304310E-01 2.684329748E-01 4.058038592E-01 1.475862926E-03 -1.121532798E+00 1.195122674E-01 -4.090598106E+00 5.784362316E+00 -9.224365950E-01 -1.030484796E+00 -4.184426963E-01 6.025229096E-01 -4.420712888E-01 -4.174553454E-01 -6.754464507E-01 1.608548164E+00 2.032831192E+00 8.145877838E+00 -1.014585137E+00
 1.437319994E+00 3.960219383E+00 1.483390667E-02 8.924135566E-01 1.731363833E-01 1.045694351E+00 -1.194795728E+00 -2.890576720E-01 2.638157308E-01 3.988559842E-01 1.400205540E-03 -1.106142282E+00 1.159414798E-01 -4.101894379E+00 5.791615009E+00 -9.135770798E-01 -1.033283472E+00 -4.192022681E-01 6.031231284E-01 -4.377129376E-01 -4.181940556E-01 -6.719861627E-01 1.580957413E+00 1.997622013E+00 8.166527748E+00 -1.014525056E+00
 1.437461376E+00 3.960219383E+00 1.557804924E-02 8.923575282E-01 1.729980111E-01 1.029994965E+00 -1.180666804E+00 -2.851515114E-01 2.598503530E-01 3.928926885E-01 1.406960655E-03 -1.093165398E+00 1.127836332E-01 -4.115605831E+00 5.803179264E+00 -9.065374136E-01 -1.036836505E+00 -4.202071726E-01 6.041723490E-01 -4.342285097E-01 -4.192366302E-01 -6.694999933E-01 1.557348251E+00 1.967472434E+00 8.192793846E+00 -1.015406251E+00
 1.437602520E+00 3.960219383E+00 1.632054709E-02 8.923015594E-01 1.728597730E-01 1.014302492E+00 -1.166513562E+00 -2.810255587E-01 2.558985353E-01 3.869488835E-01 1.342867734E-03 -1.080211282E+00 1.096438915E-01 -4.129473686E+00 5.814583778E+00 -8.994577527E-01 -1.040398121E+00 -4.212255478E-01 6.052044034E-01 -4.307268560E-01 -4.202800691E-01 -6.670280695E-01 1.533745289E+00 1.937419534E+00 8.219150543E+00 -1.016226292E+00
 1.437743425E+00 3.960219383E+00 1.706159674E-02 8.922456503E-01 1.727216393E-01 9.976826310E-01 -1.151453972E+00 -2.764495611E-01 2.517074645E-01 3.806421459E-01 1.309415209E-03 -1.066467166E+00 1.063121408E-01 -4.143358231E+00 5.825387001E+00 -8.916605711E-01 -1.043918967E+00 -4.222431183E-01 6.061733365E-01 -4.268836379E-01 -4.213045537E-01 -6.642579436E-01 1.508735776E+00 1.905598998E+00 8.245383263E+00 -1.016955614E+00
 1.437884212E+00 3.960219383E+00 1.780162379E-02 8.921898007E-01 1.725836396E-01 9.793483615E-01 -1.134679317E+00 -2.711929381E-01 2.470269799E-01 3.735941648E-01 1.614173525E-03 -1.051191688E+00 1.025551483E-01 -4.157921314E+00 5.835891724E+00 -8.827738166E-01 -1.047574043E+00 -4.233277440E-01 6.071109772E-01 -4.225211740E-01 -4.223810732E-01 -6.611189246E-01 1.481129050E+00 1.870301366E+00 8.272429466E+00 -1.017679691E+00
 1.438024759E+00 3.960219383E+00 1.854209974E-02 8.921339512E-01 1.724457592E-01 9.593504071E-01 -1.116455078E+00 -2.652784288E-01 2.419406325E-01 3.659311235E-01 1.833815710E-03 -1.034639478E+00 9.844778478E-02 -4.175866127E+00 5.850191593E+00 -8.729825020E-01 -1.052143931E+00 -4.247548282E-01 6.084432602E-01 -4.177281559E-01 -4.238245487E-01 -6.578642726E-01 1.451001406E+00 1.831894279E+00 8.306418419E+00 -1.018812656E+00
 1.438165188E+00 3.960219383E+00 1.928551868E-02 8.920782208E-01 1.723080128E-01 9.353980422E-01 -1.095029593E+00 -2.577433288E-01 2.358982265E-01 3.568208218E-01 1.798944548E-03 -1.015303254E+00 9.342786670E-02 -4.203244686E+00 5.874876022E+00 -8.614796996E-01 -1.059171438E+00 -4.271368682E-01 6.108547449E-01 -4.121187329E-01 -4.262534082E-01 -6.546542645E-01 1.414887667E+00 1.786133766E+00 8.359052658E+00 -1.021698594E+00
 1.438305378E+00 3.960219383E+00 2.002760768E-02 8.920225501E-01 1.721703857E-01 9.087750316E-01 -1.071215391E+00 -2.497333437E-01 2.291626483E-01 3.466603458E-01 1.876821974E-03 -9.937337041E-01 8.783099800E-02 -4.231424332E+00 5.899625778E+00 -8.485175967E-01 -1.066366315E+00 -4.295951724E-01 6.132717729E-01 -4.058144987E-01 -4.287444353E-01 -6.508823633E-01 1.374727726E+00 1.735121250E+00 8.412857056E+00 -1.024701834E+00
 1.438445449E+00 3.960219383E+00 2.076879516E-02 8.919669390E-01 1.720328778E-01 8.806139231E-01 -1.045933247E+00 -2.415479571E-01 2.220774293E-01 3.359691799E-01 1.722487737E-03 -9.707668424E-01 8.205010742E-02 -4.259451866E+00 5.923594952E+00 -8.347244263E-01 -1.073517799E+00 -4.320335686E-01 6.156066656E-01 -3.991163671E-01 -4.312134385E-01 -6.467567682E-01 1.332234144E+00 1.681265593E+00 8.465995789E+00 -1.027100921E+00
 1.438585162E+00 3.960219383E+00 2.150989696E-02 8.919113874E-01 1.718955338E-01 8.517554998E-01 -1.020138979E+00 -2.334479392E-01 2.147892565E-01 3.249692619E-01 1.729208394E-03 -9.472814202E-01 7.604441792E-02 -4.288446903E+00 5.949011803E+00 -8.210327625E-01 -1.080922246E+00 -4.345661104E-01 6.180911660E-01 -3.924700618E-01 -4.337799847E-01 -6.427249908E-01 1.288678765E+00 1.625910044E+00 8.521334648E+00 -1.029953003E+00
 1.438724756E+00 3.960219383E+00 2.225057036E-02 8.918559551E-01 1.717583239E-01 8.227072954E-01 -9.942572713E-01 -2.263274342E-01 2.074574381E-01 3.139014542E-01 1.710330253E-03 -9.235026240E-01 7.006100565E-02 -4.314257622E+00 5.971230030E+00 -8.072651625E-01 -1.087473154E+00 -4.367707670E-01 6.202422380E-01 -3.857910633E-01 -4.359987080E-01 -6.383183002E-01 1.244828939E+00 1.570026636E+00 8.570389748E+00 -1.032314062E+00
 1.438864112E+00 3.960219383E+00 2.299332805E-02 8.918004632E-01 1.716212481E-01 7.974594235E-01 -9.721096158E-01 -2.213483453E-01 2.011059225E-01 3.043153882E-01 1.567408675E-03 -9.029177427E-01 6.487441808E-02 -4.337854862E+00 5.993357658E+00 -7.958999276E-01 -1.093520164E+00 -4.387467206E-01 6.223829985E-01 -3.802632093E-01 -4.380108416E-01 -6.346377730E-01 1.206723094E+00 1.521326780E+00 8.615568161E+00 -1.034773707E+00
 1.439003348E+00 3.960219383E+00 2.373537980E-02 8.917451501E-01 1.714843065E-01 7.748243213E-01 -9.522840381E-01 -2.181618214E-01 1.954347491E-01 2.957572639E-01 1.301172073E-03 -8.842213750E-01 6.037163362E-02 -4.355634689E+00 6.010097027E+00 -7.858016491E-01 -1.098122239E+00 -4.401314259E-01 6.239635944E-01 -3.753435016E-01 -4.394413531E-01 -6.309527159E-01 1.172564864E+00 1.477546573E+00 8.649559021E+00 -1.036088586E+00
 1.439142227E+00 3.960219383E+00 2.447718196E-02 8.916898370E-01 1.713475287E-01 7.550367713E-01 -9.350556731E-01 -2.165293545E-01 1.904509962E-01 2.882381082E-01 1.224471023E-03 -8.677327037E-01 5.644026399E-02 -4.369613171E+00 6.023697376E+00 -7.772671580E-01 -1.101731062E+00 -4.411297739E-01 6.252177358E-01 -3.711730838E-01 -4.404719174E-01 -6.275570393E-01 1.142710567E+00 1.438979745E+00 8.676083565E+00 -1.037034512E+00
 1.439280987E+00 3.960219383E+00 2.521789446E-02 8.916345835E-01 1.712108552E-01 7.390614748E-01 -9.211383462E-01 -2.168776542E-01 1.864129305E-01 2.821490467E-01 1.249320921E-03 -8.540589809E-01 5.338508636E-02 -4.374991894E+00 6.028585911E+00 -7.704379559E-01 -1.103156090E+00 -4.412582219E-01 6.255673170E-01 -3.678191006E-01 -4.406276345E-01 -6.241376400E-01 1.118621469E+00 1.407516837E+00 8.685921669E+00 -1.036658764E+00
 1.439419508E+00 3.960219383E+00 2.595904656E-02 8.915793896E-01 1.710743159E-01 7.292562723E-01 -9.128505588E-01 -2.194480449E-01 1.839610934E-01 2.784600854E-01 1.104965806E-03 -8.454143405E-01 5.167836323E-02 -4.373883247E+00 6.028214455E+00 -7.668207288E-01 -1.103001118E+00 -4.407325089E-01 6.253712773E-01 -3.660000265E-01 -4.401524067E-01 -6.215136647E-01 1.103867888E+00 1.387928963E+00 8.683596611E+00 -1.035585403E+00
 1.439557910E+00 3.960219383E+00 2.670176513E-02 8.915243149E-01 1.709379256E-01 7.257816195E-01 -9.104113579E-01 -2.236158848E-01 1.831296235E-01 2.772233784E-01 8.298335015E-04 -8.421455622E-01 5.125451088E-02 -4.371397495E+00 6.028662205E+00 -7.667780519E-01 -1.102526426E+00 -4.400691390E-01 6.252605915E-01 -3.658876419E-01 -4.395506084E-01 -6.202468276E-01 1.098695278E+00 1.380609632E+00 8.679241180E+00 -1.034721494E+00
 1.439696074E+00 3.960219383E+00 2.744402923E-02 8.914692998E-01 1.708016396E-01 7.258160114E-01 -9.109718800E-01 -2.284687757E-01 1.831630766E-01 2.772959173E-01 6.813721266E-04 -8.416625857E-01 5.154924095E-02 -4.365873337E+00 6.026329517E+00 -7.683537602E-01 -1.101287484E+00 -4.391005635E-01 6.248615980E-01 -3.665474653E-01 -4.386446178E-01 -6.194310784E-01 1.098834038E+00 1.380002260E+00 8.669167519E+00 -1.033399224E+00
 1.439834118E+00 3.960219383E+00 2.818526700E-02 8.914142251E-01 1.706654727E-01 7.286646366E-01 -9.137734175E-01 -2.338850796E-01 1.838871092E-01 2.784139812E-01 6.530181854E-04 -8.432498574E-01 5.247962475E-02 -4.355102062E+00 6.018058777E+00 -7.711034417E-01 -1.098704696E+00 -4.376062453E-01 6.238473654E-01 -3.677669466E-01 -4.372052550E-01 -6.187310219E-01 1.103233337E+00 1.384770155E+00 8.648896217E+00 -1.031040430E+00
 1.439971924E+00 3.960219383E+00 2.892554738E-02 8.913593292E-01 1.705294102E-01 7.336339355E-01 -9.183522463E-01 -2.393558770E-01 1.851719320E-01 2.803813219E-01 4.730948713E-04 -8.465622067E-01 5.390895903E-02 -4.340746880E+00 6.005433559E+00 -7.748014927E-01 -1.095229268E+00 -4.357551634E-01 6.223828793E-01 -3.694381416E-01 -4.354139268E-01 -6.182243228E-01 1.110844612E+00 1.393807530E+00 8.621657372E+00 -1.028121471E+00
 1.440109611E+00 3.960219383E+00 2.966808341E-02 8.913044333E-01 1.703934968E-01 7.414754033E-01 -9.257302880E-01 -2.441411465E-01 1.871881783E-01 2.834564745E-01 2.560949943E-04 -8.527556062E-01 5.573682860E-02 -4.334671497E+00 6.003485680E+00 -7.804917693E-01 -1.093863368E+00 -4.347374141E-01 6.220254302E-01 -3.720583916E-01 -4.344633520E-01 -6.192337275E-01 1.122805953E+00 1.408628225E+00 8.611215591E+00 -1.027013183E+00
 1.440247059E+00 3.960219383E+00 3.041048720E-02 8.912495971E-01 1.702577174E-01 7.495183945E-01 -9.331471920E-01 -2.479420900E-01 1.892024428E-01 2.865291238E-01 3.562040220E-04 -8.591960073E-01 5.746237934E-02 -4.330540657E+00 6.003094196E+00 -7.860839367E-01 -1.092959881E+00 -4.339161515E-01 6.218293309E-01 -3.746304810E-01 -4.336977005E-01 -6.204149723E-01 1.135074496E+00 1.423806787E+00 8.604560852E+00 -1.026421666E+00
 1.440384269E+00 3.960219383E+00 3.115193546E-02 8.911948204E-01 1.701220721E-01 7.560585737E-01 -9.389871955E-01 -2.506079674E-01 1.908719689E-01 2.890801430E-01 2.478726383E-04 -8.643365502E-01 5.897757038E-02 -4.326617241E+00 6.001514912E+00 -7.907825112E-01 -1.092105627E+00 -4.331173301E-01 6.215107441E-01 -3.767757118E-01 -4.329532087E-01 -6.213355064E-01 1.145068645E+00 1.436364174E+00 8.598062515E+00 -1.025318980E+00
 1.440521240E+00 3.960219383E+00 3.189248964E-02 8.911401033E-01 1.699865311E-01 7.604408860E-01 -9.427338839E-01 -2.519794106E-01 1.919949651E-01 2.908036113E-01 1.495638571E-04 -8.677064180E-01 6.004246697E-02 -4.324189186E+00 6.000413418E+00 -7.942013741E-01 -1.091664076E+00 -4.324699342E-01 6.212425232E-01 -3.783105910E-01 -4.323739707E-01 -6.219120026E-01 1.151795626E+00 1.444890976E+00 8.594532967E+00 -1.024244547E+00
 1.440658092E+00 3.960219383E+00 3.263399005E-02 8.910855055E-01 1.698511839E-01 7.628192306E-01 -9.449878335E-01 -2.519856989E-01 1.926054209E-01 2.917510271E-01 9.023355233E-05 -8.699076176E-01 6.048841029E-02 -4.330849171E+00 6.009539604E+00 -7.966197133E-01 -1.093519688E+00 -4.327297211E-01 6.220323443E-01 -3.793681264E-01 -4.327025115E-01 -6.227679849E-01 1.155488372E+00 1.449664831E+00 8.608729362E+00 -1.025150061E+00
 1.440794706E+00 3.960219383E+00 3.337658569E-02 8.910309672E-01 1.697159708E-01 7.592805028E-01 -9.420670271E-01 -2.495878339E-01 1.917359978E-01 2.904567122E-01 -5.469337702E-05 -8.675627708E-01 5.961430818E-02 -4.348329067E+00 6.029549122E+00 -7.962689400E-01 -1.098161101E+00 -4.340699315E-01 6.239484549E-01 -3.791068196E-01 -4.341327846E-01 -6.233610511E-01 1.150217652E+00 1.443246365E+00 8.643839836E+00 -1.027587175E+00
 1.440931201E+00 3.960219383E+00 3.411827236E-02 8.909764886E-01 1.695808917E-01 7.502961755E-01 -9.342059493E-01 -2.459149659E-01 1.894865781E-01 2.870713770E-01 -1.699770655E-04 -8.606611490E-01 5.763546377E-02 -4.368010521E+00 6.050293922E+00 -7.931112051E-01 -1.103339553E+00 -4.356274903E-01 6.259402037E-01 -3.775100112E-01 -4.357727468E-01 -6.229700446E-01 1.136695623E+00 1.426305413E+00 8.682751656E+00 -1.030042648E+00
 1.441067338E+00 3.960219383E+00 3.485944867E-02 8.909220695E-01 1.694459617E-01 7.362485528E-01 -9.218773842E-01 -2.415987700E-01 1.859337091E-01 2.817105651E-01 -1.359458547E-04 -8.495305777E-01 5.458256975E-02 -4.390799046E+00 6.073664665E+00 -7.875080109E-01 -1.109276891E+00 -4.374913275E-01 6.282027364E-01 -3.747505248E-01 -4.377086461E-01 -6.217477322E-01 1.115499735E+00 1.399405122E+00 8.727322578E+00 -1.032825947E+00
 1.441203237E+00 3.960219383E+00 3.560040146E-02 8.908677101E-01 1.693111509E-01 7.171574235E-01 -9.053048491E-01 -2.372877896E-01 1.811068207E-01 2.744184732E-01 -9.902044985E-05 -8.342517614E-01 5.048518628E-02 -4.416597843E+00 6.100363731E+00 -7.794398665E-01 -1.115983605E+00 -4.396497905E-01 6.308080554E-01 -3.708194792E-01 -4.399425983E-01 -6.196037531E-01 1.086658478E+00 1.362565994E+00 8.777593613E+00 -1.036093831E+00
 1.441339016E+00 3.960219383E+00 3.634279594E-02 8.908134103E-01 1.691764891E-01 6.913895011E-01 -8.831357956E-01 -2.317672223E-01 1.746239662E-01 2.646159530E-01 -2.420647506E-04 -8.137610555E-01 4.495789483E-02 -4.451844692E+00 6.137204647E+00 -7.681354880E-01 -1.125049472E+00 -4.427448511E-01 6.344610453E-01 -3.653512001E-01 -4.431026280E-01 -6.167376637E-01 1.047695160E+00 1.312890649E+00 8.845911026E+00 -1.040804386E+00
 1.441474557E+00 3.960219383E+00 3.708460927E-02 8.907591701E-01 1.690419465E-01 6.615002155E-01 -8.573901653E-01 -2.265277058E-01 1.670765281E-01 2.531984150E-01 -2.417333162E-04 -7.897156477E-01 3.859153762E-02 -4.486277580E+00 6.172616005E+00 -7.547050714E-01 -1.133909464E+00 -4.457536042E-01 6.379650235E-01 -3.588751256E-01 -4.461762011E-01 -6.128398776E-01 1.002479553E+00 1.254957080E+00 8.912195206E+00 -1.045382857E+00
 1.441609979E+00 3.960219383E+00 3.782630712E-02 8.907049894E-01 1.689074934E-01 6.290739179E-01 -8.296004534E-01 -2.220309377E-01 1.588874310E-01 2.408067137E-01 -2.351764124E-04 -7.635150552E-01 3.172337636E-02 -4.521139145E+00 6.208974361E+00 -7.401806712E-01 -1.142881393E+00 -4.487980306E-01 6.415647864E-01 -3.518818021E-01 -4.492866099E-01 -6.084016562E-01 9.534122348E-01 1.191893697E+00 8.979146004E+00 -1.050051570E+00
 1.441745281E+00 3.960219383E+00 3.856739774E-02 8.906508088E-01 1.687731594E-01 5.949640870E-01 -8.004048467E-01 -2.180945128E-01 1.502993703E-01 2.278083116E-01 -3.855549439E-04 -7.358216643E-01 2.460297383E-02 -4.554560661E+00 6.243864059E+00 -7.249841094E-01 -1.151515961E+00 -4.516932368E-01 6.450110674E-01 -3.445726335E-01 -4.522580206E-01 -6.035128236E-01 9.017853141E-01 1.125522256E+00 9.043290138E+00 -1.054323316E+00
 1.441880465E+00 3.960219383E+00 3.930912539E-02 8.905967474E-01 1.686389446E-01 5.622423291E-01 -7.725970745E-01 -2.152390182E-01 1.420886219E-01 2.153798491E-01 -6.969185197E-04 -7.092548013E-01 1.782988384E-02 -4.586830616E+00 6.278488636E+00 -7.107352614E-01 -1.159822464E+00 -4.544696808E-01 6.484288573E-01 -3.377175331E-01 -4.550959468E-01 -5.988542438E-01 8.522545695E-01 1.061802030E+00 9.105235100E+00 -1.058398843E+00
 1.442015409E+00 3.960219383E+00 4.005116597E-02 8.905426860E-01 1.685048193E-01 5.320780277E-01 -7.471407652E-01 -2.136101276E-01 1.344924867E-01 2.038812190E-01 -8.211681852E-04 -6.847252846E-01 1.154359989E-02 -4.615651131E+00 6.310085773E+00 -6.978708506E-01 -1.167202115E+00 -4.568997025E-01 6.515327096E-01 -3.315235376E-01 -4.575654864E-01 -5.944560170E-01 8.065931797E-01 1.002784610E+00 9.160391808E+00 -1.062289834E+00
 1.442150354E+00 3.960219383E+00 4.079311714E-02 8.904886842E-01 1.683707684E-01 5.044470429E-01 -7.239536047E-01 -2.124326378E-01 1.275517344E-01 1.933744401E-01 -1.039722003E-03 -6.623171568E-01 5.797350779E-03 -4.642784595E+00 6.340278149E+00 -6.862381697E-01 -1.174153924E+00 -4.591562450E-01 6.544893384E-01 -3.259171844E-01 -4.598605931E-01 -5.904446840E-01 7.647655010E-01 9.487392306E-01 9.212388039E+00 -1.066016555E+00
 1.442285061E+00 3.960219383E+00 4.153425619E-02 8.904347420E-01 1.682368219E-01 4.808489978E-01 -7.041110992E-01 -2.116554379E-01 1.216399595E-01 1.844260544E-01 -1.322019263E-03 -6.430924535E-01 9.594914736E-04 -4.666143417E+00 6.366660595E+00 -6.765223742E-01 -1.180202365E+00 -4.610355496E-01 6.570519209E-01 -3.212242126E-01 -4.617980123E-01 -5.870058537E-01 7.290456295E-01 9.026146531E-01 9.257501602E+00 -1.068871260E+00
 1.442419529E+00 3.960219383E+00 4.227556661E-02 8.903807998E-01 1.681029946E-01 4.624766707E-01 -6.889458299E-01 -2.113839090E-01 1.170399338E-01 1.774651855E-01 -1.557413139E-03 -6.283308864E-01 -2.881094115E-03 -4.687499523E+00 6.391657352E+00 -6.694033146E-01 -1.185748577E+00 -4.627146423E-01 6.594708562E-01 -3.177664876E-01 -4.635364115E-01 -5.845466852E-01 7.012436390E-01 8.666589260E-01 9.299001694E+00 -1.071941376E+00
 1.442553878E+00 3.960219383E+00 4.301800579E-02 8.903269172E-01 1.679692715E-01 4.489399195E-01 -6.778044701E-01 -2.108772844E-01 1.136101857E-01 1.722780019E-01 -1.488128211E-03 -6.175513268E-01 -5.831327289E-03 -4.708796978E+00 6.416737080E+00 -6.645984650E-01 -1.191191912E+00 -4.643835127E-01 6.618966460E-01 -3.154083788E-01 -4.652300775E-01 -5.831252933E-01 6.807705760E-01 8.400674462E-01 9.340351105E+00 -1.075001359E+00
 1.442688107E+00 3.960219383E+00 4.375989363E-02 8.902730346E-01 1.678356528E-01 4.386081994E-01 -6.692578793E-01 -2.094740570E-01 1.110140905E-01 1.683541685E-01 -1.564978273E-03 -6.094977260E-01 -8.103252389E-03 -4.729275703E+00 6.440413952E+00 -6.613001227E-01 -1.196486115E+00 -4.659678638E-01 6.641767025E-01 -3.137663007E-01 -4.668616652E-01 -5.824191570E-01 6.651544571E-01 8.200361729E-01 9.380517006E+00 -1.077808499E+00
 1.442822099E+00 3.960219383E+00 4.450099915E-02 8.902193308E-01 1.677021533E-01 4.314532876E-01 -6.633814573E-01 -2.069494873E-01 1.092307642E-01 1.656623334E-01 -1.705433475E-03 -6.042916179E-01 -9.789381176E-03 -4.750866413E+00 6.465003490E+00 -6.595701575E-01 -1.202135324E+00 -4.676590562E-01 6.665505171E-01 -3.128694594E-01 -4.686289728E-01 -5.826069713E-01 6.543537378E-01 8.064882755E-01 9.423327446E+00 -1.080986261E+00
 1.442955971E+00 3.960219383E+00 4.524231702E-02 8.901656866E-01 1.675688177E-01 4.269946516E-01 -6.597367525E-01 -2.031393647E-01 1.081042141E-01 1.639661938E-01 -1.701448928E-03 -6.015393138E-01 -1.106303651E-02 -4.776146412E+00 6.493507862E+00 -6.591315866E-01 -1.208675385E+00 -4.697101116E-01 6.693269014E-01 -3.125855327E-01 -4.707400799E-01 -5.837088823E-01 6.476407051E-01 7.983676195E-01 9.473641396E+00 -1.084892869E+00
 1.443089485E+00 3.960219383E+00 4.598477855E-02 8.901119828E-01 1.674355865E-01 4.241984785E-01 -6.572726965E-01 -1.981763989E-01 1.074040011E-01 1.629166305E-01 -1.736701350E-03 -6.001855731E-01 -1.199095510E-02 -4.802179813E+00 6.521727085E+00 -6.592884660E-01 -1.215294123E+00 -4.718300700E-01 6.720719934E-01 -3.125837445E-01 -4.728765488E-01 -5.852183700E-01 6.434488893E-01 7.937431931E-01 9.525062561E+00 -1.088582754E+00
 1.443223000E+00 3.960219383E+00 4.672645032E-02 8.900583982E-01 1.673024595E-01 4.224833548E-01 -6.556155086E-01 -1.925864965E-01 1.069615632E-01 1.622577757E-01 -1.680657617E-03 -5.997534990E-01 -1.274049748E-02 -4.828425884E+00 6.549962521E+00 -6.600276232E-01 -1.222043514E+00 -4.739674032E-01 6.748180985E-01 -3.128584027E-01 -4.750604033E-01 -5.870680809E-01 6.408957243E-01 7.912929654E-01 9.577337265E+00 -1.092331529E+00
 1.443356395E+00 3.960219383E+00 4.746737704E-02 8.900048137E-01 1.671694517E-01 4.215697646E-01 -6.549085975E-01 -1.870766282E-01 1.067855656E-01 1.620028913E-01 -2.009369200E-03 -6.002328992E-01 -1.328910794E-02 -4.855984688E+00 6.580189705E+00 -6.613141298E-01 -1.229130864E+00 -4.762299061E-01 6.777688265E-01 -3.133927882E-01 -4.773718119E-01 -5.892256498E-01 6.395576000E-01 7.906510234E-01 9.632369041E+00 -1.096507549E+00
 1.443489432E+00 3.960219383E+00 4.820901155E-02 8.899513483E-01 1.670365632E-01 4.207471311E-01 -6.542260051E-01 -1.825901419E-01 1.065626442E-01 1.616770029E-01 -1.918191672E-03 -6.005187631E-01 -1.385970972E-02 -4.881081104E+00 6.608114243E+00 -6.626903415E-01 -1.235551953E+00 -4.782444537E-01 6.804800630E-01 -3.139687777E-01 -4.794178009E-01 -5.911509395E-01 6.383581758E-01 7.897450328E-01 9.682393074E+00 -1.100297451E+00
 1.443622470E+00 3.960219383E+00 4.895126820E-02 8.898978829E-01 1.669037640E-01 4.200140536E-01 -6.537376642E-01 -1.802029461E-01 1.063707471E-01 1.613980383E-01 -1.877569943E-03 -6.005485654E-01 -1.426218357E-02 -4.899531364E+00 6.629152298E+00 -6.642053127E-01 -1.240174532E+00 -4.796058238E-01 6.824815273E-01 -3.146104813E-01 -4.807640314E-01 -5.924987793E-01 6.372940540E-01 7.887007594E-01 9.718821526E+00 -1.102920055E+00
 1.443755388E+00 3.960219383E+00 4.969277978E-02 8.898444772E-01 1.667710543E-01 4.189004302E-01 -6.532731056E-01 -1.800711304E-01 1.061025485E-01 1.610031575E-01 -1.955899876E-03 -6.001226902E-01 -1.464463584E-02 -4.914036751E+00 6.647629738E+00 -6.656930447E-01 -1.243875980E+00 -4.805793464E-01 6.842191219E-01 -3.152393401E-01 -4.817514718E-01 -5.933510065E-01 6.356519461E-01 7.866047621E-01 9.747986794E+00 -1.105152130E+00
 1.443888187E+00 3.960219383E+00 5.043401569E-02 8.897911310E-01 1.666384637E-01 4.162937999E-01 -6.519421339E-01 -1.824275404E-01 1.054730192E-01 1.600599587E-01 -2.128373366E-03 -5.983215570E-01 -1.524466742E-02 -4.924869537E+00 6.663568497E+00 -6.665853262E-01 -1.246676803E+00 -4.811901450E-01 6.856942773E-01 -3.155857623E-01 -4.823864996E-01 -5.934681296E-01 6.317442060E-01 7.812103033E-01 9.769707680E+00 -1.107111573E+00
 1.444020748E+00 3.960219145E+00 5.117573217E-02 8.897377849E-01 1.665059179E-01 4.134009182E-01 -6.503933072E-01 -1.871004999E-01 1.047463939E-01 1.589692086E-01 -2.151729073E-03 -5.958155394E-01 -1.576932706E-02 -4.929503918E+00 6.673478127E+00 -6.672780514E-01 -1.247839570E+00 -4.811942875E-01 6.865483522E-01 -3.158375919E-01 -4.823865891E-01 -5.928701162E-01 6.274012327E-01 7.747763395E-01 9.778853416E+00 -1.107779264E+00
 1.444153190E+00 3.960219383E+00 5.191775411E-02 8.896844387E-01 1.663734615E-01 4.106347263E-01 -6.490576267E-01 -1.933325827E-01 1.040462106E-01 1.579184085E-01 -2.141738310E-03 -5.931866765E-01 -1.618889906E-02 -4.929174900E+00 6.678417683E+00 -6.679098606E-01 -1.247727275E+00 -4.807156324E-01 6.868915558E-01 -3.160606921E-01 -4.818955660E-01 -5.917803645E-01 6.232498288E-01 7.683138251E-01 9.778066635E+00 -1.107719183E+00
 1.444285512E+00 3.960219383E+00 5.265926570E-02 8.896311522E-01 1.662411094E-01 4.071506560E-01 -6.473011971E-01 -1.999187022E-01 1.031882986E-01 1.566280425E-01 -2.273241756E-03 -5.900714993E-01 -1.674934290E-02 -4.930016518E+00 6.685287952E+00 -6.683774590E-01 -1.247965932E+00 -4.803509116E-01 6.874332428E-01 -3.162060678E-01 -4.815398157E-01 -5.906634927E-01 6.180081964E-01 7.604676485E-01 9.779756546E+00 -1.108017445E+00
 1.444417715E+00 3.960219383E+00 5.340064317E-02 8.895779252E-01 1.661088467E-01 4.032711685E-01 -6.451102495E-01 -2.061230987E-01 1.022223458E-01 1.551734507E-01 -2.355556702E-03 -5.866127610E-01 -1.740228757E-02 -4.931615829E+00 6.692643642E+00 -6.686015725E-01 -1.248392940E+00 -4.800581336E-01 6.880240440E-01 -3.162360787E-01 -4.812548459E-01 -5.895250440E-01 6.121653318E-01 7.518769503E-01 9.782824516E+00 -1.108311653E+00
 1.444549680E+00 3.960219383E+00 5.414243788E-02 8.895247579E-01 1.659766734E-01 3.964656293E-01 -6.401381493E-01 -2.104704529E-01 1.004918218E-01 1.525579244E-01 -2.283294220E-03 -5.808308125E-01 -1.875121891E-02 -4.937558174E+00 6.703260899E+00 -6.670508385E-01 -1.249881387E+00 -4.801899195E-01 6.889504194E-01 -3.154270053E-01 -4.813808799E-01 -5.880473852E-01 6.018795371E-01 7.377329469E-01 9.794018745E+00 -1.109134793E+00
 1.444681644E+00 3.960219383E+00 5.488419905E-02 8.894716501E-01 1.658446491E-01 3.862012327E-01 -6.320025325E-01 -2.124174088E-01 9.787770361E-02 1.486004442E-01 -2.149734180E-03 -5.724672675E-01 -2.094626799E-02 -4.950423717E+00 6.720081806E+00 -6.635791659E-01 -1.253162146E+00 -4.809945822E-01 6.905143857E-01 -3.137105107E-01 -4.821967781E-01 -5.863875151E-01 5.863406658E-01 7.171319127E-01 9.818684578E+00 -1.111062407E+00
 1.444813371E+00 3.960219383E+00 5.562602356E-02 8.894185424E-01 1.657127142E-01 3.741437197E-01 -6.220881343E-01 -2.129048556E-01 9.479880333E-02 1.439367533E-01 -1.943988609E-03 -5.626755357E-01 -2.355875634E-02 -4.965287685E+00 6.737576962E+00 -6.589227915E-01 -1.256842852E+00 -4.819888473E-01 6.921459436E-01 -3.114344478E-01 -4.831620455E-01 -5.844394565E-01 5.680770874E-01 6.931964755E-01 9.846811295E+00 -1.113155603E+00
 1.444944859E+00 3.960219383E+00 5.636713281E-02 8.893654943E-01 1.655808985E-01 3.585759401E-01 -6.091774106E-01 -2.116779387E-01 9.083115309E-02 1.379227340E-01 -1.724013593E-03 -5.503199697E-01 -2.703616582E-02 -4.989402294E+00 6.765169621E+00 -6.528780460E-01 -1.262954473E+00 -4.838791192E-01 6.948145628E-01 -3.085038662E-01 -4.850598276E-01 -5.826283097E-01 5.444802642E-01 6.626133919E-01 9.893340111E+00 -1.116766930E+00
 1.445076227E+00 3.960219383E+00 5.710906535E-02 8.893125057E-01 1.654492021E-01 3.363433778E-01 -5.901247859E-01 -2.082483172E-01 8.519289643E-02 1.293708831E-01 -1.578100957E-03 -5.324304700E-01 -3.185294196E-02 -5.017418385E+00 6.794414043E+00 -6.430643797E-01 -1.269973516E+00 -4.861449599E-01 6.976521015E-01 -3.037943840E-01 -4.873033464E-01 -5.795906186E-01 5.107589960E-01 6.193199754E-01 9.946604729E+00 -1.120357394E+00
 1.445207477E+00 3.960219383E+00 5.785113573E-02 8.892596364E-01 1.653176099E-01 3.118846416E-01 -5.690428019E-01 -2.043853998E-01 7.901086658E-02 1.199920848E-01 -1.542574493E-03 -5.126499534E-01 -3.707105666E-02 -5.044710159E+00 6.821834087E+00 -6.319688559E-01 -1.276738286E+00 -4.883347452E-01 7.003004551E-01 -2.984812260E-01 -4.894434512E-01 -5.759589672E-01 4.736524224E-01 5.717867613E-01 9.998058319E+00 -1.123627782E+00
 1.445338488E+00 3.960219383E+00 5.859262869E-02 8.892067671E-01 1.651861221E-01 2.869281173E-01 -5.476521850E-01 -2.001058757E-01 7.269151509E-02 1.104032323E-01 -1.437127357E-03 -4.926562905E-01 -4.249799997E-02 -5.075953007E+00 6.854146957E+00 -6.210582852E-01 -1.284542084E+00 -4.909025133E-01 7.034501433E-01 -2.932582796E-01 -4.919775724E-01 -5.726882219E-01 4.357838929E-01 5.232877731E-01 1.005766296E+01 -1.127786636E+00
 1.445469379E+00 3.960219383E+00 5.933379009E-02 8.891538978E-01 1.650547087E-01 2.637854517E-01 -5.279731750E-01 -1.958039999E-01 6.684327126E-02 1.015284210E-01 -1.410405850E-03 -4.743399918E-01 -4.759620503E-02 -5.109418392E+00 6.889634132E+00 -6.114981174E-01 -1.292919755E+00 -4.936804771E-01 7.069243789E-01 -2.886756361E-01 -4.947266877E-01 -5.701583624E-01 4.006644189E-01 4.784095287E-01 1.012191105E+01 -1.132469296E+00
 1.445600271E+00 3.960219383E+00 6.007606909E-02 8.891010880E-01 1.649233997E-01 2.448479235E-01 -5.114958882E-01 -1.923565269E-01 6.208097935E-02 9.430204332E-02 -1.528700348E-03 -4.589707851E-01 -5.156545341E-02 -5.130287170E+00 6.909794807E+00 -6.033700109E-01 -1.297984123E+00 -4.952364266E-01 7.088246346E-01 -2.847706079E-01 -4.962031543E-01 -5.673855543E-01 3.719280958E-01 4.417849183E-01 1.016108322E+01 -1.134509444E+00
 1.445731044E+00 3.960219383E+00 6.081789359E-02 8.890483379E-01 1.647921354E-01 2.307952642E-01 -4.992804825E-01 -1.889791042E-01 5.856630951E-02 8.896981925E-02 -1.732036006E-03 -4.477514625E-01 -5.454283580E-02 -5.150840759E+00 6.930477142E+00 -5.980766416E-01 -1.303037882E+00 -4.967584908E-01 7.107774615E-01 -2.822052836E-01 -4.976723492E-01 -5.658586025E-01 3.506079614E-01 4.148238301E-01 1.020034122E+01 -1.136606693E+00
 1.445861578E+00 3.960219383E+00 6.155902892E-02 8.889955878E-01 1.646609604E-01 2.230105102E-01 -4.928120375E-01 -1.861789078E-01 5.665761605E-02 8.607655764E-02 -2.075405791E-03 -4.420253336E-01 -5.630295351E-02 -5.172915459E+00 6.954667568E+00 -5.961638093E-01 -1.308514953E+00 -4.984241724E-01 7.130895257E-01 -2.812362015E-01 -4.993001223E-01 -5.658709407E-01 3.388066292E-01 4.001951814E-01 1.024316978E+01 -1.139456749E+00
 1.445992112E+00 3.960219383E+00 6.230088323E-02 8.889428973E-01 1.645298600E-01 2.207525969E-01 -4.907639921E-01 -1.850708127E-01 5.606123433E-02 8.517678827E-02 -1.917695277E-03 -4.402593672E-01 -5.685624480E-02 -5.182566166E+00 6.964932442E+00 -5.963587165E-01 -1.310784936E+00 -4.988899231E-01 7.139727473E-01 -2.812614739E-01 -4.997014403E-01 -5.658800602E-01 3.354010582E-01 3.958627582E-01 1.026157475E+01 -1.140210509E+00
 1.446122408E+00 3.960219383E+00 6.304291636E-02 8.888901472E-01 1.643988341E-01 2.210549563E-01 -4.910450280E-01 -1.857229173E-01 5.614123493E-02 8.530460298E-02 -1.939801034E-03 -4.403954744E-01 -5.673175305E-02 -5.184803486E+00 6.967681408E+00 -5.975202918E-01 -1.311153054E+00 -4.986415803E-01 7.140855789E-01 -2.817426920E-01 -4.993773699E-01 -5.656760335E-01 3.358851075E-01 3.964047134E-01 1.026551819E+01 -1.139832020E+00
 1.446252704E+00 3.960219383E+00 6.378426403E-02 8.888374567E-01 1.642678827E-01 2.218057811E-01 -4.921812713E-01 -1.878946275E-01 5.627410859E-02 8.551276475E-02 -1.598641044E-03 -4.410445094E-01 -5.669993535E-02 -5.189335823E+00 6.975192070E+00 -5.991705060E-01 -1.312181592E+00 -4.986139834E-01 7.146865726E-01 -2.824541032E-01 -4.993049502E-01 -5.656864643E-01 3.370506465E-01 3.973309398E-01 1.027425671E+01 -1.140670657E+00
 1.446382761E+00 3.960219383E+00 6.452545524E-02 8.887848854E-01 1.641370505E-01 2.199612260E-01 -4.912239909E-01 -1.919055283E-01 5.576910079E-02 8.475159109E-02 -1.362594543E-03 -4.392572045E-01 -5.705065653E-02 -5.190845966E+00 6.980047226E+00 -5.994326472E-01 -1.312388062E+00 -4.982955158E-01 7.150151730E-01 -2.825109363E-01 -4.989193678E-01 -5.647106767E-01 3.342722952E-01 3.929142356E-01 1.027652168E+01 -1.140715361E+00
 1.446512818E+00 3.960219383E+00 6.526771933E-02 8.887323141E-01 1.640063226E-01 2.134687304E-01 -4.858424067E-01 -1.968552619E-01 5.406027287E-02 8.216072619E-02 -9.450204088E-04 -4.329471290E-01 -5.815383792E-02 -5.182694912E+00 6.972472668E+00 -5.964487195E-01 -1.310120344E+00 -4.970511496E-01 7.140707970E-01 -2.810383737E-01 -4.975948930E-01 -5.616136193E-01 3.244294822E-01 3.790867925E-01 1.025909901E+01 -1.138586998E+00
 1.446642637E+00 3.960219383E+00 6.600930542E-02 8.886797428E-01 1.638756841E-01 2.048538178E-01 -4.790580273E-01 -2.018240690E-01 5.184547603E-02 7.880043983E-02 -7.077175542E-04 -4.252622128E-01 -5.978426337E-02 -5.181408405E+00 6.973762512E+00 -5.931793451E-01 -1.309685111E+00 -4.964663386E-01 7.140347958E-01 -2.794321179E-01 -4.969676435E-01 -5.588312745E-01 3.113593161E-01 3.611798286E-01 1.025539875E+01 -1.137982965E+00
 1.446772218E+00 3.960219383E+00 6.675058603E-02 8.886272907E-01 1.637451351E-01 1.958471835E-01 -4.720106423E-01 -2.059357613E-01 4.956590012E-02 7.534117997E-02 -6.758769741E-04 -4.175023139E-01 -6.152326614E-02 -5.183124542E+00 6.977987289E+00 -5.900412798E-01 -1.309967637E+00 -4.961692989E-01 7.142992616E-01 -2.778884768E-01 -4.966129661E-01 -5.563715100E-01 2.976917326E-01 3.427717984E-01 1.025752163E+01 -1.137978554E+00
 1.446901679E+00 3.960219383E+00 6.749249250E-02 8.885748386E-01 1.636147052E-01 1.873823702E-01 -4.648278058E-01 -2.084111422E-01 4.740532488E-02 7.206233591E-02 -5.367758567E-04 -4.099576175E-01 -6.309577078E-02 -5.181893349E+00 6.976689339E+00 -5.868085027E-01 -1.309427738E+00 -4.955910146E-01 7.139986753E-01 -2.763010561E-01 -4.959475696E-01 -5.538409948E-01 2.848458886E-01 3.256437480E-01 1.025373554E+01 -1.136867404E+00
 1.447031021E+00 3.960219383E+00 6.823427230E-02 8.885224462E-01 1.634843946E-01 1.821540445E-01 -4.602797031E-01 -2.090017796E-01 4.608716816E-02 7.006370276E-02 -5.491834600E-04 -4.053878486E-01 -6.406595558E-02 -5.185279369E+00 6.980026722E+00 -5.854663849E-01 -1.310076714E+00 -4.954544306E-01 7.141726613E-01 -2.756043971E-01 -4.957326353E-01 -5.526188016E-01 2.769184709E-01 3.152981400E-01 1.025946426E+01 -1.136365771E+00
 1.447160244E+00 3.960219383E+00 6.897576153E-02 8.884701133E-01 1.633541584E-01 1.812347323E-01 -4.593363106E-01 -2.076099515E-01 4.587781802E-02 6.975054741E-02 -6.864398601E-04 -4.047615826E-01 -6.425386667E-02 -5.192021847E+00 6.986318111E+00 -5.862969756E-01 -1.311579823E+00 -4.956378341E-01 7.146486640E-01 -2.759305537E-01 -4.958403707E-01 -5.527600646E-01 2.755410373E-01 3.138439655E-01 1.027209473E+01 -1.136611342E+00
 1.447289228E+00 3.960219383E+00 6.971725821E-02 8.884177804E-01 1.632239968E-01 1.832904369E-01 -4.607236981E-01 -2.053489983E-01 4.640294984E-02 7.055408508E-02 -7.228566683E-04 -4.065975249E-01 -6.386328489E-02 -5.197892666E+00 6.991059303E+00 -5.883333087E-01 -1.312841415E+00 -4.957379401E-01 7.149662971E-01 -2.768241167E-01 -4.958569705E-01 -5.534526706E-01 2.786868215E-01 3.183309436E-01 1.028328705E+01 -1.136644959E+00
 1.447418332E+00 3.960219383E+00 7.045918703E-02 8.883654475E-01 1.630939096E-01 1.867700070E-01 -4.631452858E-01 -2.035829425E-01 4.727240652E-02 7.188127190E-02 -6.676742923E-04 -4.093389511E-01 -6.310179830E-02 -5.199682713E+00 6.991189957E+00 -5.906316042E-01 -1.313072324E+00 -4.954482019E-01 7.148123384E-01 -2.778404951E-01 -4.954835474E-01 -5.539599061E-01 2.839979529E-01 3.254902065E-01 1.028652859E+01 -1.135707974E+00
 1.447547197E+00 3.960219383E+00 7.120086998E-02 8.883132339E-01 1.629638672E-01 1.882652640E-01 -4.640305638E-01 -2.031662911E-01 4.760265350E-02 7.238868624E-02 -3.827242181E-04 -4.102925360E-01 -6.277284771E-02 -5.199839115E+00 6.990217686E+00 -5.917657614E-01 -1.312875032E+00 -4.950027466E-01 7.145457864E-01 -2.783089280E-01 -4.949488640E-01 -5.537148118E-01 2.862923741E-01 3.283677101E-01 1.028626060E+01 -1.134756565E+00
 1.447676063E+00 3.960219383E+00 7.194219530E-02 8.882610202E-01 1.628338844E-01 1.856682003E-01 -4.618074894E-01 -2.049906254E-01 4.688584805E-02 7.130375504E-02 -1.525548305E-05 -4.077326953E-01 -6.326781958E-02 -5.198219776E+00 6.988613129E+00 -5.908837318E-01 -1.312222004E+00 -4.943895042E-01 7.142150402E-01 -2.778293788E-01 -4.942438304E-01 -5.522477031E-01 2.823632658E-01 3.227572143E-01 1.028211308E+01 -1.133916020E+00
 1.447804809E+00 3.960219383E+00 7.268407941E-02 8.882087469E-01 1.627039760E-01 1.760381460E-01 -4.534974396E-01 -2.077024132E-01 4.440674931E-02 6.753844768E-02 2.702547936E-04 -3.990362883E-01 -6.506068259E-02 -5.194197655E+00 6.983791351E+00 -5.862033963E-01 -1.310995579E+00 -4.935475588E-01 7.135554552E-01 -2.755643129E-01 -4.933225513E-01 -5.488789678E-01 2.677373290E-01 3.032040894E-01 1.027266216E+01 -1.132285595E+00
 1.447933435E+00 3.960219383E+00 7.342595607E-02 8.881565332E-01 1.625740975E-01 1.611563712E-01 -4.407763481E-01 -2.115800083E-01 4.059242457E-02 6.174167246E-02 6.106607034E-04 -3.857818544E-01 -6.787440181E-02 -5.188611984E+00 6.977385044E+00 -5.789948702E-01 -1.309407353E+00 -4.925585091E-01 7.127345800E-01 -2.721122205E-01 -4.922668934E-01 -5.442030430E-01 2.451212257E-01 2.730788291E-01 1.025974464E+01 -1.130359411E+00
 1.448062062E+00 3.960219383E+00 7.416739315E-02 8.881043196E-01 1.624442935E-01 1.433189213E-01 -4.256241620E-01 -2.153184712E-01 3.603400663E-02 5.481216311E-02 9.375492227E-04 -3.701813519E-01 -7.133551687E-02 -5.187037945E+00 6.975579739E+00 -5.706757903E-01 -1.308810711E+00 -4.919519424E-01 7.123842239E-01 -2.681401074E-01 -4.915858805E-01 -5.392937064E-01 2.180057317E-01 2.371574342E-01 1.025444794E+01 -1.129056454E+00
 1.448190451E+00 3.960219383E+00 7.490897179E-02 8.880521655E-01 1.623145789E-01 1.222212762E-01 -4.075553715E-01 -2.175731957E-01 3.072484210E-02 4.673967883E-02 8.277989109E-04 -3.520459235E-01 -7.538282126E-02 -5.188851357E+00 6.976238251E+00 -5.608873963E-01 -1.309048414E+00 -4.916657805E-01 7.122852802E-01 -2.634793520E-01 -4.912172556E-01 -5.340771079E-01 1.859271824E-01 1.953384429E-01 1.025562000E+01 -1.127878189E+00
 1.448318958E+00 3.960219383E+00 7.565101981E-02 8.880000114E-01 1.621849239E-01 1.005014703E-01 -3.886072934E-01 -2.182745039E-01 2.525250241E-02 3.841776401E-02 7.546299603E-04 -3.333812058E-01 -7.956761867E-02 -5.190606117E+00 6.975325584E+00 -5.506379008E-01 -1.309320927E+00 -4.913749993E-01 7.120264769E-01 -2.586043775E-01 -4.908629954E-01 -5.288159251E-01 1.528974026E-01 1.525273621E-01 1.025687504E+01 -1.126463532E+00
 1.448447227E+00 3.960219383E+00 7.639253139E-02 8.879478574E-01 1.620553285E-01 7.931718975E-02 -3.700824082E-01 -2.179399580E-01 1.989778504E-02 3.027355857E-02 7.875057636E-04 -3.153500557E-01 -8.375703543E-02 -5.197711945E+00 6.980317116E+00 -5.408688188E-01 -1.310859323E+00 -4.915906489E-01 7.123705149E-01 -2.539573610E-01 -4.909833372E-01 -5.241608620E-01 1.206774414E-01 1.108662486E-01 1.026862431E+01 -1.125862122E+00
 1.448575377E+00 3.960219383E+00 7.713386416E-02 8.878957629E-01 1.619257927E-01 5.773147568E-02 -3.512552679E-01 -2.174715400E-01 1.446756162E-02 2.201331034E-02 6.645570975E-04 -2.970519364E-01 -8.800214529E-02 -5.204915047E+00 6.985209942E+00 -5.305127501E-01 -1.312430620E+00 -4.918133318E-01 7.127037048E-01 -2.490368187E-01 -4.911139011E-01 -5.192602873E-01 8.784209192E-02 6.853492558E-02 1.028040504E+01 -1.125296235E+00
 1.448703408E+00 3.960219383E+00 7.787608355E-02 8.878437281E-01 1.617963463E-01 3.422580659E-02 -3.307099640E-01 -2.179358900E-01 8.490475826E-03 1.291974820E-02 9.155437001E-04 -2.768767774E-01 -9.266306460E-02 -5.206354141E+00 6.983497620E+00 -5.186174512E-01 -1.312673926E+00 -4.914925694E-01 7.123640776E-01 -2.433963716E-01 -4.907489121E-01 -5.132737756E-01 5.208057910E-02 2.202859893E-02 1.028091240E+01 -1.124127388E+00
 1.448831320E+00 3.960219383E+00 7.861764729E-02 8.877916336E-01 1.616669446E-01 8.675567806E-03 -3.085397184E-01 -2.197854817E-01 1.930706785E-03 2.938123187E-03 1.566758379E-03 -2.548195124E-01 -9.781443328E-02 -5.209447861E+00 6.984967232E+00 -5.058028698E-01 -1.313261747E+00 -4.913273454E-01 7.123488188E-01 -2.373271883E-01 -4.905122221E-01 -5.068179965E-01 1.320237108E-02 -2.899401076E-02 1.028443241E+01 -1.123175740E+00
 1.448959231E+00 3.960219383E+00 7.935890555E-02 8.877395988E-01 1.615376174E-01 -1.900362782E-02 -2.846018970E-01 -2.228004187E-01 -5.141043570E-03 -7.824135944E-03 2.063746331E-03 -2.307874858E-01 -1.032687798E-01 -5.209415913E+00 6.982986927E+00 -4.917281866E-01 -1.312994599E+00 -4.908669591E-01 7.119815350E-01 -2.306696922E-01 -4.899558723E-01 -4.995110035E-01 -2.892154828E-02 -8.429727703E-02 1.028120899E+01 -1.121464133E+00
 1.449086905E+00 3.960219383E+00 8.010108024E-02 8.876876235E-01 1.614083797E-01 -4.538764060E-02 -2.619076371E-01 -2.255952358E-01 -1.182878017E-02 -1.800347120E-02 2.217458794E-03 -2.080173939E-01 -1.084118187E-01 -5.207475185E+00 6.978947163E+00 -4.785564840E-01 -1.312441111E+00 -4.902278781E-01 7.114051580E-01 -2.244389802E-01 -4.892939925E-01 -4.925557375E-01 -6.908024102E-02 -1.367930621E-01 1.027501392E+01 -1.119820714E+00
 1.449214578E+00 3.960219383E+00 8.084258437E-02 8.876357079E-01 1.612791866E-01 -6.637446582E-02 -2.436172366E-01 -2.267434001E-01 -1.712893695E-02 -2.607220970E-02 2.222115872E-03 -1.899004579E-01 -1.124612764E-01 -5.208998680E+00 6.978249550E+00 -4.684893191E-01 -1.312641263E+00 -4.899144769E-01 7.111692429E-01 -2.196666896E-01 -4.889127314E-01 -4.873246849E-01 -1.010295525E-01 -1.782885194E-01 1.027578640E+01 -1.118306994E+00
 1.449342132E+00 3.960219383E+00 8.158384264E-02 8.875837326E-01 1.611500680E-01 -7.873754948E-02 -2.321992069E-01 -2.248019725E-01 -2.023907937E-02 -3.080842644E-02 2.151874593E-03 -1.791552752E-01 -1.147939041E-01 -5.211646080E+00 6.976929665E+00 -4.627662003E-01 -1.313070178E+00 -4.897077680E-01 7.108703256E-01 -2.169330865E-01 -4.886177778E-01 -4.843882918E-01 -1.198562533E-01 -2.022365779E-01 1.027924252E+01 -1.116666436E+00
 1.449469566E+00 3.960219383E+00 8.232598752E-02 8.875318170E-01 1.610210240E-01 -7.657254487E-02 -2.332442105E-01 -2.220470756E-01 -1.961898059E-02 -2.986660786E-02 1.709468779E-03 -1.807615608E-01 -1.141178682E-01 -5.209677219E+00 6.971402645E+00 -4.650234580E-01 -1.312525630E+00 -4.890669584E-01 7.101432085E-01 -2.179408669E-01 -4.879603386E-01 -4.848249257E-01 -1.165688485E-01 -1.971834451E-01 1.027571297E+01 -1.114744067E+00
 1.449597001E+00 3.960219383E+00 8.306747675E-02 8.874799013E-01 1.608920395E-01 -6.417354941E-02 -2.428830713E-01 -2.181565762E-01 -1.641884260E-02 -2.499666251E-02 1.292036148E-03 -1.910068095E-01 -1.113980487E-01 -5.206171989E+00 6.963825226E+00 -4.722663462E-01 -1.311403036E+00 -4.882823229E-01 7.092072964E-01 -2.212840319E-01 -4.870885015E-01 -4.874475598E-01 -9.770023078E-02 -1.717944294E-01 1.026943398E+01 -1.112669468E+00
 1.449724197E+00 3.960219383E+00 8.380883932E-02 8.874280453E-01 1.607631445E-01 -4.711866751E-02 -2.564067245E-01 -2.150316834E-01 -1.206393354E-02 -1.836782135E-02 1.000554767E-03 -2.048856318E-01 -1.076691970E-01 -5.197454929E+00 6.950849056E+00 -4.813711643E-01 -1.308902383E+00 -4.870119989E-01 7.077229023E-01 -2.254981399E-01 -4.857082367E-01 -4.904955328E-01 -7.174004614E-02 -1.374299824E-01 1.025313377E+01 -1.109673262E+00
 1.449851274E+00 3.960219383E+00 8.455090970E-02 8.873761892E-01 1.606342942E-01 -2.448182367E-02 -2.753453553E-01 -2.174852341E-01 -6.350748707E-03 -9.669994004E-03 1.017957460E-03 -2.228710353E-01 -1.026863977E-01 -5.175658226E+00 6.927600861E+00 -4.930517673E-01 -1.303249955E+00 -4.845178723E-01 7.051932812E-01 -2.309168428E-01 -4.831602573E-01 -4.934017062E-01 -3.727733716E-02 -9.316451848E-02 1.021190834E+01 -1.105364680E+00
 1.449978352E+00 3.960219383E+00 8.529239148E-02 8.873243332E-01 1.605055183E-01 -7.706583478E-03 -2.897256911E-01 -2.244533747E-01 -2.176832873E-03 -3.314681817E-03 1.392040518E-03 -2.354433089E-01 -9.881787747E-02 -5.144967556E+00 6.896143913E+00 -5.010650754E-01 -1.295206904E+00 -4.811959863E-01 7.018292546E-01 -2.346154749E-01 -4.797309935E-01 -4.937131703E-01 -1.173482742E-02 -6.140749529E-02 1.015195465E+01 -1.100070596E+00
 1.450105309E+00 3.960219383E+00 8.603388071E-02 8.872725964E-01 1.603768170E-01 -1.050546416E-03 -2.961120009E-01 -2.368416637E-01 -5.602804595E-04 -8.533381624E-04 1.779171755E-03 -2.390527278E-01 -9.681576490E-02 -5.106544495E+00 6.858854294E+00 -5.040427446E-01 -1.285344839E+00 -4.771586657E-01 6.978741884E-01 -2.359560579E-01 -4.756359160E-01 -4.908764660E-01 -1.600234536E-03 -5.047273636E-02 1.007616711E+01 -1.093791604E+00
 1.450232148E+00 3.960219383E+00 8.677582443E-02 8.872208595E-01 1.602481902E-01 -1.104904339E-02 -2.881051302E-01 -2.478384376E-01 -3.211382544E-03 -4.890988115E-03 2.541466150E-03 -2.288929075E-01 -9.840454906E-02 -5.080483913E+00 6.834184647E+00 -4.983832538E-01 -1.278828502E+00 -4.742803276E-01 6.952040195E-01 -2.332530171E-01 -4.727826715E-01 -4.851119816E-01 -1.682792045E-02 -7.238183916E-02 1.002382946E+01 -1.089135051E+00
 1.450358868E+00 3.960219383E+00 8.751748502E-02 8.871691227E-01 1.601196080E-01 -3.084187582E-02 -2.716314793E-01 -2.576438487E-01 -8.300600573E-03 -1.264272537E-02 3.092374420E-03 -2.107125223E-01 -1.019848213E-01 -5.060256481E+00 6.814354897E+00 -4.879029095E-01 -1.273775816E+00 -4.719515741E-01 6.930276155E-01 -2.282956839E-01 -4.704756737E-01 -4.776953161E-01 -4.697559401E-02 -1.132642850E-01 9.981964111E+00 -1.085032582E+00
 1.450485587E+00 3.960219383E+00 8.825889975E-02 8.871173859E-01 1.599910855E-01 -5.372238904E-02 -2.520468533E-01 -2.629535198E-01 -1.412921771E-02 -2.152184770E-02 3.400412155E-03 -1.904469877E-01 -1.063093841E-01 -5.050550461E+00 6.803167820E+00 -4.758648574E-01 -1.271408081E+00 -4.706082344E-01 6.917313337E-01 -2.226120383E-01 -4.691643417E-01 -4.706532955E-01 -8.183082938E-02 -1.593523473E-01 9.960506439E+00 -1.082150936E+00
 1.450612187E+00 3.960219383E+00 8.900074661E-02 8.870657086E-01 1.598626375E-01 -8.925166726E-02 -2.206327468E-01 -2.582595050E-01 -2.312589251E-02 -3.522803262E-02 3.552259877E-03 -1.607465893E-01 -1.136178821E-01 -5.070453644E+00 6.818982601E+00 -4.581762254E-01 -1.276582360E+00 -4.720200002E-01 6.931797862E-01 -2.142879367E-01 -4.706322253E-01 -4.637604058E-01 -1.359584779E-01 -2.286714464E-01 9.997159004E+00 -1.082938910E+00
 1.450738668E+00 3.960219383E+00 8.974256366E-02 8.870139718E-01 1.597342491E-01 -1.210206747E-01 -1.919644773E-01 -2.482817024E-01 -3.115111031E-02 -4.745617509E-02 3.571722424E-03 -1.348516047E-01 -1.203792915E-01 -5.101592064E+00 6.844840050E+00 -4.426214397E-01 -1.284568667E+00 -4.744771719E-01 6.956493258E-01 -2.069654912E-01 -4.731361568E-01 -4.589295089E-01 -1.843651533E-01 -2.896534503E-01 1.005667305E+01 -1.085407019E+00
 1.450865030E+00 3.960219383E+00 9.048388153E-02 8.869623542E-01 1.596059054E-01 -1.521811038E-01 -1.634193957E-01 -2.359901220E-01 -3.901658207E-02 -5.944279209E-02 3.554574447E-03 -1.095684320E-01 -1.270472854E-01 -5.133448601E+00 6.868969917E+00 -4.270693958E-01 -1.292510629E+00 -4.769956172E-01 6.979418397E-01 -1.996478140E-01 -4.756183028E-01 -4.543198943E-01 -2.318519205E-01 -3.490414321E-01 1.011700630E+01 -1.087754607E+00
 1.450991273E+00 3.960219383E+00 9.122580290E-02 8.869106770E-01 1.594776511E-01 -1.721931696E-01 -1.451720595E-01 -2.288146764E-01 -4.398964718E-02 -6.702405214E-02 3.070838517E-03 -9.326142073E-02 -1.311382353E-01 -5.153064251E+00 6.884221077E+00 -4.184232056E-01 -1.297318220E+00 -4.783710539E-01 6.993313432E-01 -1.955609620E-01 -4.769415259E-01 -4.515421987E-01 -2.623591125E-01 -3.869776130E-01 1.015473843E+01 -1.088517904E+00
 1.451117635E+00 3.960219383E+00 9.196761250E-02 8.868591189E-01 1.593494415E-01 -1.922148466E-01 -1.275999546E-01 -2.274577618E-01 -4.899568856E-02 -7.465668768E-02 2.771419240E-03 -7.637842745E-02 -1.350707263E-01 -5.160825253E+00 6.889945030E+00 -4.099654257E-01 -1.299059868E+00 -4.786457419E-01 6.997531056E-01 -1.915642619E-01 -4.771374166E-01 -4.475943148E-01 -2.928854525E-01 -4.259853363E-01 1.016910458E+01 -1.087924600E+00
 1.451243758E+00 3.960219383E+00 9.270889312E-02 8.868075013E-01 1.592212468E-01 -2.075697780E-01 -1.146357059E-01 -2.346038818E-01 -5.278927088E-02 -8.044279367E-02 2.266432624E-03 -6.219219416E-02 -1.374967843E-01 -5.141054153E+00 6.868698120E+00 -4.035792351E-01 -1.293667078E+00 -4.763671756E-01 6.974357367E-01 -1.885370314E-01 -4.747133255E-01 -4.421817660E-01 -3.163046837E-01 -4.570049345E-01 1.012888908E+01 -1.083010793E+00
 1.451369762E+00 3.960219383E+00 9.345097095E-02 8.867558837E-01 1.590931118E-01 -2.059057355E-01 -1.178342104E-01 -2.523203790E-01 -5.227317661E-02 -7.966205478E-02 1.687789918E-03 -6.155487895E-02 -1.361488253E-01 -5.099883556E+00 6.833277702E+00 -4.064778984E-01 -1.283300877E+00 -4.721112847E-01 6.936808228E-01 -1.898480207E-01 -4.704699218E-01 -4.387484193E-01 -3.137914240E-01 -4.561268389E-01 1.004871559E+01 -1.076278210E+00
 1.451495886E+00 3.960219145E+00 9.419261664E-02 8.867042661E-01 1.589650065E-01 -1.989398003E-01 -1.255706102E-01 -2.719735801E-01 -5.040302128E-02 -7.681748271E-02 1.016871072E-03 -6.494057924E-02 -1.335207075E-01 -5.048641205E+00 6.787079811E+00 -4.117771387E-01 -1.270352602E+00 -4.669308364E-01 6.888336539E-01 -1.922792196E-01 -4.652876258E-01 -4.356640279E-01 -3.031972051E-01 -4.450341761E-01 9.948498726E+00 -1.067826271E+00
 1.451621890E+00 3.960219383E+00 9.493399411E-02 8.866527081E-01 1.588369161E-01 -1.863003373E-01 -1.376715004E-01 -2.893891335E-01 -4.715783149E-02 -7.187654078E-02 6.935349666E-04 -7.306645811E-02 -1.298537403E-01 -4.996503830E+00 6.737913609E+00 -4.188597798E-01 -1.257249355E+00 -4.616768956E-01 6.836876869E-01 -1.955415606E-01 -4.600579739E-01 -4.335887432E-01 -2.839533389E-01 -4.226170480E-01 9.846302032E+00 -1.059273005E+00
 1.451748013E+00 3.960219383E+00 9.567606449E-02 8.866010904E-01 1.587088555E-01 -1.745102257E-01 -1.485940367E-01 -2.985944748E-01 -4.421414062E-02 -6.739466637E-02 8.954275982E-04 -8.178464323E-02 -1.270663887E-01 -4.974258423E+00 6.720234394E+00 -4.249167144E-01 -1.252192736E+00 -4.591917992E-01 6.817382574E-01 -1.983239949E-01 -4.577792883E-01 -4.335567951E-01 -2.660022378E-01 -4.009251595E-01 9.804420471E+00 -1.055903196E+00
 1.451873899E+00 3.960219383E+00 9.641747177E-02 8.865494728E-01 1.585808098E-01 -1.696958542E-01 -1.523231715E-01 -3.018577397E-01 -4.318643361E-02 -6.583270431E-02 2.030327450E-03 -8.473560214E-02 -1.260600239E-01 -4.959475517E+00 6.704667091E+00 -4.255144298E-01 -1.248792887E+00 -4.573988616E-01 6.800038815E-01 -1.985575408E-01 -4.561093450E-01 -4.320618510E-01 -2.586816251E-01 -3.926306665E-01 9.775546074E+00 -1.053205013E+00
 1.451999903E+00 3.960219383E+00 9.715913981E-02 8.864978552E-01 1.584527791E-01 -1.829727888E-01 -1.403041333E-01 -3.005259931E-01 -4.680395126E-02 -7.135218382E-02 3.630002262E-03 -7.327364385E-02 -1.292025149E-01 -4.968062401E+00 6.712444782E+00 -4.169323742E-01 -1.251257062E+00 -4.577619731E-01 6.806377172E-01 -1.945085675E-01 -4.565816224E-01 -4.282144308E-01 -2.789402902E-01 -4.195812941E-01 9.791501045E+00 -1.054020643E+00
 1.452125788E+00 3.960219383E+00 9.790097922E-02 8.864462972E-01 1.583247781E-01 -2.223959863E-01 -1.060464159E-01 -2.972285151E-01 -5.696349591E-02 -8.684647083E-02 4.866447765E-03 -4.049788788E-02 -1.377842277E-01 -4.993992805E+00 6.737476349E+00 -3.960329294E-01 -1.257960200E+00 -4.597199559E-01 6.830201745E-01 -1.847164780E-01 -4.585973918E-01 -4.200136960E-01 -3.390646577E-01 -4.975351691E-01 9.840211868E+00 -1.057075381E+00
 1.452251673E+00 3.960219383E+00 9.864231944E-02 8.863946199E-01 1.581968218E-01 -2.775961757E-01 -5.859416351E-02 -2.982699573E-01 -7.105123997E-02 -1.083324850E-01 5.766942631E-03 6.092909258E-03 -1.492283046E-01 -5.010205746E+00 6.751842976E+00 -3.676071167E-01 -1.261998177E+00 -4.607805312E-01 6.843206882E-01 -1.714196354E-01 -4.596386254E-01 -4.075180888E-01 -4.232534468E-01 -6.070525646E-01 9.868263245E+00 -1.058044910E+00
 1.452377319E+00 3.960219383E+00 9.938421100E-02 8.863430619E-01 1.580688953E-01 -3.309544027E-01 -1.398580894E-02 -3.048856556E-01 -8.442144096E-02 -1.287271529E-01 5.143265706E-03 5.108862370E-02 -1.597825736E-01 -5.022005081E+00 6.766643524E+00 -3.434933424E-01 -1.264952779E+00 -4.614332318E-01 6.856647134E-01 -1.601386219E-01 -4.602833092E-01 -3.961904049E-01 -5.046445131E-01 -7.128447294E-01 9.888653755E+00 -1.058212638E+00
 1.452502966E+00 3.960219383E+00 1.001258045E-01 8.862915039E-01 1.579410881E-01 -3.687041998E-01 1.712565869E-02 -3.146345615E-01 -9.364726394E-02 -1.428047121E-01 3.293015761E-03 8.356085420E-02 -1.665022522E-01 -5.013959408E+00 6.760688782E+00 -3.291910887E-01 -1.262772441E+00 -4.602624774E-01 6.849056482E-01 -1.534357071E-01 -4.590596855E-01 -3.878522217E-01 -5.622449517E-01 -7.875534296E-01 9.871041298E+00 -1.054606795E+00
 1.452628613E+00 3.960219145E+00 1.008673161E-01 8.862400055E-01 1.578133255E-01 -3.826426268E-01 2.841341496E-02 -3.181786239E-01 -9.666064382E-02 -1.474100351E-01 2.358531056E-04 9.534381330E-02 -1.682365239E-01 -5.011631489E+00 6.759343624E+00 -3.282740414E-01 -1.262167215E+00 -4.596176744E-01 6.846138239E-01 -1.529731154E-01 -4.584095180E-01 -3.863865137E-01 -5.835402012E-01 -8.135547042E-01 9.867040634E+00 -1.051320314E+00
 1.452754021E+00 3.960219383E+00 1.016091928E-01 8.861885071E-01 1.576856524E-01 -3.507525921E-01 3.510655952E-04 -3.233604133E-01 -8.820111305E-02 -1.345182359E-01 -2.221914008E-03 6.902229041E-02 -1.607166231E-01 -4.990706921E+00 6.741980553E+00 -3.489768803E-01 -1.257158637E+00 -4.572702944E-01 6.827002168E-01 -1.625831723E-01 -4.561631680E-01 -3.933164477E-01 -5.349436402E-01 -7.498620152E-01 9.829875946E+00 -1.046821594E+00
 1.452879190E+00 3.960219383E+00 1.023508012E-01 8.861370087E-01 1.575580686E-01 -2.984973192E-01 -4.425162449E-02 -3.244760633E-01 -7.484103739E-02 -1.141502261E-01 -3.218857571E-03 2.567418665E-02 -1.495406479E-01 -4.968186855E+00 6.721190929E+00 -3.775020242E-01 -1.251741767E+00 -4.547810853E-01 6.804410815E-01 -1.758327335E-01 -4.537728429E-01 -4.039455950E-01 -4.552788138E-01 -6.463218331E-01 9.790695190E+00 -1.042923212E+00
 1.453004360E+00 3.960219383E+00 1.030923575E-01 8.860856295E-01 1.574305892E-01 -2.503822446E-01 -8.547773212E-02 -3.286337852E-01 -6.286749244E-02 -9.589450806E-02 -2.155571245E-03 -1.372825354E-02 -1.397436112E-01 -4.942743301E+00 6.699100971E+00 -4.008705616E-01 -1.245545387E+00 -4.520266056E-01 6.780508757E-01 -1.866753399E-01 -4.511018991E-01 -4.117529690E-01 -3.819188774E-01 -5.527658463E-01 9.744880676E+00 -1.040020585E+00
 1.453129411E+00 3.960219383E+00 1.038340777E-01 8.860342503E-01 1.573031694E-01 -2.386405170E-01 -9.567219764E-02 -3.344050646E-01 -6.043736637E-02 -9.219440073E-02 1.075072447E-03 -2.246434987E-02 -1.380579025E-01 -4.930608273E+00 6.690876484E+00 -4.026151597E-01 -1.242711902E+00 -4.504958093E-01 6.770656705E-01 -1.874460280E-01 -4.496556222E-01 -4.105317891E-01 -3.640349805E-01 -5.325846076E-01 9.721867561E+00 -1.039959311E+00
 1.453254461E+00 3.960219383E+00 1.045758277E-01 8.859828711E-01 1.571757793E-01 -2.671203315E-01 -7.360997051E-02 -3.559633493E-01 -6.823315471E-02 -1.040941924E-01 4.726083949E-03 3.673316911E-03 -1.442625523E-01 -4.904792309E+00 6.675395489E+00 -3.840472996E-01 -1.236413836E+00 -4.477163553E-01 6.753461361E-01 -1.787616313E-01 -4.469566345E-01 -3.980885148E-01 -4.075097740E-01 -5.944676399E-01 9.668796539E+00 -1.038528204E+00
 1.453379393E+00 3.960219383E+00 1.053173989E-01 8.859315515E-01 1.570484638E-01 -3.438403904E-01 -1.051662583E-02 -3.778678775E-01 -8.799236268E-02 -1.342474669E-01 7.061775774E-03 6.997951120E-02 -1.599546373E-01 -4.895279884E+00 6.674796581E+00 -3.434215188E-01 -1.234253049E+00 -4.464281797E-01 6.751329303E-01 -1.598157734E-01 -4.457563162E-01 -3.768673539E-01 -5.245876312E-01 -7.506501079E-01 9.644550323E+00 -1.037664413E+00
 1.453504205E+00 3.960219383E+00 1.060592681E-01 8.858802319E-01 1.569211632E-01 -4.417975247E-01 7.086426020E-02 -3.909786642E-01 -1.126228720E-01 -1.718371063E-01 6.429186091E-03 1.522882879E-01 -1.796566248E-01 -4.919058323E+00 6.705821037E+00 -2.970035970E-01 -1.240769982E+00 -4.481756091E-01 6.781177521E-01 -1.381829530E-01 -4.476893544E-01 -3.559301794E-01 -6.740834713E-01 -9.454005957E-01 9.685382843E+00 -1.039940953E+00
 1.453629017E+00 3.960219383E+00 1.068007052E-01 8.858288527E-01 1.567938477E-01 -5.183584690E-01 1.363124847E-01 -3.838357925E-01 -1.314582527E-01 -2.005891800E-01 3.425551811E-03 2.147261798E-01 -1.949343830E-01 -4.974780083E+00 6.760734081E+00 -2.647808492E-01 -1.255528688E+00 -4.528260529E-01 6.835160851E-01 -1.231624931E-01 -4.525882006E-01 -3.450606465E-01 -7.909516096E-01 -1.093233109E+00 9.791481972E+00 -1.044398427E+00
 1.453753948E+00 3.960219145E+00 1.075425297E-01 8.857774734E-01 1.566665620E-01 -5.466882586E-01 1.628220081E-01 -3.541631401E-01 -1.379038244E-01 -2.104388922E-01 -8.528963081E-04 2.343286276E-01 -2.008830011E-01 -5.064545155E+00 6.843968391E+00 -2.586167157E-01 -1.278979778E+00 -4.605642855E-01 6.917751431E-01 -1.202680692E-01 -4.606093466E-01 -3.496665061E-01 -8.342370391E-01 -1.141620398E+00 9.969154358E+00 -1.053350091E+00
 1.453879476E+00 3.960219622E+00 1.082843021E-01 8.857260346E-01 1.565392166E-01 -5.270491838E-01 1.508387625E-01 -3.056680858E-01 -1.325043589E-01 -2.022132427E-01 -3.514344804E-03 2.123188227E-01 -1.981710047E-01 -5.176121712E+00 6.943056583E+00 -2.739619911E-01 -1.307618737E+00 -4.702681303E-01 7.016317844E-01 -1.273748577E-01 -4.704802632E-01 -3.664914668E-01 -8.043231964E-01 -1.093538404E+00 1.019312763E+01 -1.066481709E+00
 1.454003811E+00 3.960219145E+00 1.090256572E-01 8.856743574E-01 1.564122736E-01 -4.812305272E-01 1.164904013E-01 -2.622304559E-01 -1.210486442E-01 -1.847439855E-01 -2.825556090E-03 1.695283204E-01 -1.908302605E-01 -5.264152527E+00 7.020249367E+00 -2.973129451E-01 -1.329823375E+00 -4.778186977E-01 7.092731595E-01 -1.382014006E-01 -4.780220091E-01 -3.847689629E-01 -7.344521880E-01 -9.968199730E-01 1.037176037E+01 -1.078759074E+00
 1.454123497E+00 3.960218191E+00 1.097677350E-01 8.856246471E-01 1.562837064E-01 -4.484239519E-01 8.920691907E-02 -2.572836280E-01 -1.132822931E-01 -1.729027629E-01 3.032508248E-04 1.418166459E-01 -1.853372008E-01 -5.275443554E+00 7.034885406E+00 -3.112925589E-01 -1.331939101E+00 -4.783903062E-01 7.105948925E-01 -1.446681172E-01 -4.783291519E-01 -3.907926679E-01 -6.844294071E-01 -9.333772659E-01 1.039741230E+01 -1.082083941E+00
 1.454260468E+00 3.960216999E+00 1.105090976E-01 8.855673671E-01 1.561533213E-01 -4.730119407E-01 1.057654023E-01 -3.003665209E-01 -1.201303527E-01 -1.833687425E-01 4.167624284E-03 1.671478152E-01 -1.898571104E-01 -5.200714111E+00 6.977819443E+00 -2.957402170E-01 -1.311758637E+00 -4.711551368E-01 7.046590447E-01 -1.374068260E-01 -4.706237912E-01 -3.745267093E-01 -7.220124006E-01 -9.910792708E-01 1.024784088E+01 -1.073365808E+00
 1.454421282E+00 3.960239410E+00 1.112509370E-01 8.855147362E-01 1.560529917E-01 -5.304145217E-01 1.450073719E-01 -3.848143816E-01 -1.348759085E-01 -2.058956623E-01 5.689250771E-03 2.234305292E-01 -1.988817155E-01 -5.050776005E+00 6.860744953E+00 -2.689022124E-01 -1.273307323E+00 -4.572095275E-01 6.926665306E-01 -1.249078736E-01 -4.564695954E-01 -3.459204435E-01 -8.097076416E-01 -1.118430614E+00 9.948737144E+00 -1.053910732E+00
 1.454334855E+00 3.960206985E+00 1.119925752E-01 8.855475187E-01 1.558702588E-01 -5.772793293E-01 1.760485023E-01 -4.699085057E-01 -1.462102234E-01 -2.231897861E-01 2.660752507E-03 2.718367875E-01 -2.037309855E-01 -4.887403965E+00 6.729084492E+00 -2.606731057E-01 -1.232678294E+00 -4.419373870E-01 6.793916225E-01 -1.210887283E-01 -4.414180517E-01 -3.250525296E-01 -8.812164068E-01 -1.222044349E+00 9.626500130E+00 -1.026127219E+00
 1.454567313E+00 3.960086346E+00 1.127340347E-01 8.853004575E-01 1.557387561E-01 -5.757805109E-01 1.835570335E-01 -5.092440248E-01 -1.460189521E-01 -2.229215354E-01 3.766520647E-03 2.875285447E-01 -1.970787346E-01 -4.796974182E+00 6.656980038E+00 -2.947181761E-01 -1.211848140E+00 -4.332240224E-01 6.717389226E-01 -1.368244737E-01 -4.334087074E-01 -3.317182660E-01 -8.790217042E-01 -1.225455642E+00 9.467070580E+00 -9.759902954E-01
 1.455978632E+00 3.960616589E+00 1.134759411E-01 8.850585222E-01 1.556454897E-01 -5.021327734E-01 1.257147491E-01 -4.889576137E-01 -1.282819510E-01 -1.959815919E-01 9.068152867E-03 2.266972959E-01 -1.836953163E-01 -4.834083080E+00 6.686830521E+00 -3.370670080E-01 -1.220987439E+00 -4.358668327E-01 6.737395525E-01 -1.562443674E-01 -4.360288084E-01 -3.544004560E-01 -7.671292424E-01 -1.080412745E+00 9.542699814E+00 -9.775443673E-01
 1.448826313E+00 3.958993435E+00 1.142174229E-01 8.875535131E-01 1.576935500E-01 -3.299210668E-01 9.970723651E-03 -3.902804255E-01 -8.402454108E-02 -1.279795021E-01 4.208859988E-03 9.263575822E-02 -1.421170086E-01 -5.003556728E+00 6.858211517E+00 -3.986376524E-01 -1.267279863E+00 -4.603180289E-01 6.980324388E-01 -1.867535412E-01 -4.615747631E-01 -4.106139243E-01 -5.025087595E-01 -7.223451138E-01 9.898210526E+00 -9.388704896E-01
 1.364519477E+00 3.938785791E+00 1.149592027E-01 8.997020721E-01 1.622604877E-01 -3.776965439E-01 1.010788456E-01 -3.099855036E-02 -1.047982872E-01 -1.486791521E-01 4.877990484E-02 1.053565294E-01 -1.660082042E-01 -5.183270454E+00 7.013253212E+00 -4.891296029E-01 -1.319533587E+00 -5.260921717E-01 7.902979255E-01 -2.532160580E-01 -5.275110602E-01 -5.165213346E-01 -5.361363292E-01 -7.907074094E-01 1.015452766E+01 -1.018521070E+00
 1.134924531E+00 3.922979832E+00 1.157007888E-01 9.116984010E-01 1.559276283E-01 -8.361021876E-01 6.964595318E-01 1.174813747E+00 -2.147487104E-01 -2.490081042E-01 1.548107248E-02 4.310481548E-01 -1.761920750E-01 -5.353176117E+00 7.156753063E+00 -5.458073616E-01 -1.359779954E+00 -6.254869699E-01 1.062821507E+00 -3.660748601E-01 -6.231585741E-01 -5.518988967E-01 -9.608673453E-01 -1.484284997E+00 1.029168987E+01 -1.079615712E+00
 8.774012923E-01 3.932632446E+00 1.164423898E-01 9.067183137E-01 1.466346085E-01 -1.197241664E+00 1.308364749E+00 3.018566370E+00 -2.909426093E-01 -2.904692590E-01 -5.166517571E-02 6.373937130E-01 -1.516994834E-01 -5.333204269E+00 7.143363953E+00 -4.307112098E-01 -1.340140820E+00 -7.151210308E-01 1.389079809E+00 -3.779754341E-01 -7.063658834E-01 -4.103825390E-01 -1.193504691E+00 -1.870232582E+00 1.029751015E+01 -1.077131033E+00
 7.569262385E-01 3.953193188E+00 1.171841025E-01 8.912335038E-01 1.484393924E-01 -1.054169655E+00 1.340368152E+00 4.360001087E+00 -2.590076327E-01 -2.304636836E-01 -2.811325714E-02 3.837566674E-01 -1.691464931E-01 -5.204059124E+00 7.019259930E+00 -3.488417864E-01 -1.303240657E+00 -7.769570351E-01 1.552801609E+00 -3.546270728E-01 -7.696027160E-01 -3.483851254E-01 -9.389137030E-01 -1.401321888E+00 1.030691433E+01 -1.085930109E+00
 7.297990322E-01 3.961044788E+00 1.179258525E-01 8.848062754E-01 1.534030288E-01 -9.227256179E-01 1.243296027E+00 4.788550377E+00 -2.350363582E-01 -2.020801902E-01 7.099877577E-03 1.978788674E-01 -2.037607282E-01 -5.179947853E+00 7.015103817E+00 -3.558067381E-01 -1.313397408E+00 -8.178057671E-01 1.604450822E+00 -3.743613660E-01 -8.213532567E-01 -4.090695977E-01 -7.933446765E-01 -1.095403790E+00 1.035234356E+01 -1.101932526E+00
 7.311453819E-01 3.960625887E+00 1.186674386E-01 8.852099776E-01 1.536954641E-01 -1.022286892E+00 1.358287811E+00 4.677958488E+00 -2.594363987E-01 -2.233974785E-01 4.515279550E-03 3.337357938E-01 -1.792621613E-01 -5.203990459E+00 7.060657501E+00 -3.988047242E-01 -1.322581768E+00 -8.222334385E-01 1.612441540E+00 -4.190215468E-01 -8.276467323E-01 -4.564601183E-01 -8.802785277E-01 -1.302900910E+00 1.033499336E+01 -1.095556617E+00
 7.308729291E-01 3.960567236E+00 1.194092855E-01 8.850223422E-01 1.536577791E-01 -1.064251423E+00 1.407879353E+00 4.622291088E+00 -2.687427700E-01 -2.313313037E-01 1.068477868E-04 3.940192461E-01 -1.662561297E-01 -5.178641319E+00 7.036669254E+00 -3.769153953E-01 -1.311822891E+00 -8.181362748E-01 1.607252598E+00 -3.960999548E-01 -8.208088279E-01 -4.277924597E-01 -9.160964489E-01 -1.388634682E+00 1.027076435E+01 -1.082943797E+00
 7.304103971E-01 3.960608959E+00 1.201507151E-01 8.847897649E-01 1.537107825E-01 -1.078441024E+00 1.424523354E+00 4.558454037E+00 -2.707699835E-01 -2.329370826E-01 -5.185499322E-03 4.238418937E-01 -1.565751582E-01 -5.183465004E+00 7.057620049E+00 -4.084410667E-01 -1.311071277E+00 -8.194556236E-01 1.612810016E+00 -4.294303060E-01 -8.209061623E-01 -4.569819868E-01 -9.277581573E-01 -1.419651508E+00 1.023322010E+01 -1.064167619E+00
 7.301954627E-01 3.960555792E+00 1.208926588E-01 8.846246004E-01 1.537508965E-01 -1.110966921E+00 1.463096499E+00 4.567197323E+00 -2.809141874E-01 -2.415943444E-01 1.384460484E-03 4.596780241E-01 -1.543608755E-01 -5.192547321E+00 7.081876278E+00 -4.238270223E-01 -1.314340234E+00 -8.211878538E-01 1.618606806E+00 -4.456772804E-01 -8.232386112E-01 -4.714969695E-01 -9.554636478E-01 -1.489576459E+00 1.026506233E+01 -1.080474854E+00
 7.299713492E-01 3.960509777E+00 1.216341555E-01 8.844659328E-01 1.537740231E-01 -1.155634403E+00 1.516044736E+00 4.553853512E+00 -2.910305560E-01 -2.502201796E-01 -2.583579160E-03 5.142523646E-01 -1.446073204E-01 -5.196681976E+00 7.099966526E+00 -4.480394125E-01 -1.316461682E+00 -8.220637441E-01 1.623019338E+00 -4.712181091E-01 -8.247809410E-01 -4.950434566E-01 -9.935831428E-01 -1.574462056E+00 1.027578068E+01 -1.079364181E+00
 7.296972275E-01 3.960470438E+00 1.223759875E-01 8.842775822E-01 1.538038105E-01 -1.198547244E+00 1.567883253E+00 4.546747208E+00 -3.020346761E-01 -2.595877349E-01 -2.017646562E-03 5.664174557E-01 -1.368558258E-01 -5.202003479E+00 7.117398739E+00 -4.707539678E-01 -1.317503929E+00 -8.231856823E-01 1.627358913E+00 -4.952156246E-01 -8.257064223E-01 -5.167487860E-01 -1.030107498E+00 -1.660177827E+00 1.029012871E+01 -1.083809376E+00
 7.294405103E-01 3.960433006E+00 1.231176257E-01 8.841006160E-01 1.538362354E-01 -1.238414049E+00 1.615622640E+00 4.538277149E+00 -3.118168116E-01 -2.679039836E-01 -2.993583912E-03 6.148667336E-01 -1.291188896E-01 -5.205241203E+00 7.131824970E+00 -4.930446744E-01 -1.318641186E+00 -8.239873648E-01 1.630993843E+00 -5.187716484E-01 -8.267018795E-01 -5.384671092E-01 -1.064009547E+00 -1.738333344E+00 1.030032253E+01 -1.086241603E+00
 7.291776538E-01 3.960386753E+00 1.238591969E-01 8.839120865E-01 1.538667977E-01 -1.280201435E+00 1.666001678E+00 4.529998302E+00 -3.224076331E-01 -2.769064605E-01 -2.870665397E-03 6.658546329E-01 -1.213271916E-01 -5.208914757E+00 7.146918297E+00 -5.161324739E-01 -1.319705963E+00 -8.248449564E-01 1.634773850E+00 -5.431733131E-01 -8.276367188E-01 -5.608811378E-01 -1.099527359E+00 -1.821502209E+00 1.031155396E+01 -1.089963675E+00
 7.289153934E-01 3.960345507E+00 1.246009767E-01 8.837241530E-01 1.538986266E-01 -1.324755549E+00 1.720429540E+00 4.521177769E+00 -3.337376714E-01 -2.865378261E-01 -2.609038493E-03 7.209141254E-01 -1.127873287E-01 -5.210277557E+00 7.155868530E+00 -5.387606025E-01 -1.320235133E+00 -8.253422379E-01 1.637150884E+00 -5.671017170E-01 -8.282426000E-01 -5.835356712E-01 -1.137398124E+00 -1.910309434E+00 1.031760216E+01 -1.092855930E+00
 7.286484838E-01 3.960298538E+00 1.253423989E-01 8.835299611E-01 1.539304703E-01 -1.367020607E+00 1.771756411E+00 4.512516022E+00 -3.444095254E-01 -2.955951691E-01 -2.623013686E-03 7.729095817E-01 -1.046693921E-01 -5.212548256E+00 7.167681694E+00 -5.616762042E-01 -1.321025729E+00 -8.259860277E-01 1.640184641E+00 -5.913416743E-01 -8.290138245E-01 -6.061569452E-01 -1.173267961E+00 -1.994294167E+00 1.032573032E+01 -1.095797181E+00
 7.283823490E-01 3.960258245E+00 1.260842830E-01 8.833342791E-01 1.539635509E-01 -1.409354925E+00 1.824064493E+00 4.504068375E+00 -3.550704122E-01 -3.046376109E-01 -2.732093679E-03 8.258185387E-01 -9.616523236E-02 -5.210615635E+00 7.168783188E+00 -5.840945840E-01 -1.320444703E+00 -8.259644508E-01 1.640763760E+00 -6.150674224E-01 -8.289265037E-01 -6.291946173E-01 -1.209175825E+00 -2.078237295E+00 1.032487297E+01 -1.096986413E+00
 7.281135917E-01 3.960212708E+00 1.268258095E-01 8.831346035E-01 1.539970636E-01 -1.452512741E+00 1.877070308E+00 4.495125294E+00 -3.658908010E-01 -3.138087094E-01 -3.008251544E-03 8.795142770E-01 -8.752647787E-02 -5.209896088E+00 7.173141479E+00 -6.066392660E-01 -1.320180178E+00 -8.261395097E-01 1.642088652E+00 -6.389348507E-01 -8.290411234E-01 -6.520268917E-01 -1.245757461E+00 -2.163681269E+00 1.032649994E+01 -1.098547101E+00
 7.278456688E-01 3.960172176E+00 1.275675744E-01 8.829341531E-01 1.540318727E-01 -1.495889902E+00 1.931116343E+00 4.485784531E+00 -3.768432140E-01 -3.230870962E-01 -3.022876801E-03 9.343112707E-01 -7.859743387E-02 -5.205348492E+00 7.168396473E+00 -6.288143396E-01 -1.318877935E+00 -8.257111311E-01 1.641327381E+00 -6.624217033E-01 -8.285086751E-01 -6.753141284E-01 -1.282503486E+00 -2.249888182E+00 1.032003593E+01 -1.098995209E+00
 7.275766730E-01 3.960129738E+00 1.283092052E-01 8.827310801E-01 1.540675759E-01 -1.538908362E+00 1.984749436E+00 4.476587296E+00 -3.878167272E-01 -3.323762715E-01 -2.660084283E-03 9.886740446E-01 -6.985715777E-02 -5.201054096E+00 7.164283276E+00 -6.510618925E-01 -1.317753077E+00 -8.253270388E-01 1.640709400E+00 -6.859937906E-01 -8.280913234E-01 -6.987027526E-01 -1.318913221E+00 -2.335805655E+00 1.031414509E+01 -1.099994540E+00
 7.273092270E-01 3.960091114E+00 1.290508360E-01 8.825284839E-01 1.541046500E-01 -1.582581639E+00 2.039831638E+00 4.467421532E+00 -3.989567757E-01 -3.418018520E-01 -2.293192549E-03 1.044446349E+00 -6.074405834E-02 -5.194488049E+00 7.154435158E+00 -6.730873585E-01 -1.315888047E+00 -8.245882988E-01 1.638776302E+00 -7.093400955E-01 -8.272152543E-01 -7.223672867E-01 -1.355859637E+00 -2.422979116E+00 1.030354786E+01 -1.099916458E+00
 7.270428538E-01 3.960054159E+00 1.297925711E-01 8.823257089E-01 1.541430950E-01 -1.626194119E+00 2.095047712E+00 4.457963943E+00 -4.099676311E-01 -3.511110544E-01 -2.312465571E-03 1.100411296E+00 -5.139096454E-02 -5.186532497E+00 7.141363621E+00 -6.948099136E-01 -1.313457608E+00 -8.236334324E-01 1.636102319E+00 -7.323761582E-01 -8.259886503E-01 -7.458958626E-01 -1.392731309E+00 -2.509613037E+00 1.028994560E+01 -1.098850965E+00
 7.267782092E-01 3.960019112E+00 1.305340976E-01 8.821238279E-01 1.541829854E-01 -1.669733882E+00 2.150331974E+00 4.448123932E+00 -4.209807217E-01 -3.604153693E-01 -2.262433525E-03 1.156524181E+00 -4.197182134E-02 -5.177212238E+00 7.125374317E+00 -7.163207531E-01 -1.310696721E+00 -8.224690557E-01 1.632757902E+00 -7.551968694E-01 -8.245616555E-01 -7.694696784E-01 -1.429513931E+00 -2.596230507E+00 1.027351856E+01 -1.097536325E+00
 7.265180945E-01 3.959989786E+00 1.312759370E-01 8.819256425E-01 1.542249471E-01 -1.713606715E+00 2.206606627E+00 4.437708855E+00 -4.321566522E-01 -3.698557615E-01 -1.943480340E-03 1.213726878E+00 -3.230728954E-02 -5.164767265E+00 7.102474213E+00 -7.381017208E-01 -1.307166934E+00 -8.208150864E-01 1.627826691E+00 -7.783113718E-01 -8.226588964E-01 -7.939587235E-01 -1.466568589E+00 -2.683872938E+00 1.025083447E+01 -1.095441103E+00
 7.262616158E-01 3.959963322E+00 1.320175529E-01 8.817309737E-01 1.542688161E-01 -1.757572293E+00 2.263133287E+00 4.427174568E+00 -4.433169067E-01 -3.792770505E-01 -1.757153776E-03 1.271201253E+00 -2.250736579E-02 -5.151723862E+00 7.078213215E+00 -7.600144148E-01 -1.303503275E+00 -8.190754056E-01 1.622580767E+00 -8.015727401E-01 -8.206816316E-01 -8.187488914E-01 -1.503680348E+00 -2.771546125E+00 1.022698021E+01 -1.092941999E+00
 7.260084748E-01 3.959940910E+00 1.327593029E-01 8.815387487E-01 1.543145180E-01 -1.801573753E+00 2.320175409E+00 4.416872501E+00 -4.545391202E-01 -3.887471259E-01 -1.390313031E-03 1.329130054E+00 -1.259396132E-02 -5.137232304E+00 7.050069332E+00 -7.814309597E-01 -1.299377680E+00 -8.171113133E-01 1.616441369E+00 -8.243193626E-01 -8.184201121E-01 -8.434093595E-01 -1.540805936E+00 -2.859441519E+00 1.020006466E+01 -1.089918971E+00
 7.257630229E-01 3.959923983E+00 1.335009784E-01 8.813548684E-01 1.543629318E-01 -1.846143723E+00 2.378074408E+00 4.406406403E+00 -4.659604728E-01 -3.983845711E-01 -8.341576322E-04 1.387931108E+00 -2.565982053E-03 -5.122074127E+00 7.020231247E+00 -8.024929166E-01 -1.295014977E+00 -8.150541186E-01 1.609910488E+00 -8.467001319E-01 -8.160229921E-01 -8.678666949E-01 -1.578406930E+00 -2.948679209E+00 1.017177582E+01 -1.086907625E+00
 7.255192399E-01 3.959909201E+00 1.342426240E-01 8.811715841E-01 1.544129103E-01 -1.890472412E+00 2.435810089E+00 4.395198822E+00 -4.771470129E-01 -4.078157246E-01 -8.663862827E-04 1.446729898E+00 7.749936078E-03 -5.104969025E+00 6.986514091E+00 -8.235707879E-01 -1.290176153E+00 -8.126910925E-01 1.602485895E+00 -8.691058755E-01 -8.133299947E-01 -8.926410079E-01 -1.615779638E+00 -3.036855698E+00 1.013953209E+01 -1.082658648E+00
 7.252851129E-01 3.959901094E+00 1.349843144E-01 8.809987307E-01 1.544660181E-01 -1.934092164E+00 2.492742538E+00 4.383827209E+00 -4.882513285E-01 -4.171754122E-01 -5.683616037E-04 1.504778504E+00 1.786582172E-02 -5.086950302E+00 6.951175690E+00 -8.449251056E-01 -1.285131216E+00 -8.101966381E-01 1.594685793E+00 -8.918120861E-01 -8.105222583E-01 -9.178452492E-01 -1.652541757E+00 -3.124036789E+00 1.010575676E+01 -1.078647494E+00
 7.250536680E-01 3.959895611E+00 1.357258707E-01 8.808280230E-01 1.545208246E-01 -1.978188753E+00 2.550673485E+00 4.372288227E+00 -4.995297194E-01 -4.266791046E-01 -8.828792488E-05 1.563838601E+00 2.818466537E-02 -5.067947388E+00 6.913209915E+00 -8.659021258E-01 -1.279803157E+00 -8.075504899E-01 1.586278319E+00 -9.141275883E-01 -8.075410128E-01 -9.429407716E-01 -1.689693093E+00 -3.212368965E+00 1.006975746E+01 -1.074198723E+00
 7.248330116E-01 3.959897280E+00 1.364676207E-01 8.806692362E-01 1.545789093E-01 -2.022623777E+00 2.609073162E+00 4.360712051E+00 -5.108554959E-01 -4.362238944E-01 2.660139289E-04 1.623364449E+00 3.863233328E-02 -5.048669815E+00 6.874611378E+00 -8.865693808E-01 -1.274422884E+00 -8.048747182E-01 1.577722311E+00 -9.361245632E-01 -8.045424223E-01 -9.678193331E-01 -1.727135777E+00 -3.301205635E+00 1.003339767E+01 -1.069512844E+00
 7.246170044E-01 3.959903240E+00 1.372091323E-01 8.805151582E-01 1.546391100E-01 -2.067148685E+00 2.667683601E+00 4.348890781E+00 -5.221487880E-01 -4.457375109E-01 4.352809628E-04 1.683148265E+00 4.922681674E-02 -5.028265476E+00 6.833587170E+00 -9.072832465E-01 -1.268717408E+00 -8.020264506E-01 1.568604708E+00 -9.581781030E-01 -8.013457656E-01 -9.929455519E-01 -1.764642119E+00 -3.390024662E+00 9.994853973E+00 -1.064346910E+00
 7.244106531E-01 3.959914684E+00 1.379509121E-01 8.803713918E-01 1.547022760E-01 -2.110651255E+00 2.725028038E+00 4.336429119E+00 -5.332123041E-01 -4.550555646E-01 7.032060530E-04 1.741831303E+00 5.965472385E-02 -5.007080078E+00 6.791567802E+00 -9.282181263E-01 -1.262807250E+00 -7.990652919E-01 1.559255242E+00 -9.804735184E-01 -7.980327606E-01 -1.018316269E+00 -1.801278114E+00 -3.477039576E+00 9.954849243E+00 -1.059083581E+00
 7.242149711E-01 3.959934235E+00 1.386925429E-01 8.802400827E-01 1.547688097E-01 -2.154244423E+00 2.782607555E+00 4.323752403E+00 -5.443342924E-01 -4.644245505E-01 1.095201820E-03 1.800789475E+00 7.012140751E-02 -4.985230923E+00 6.748181820E+00 -9.489306211E-01 -1.256796122E+00 -7.960119843E-01 1.549587250E+00 -1.002541423E+00 -7.946705222E-01 -1.043636680E+00 -1.837995648E+00 -3.564389467E+00 9.913670540E+00 -1.053739309E+00
 7.240197659E-01 3.959952116E+00 1.394342035E-01 8.801076412E-01 1.548363715E-01 -2.198177576E+00 2.840542793E+00 4.311018467E+00 -5.555323362E-01 -4.738536477E-01 1.453421428E-03 1.860107660E+00 8.064795285E-02 -4.963675976E+00 6.705487251E+00 -9.695459008E-01 -1.250923157E+00 -7.930061221E-01 1.540073633E+00 -1.024514556E+00 -7.913958430E-01 -1.068843007E+00 -1.874984384E+00 -3.652372122E+00 9.873100281E+00 -1.048529148E+00
 7.238448262E-01 3.959984064E+00 1.401759386E-01 8.799996972E-01 1.549091637E-01 -2.241856575E+00 2.898004532E+00 4.298086643E+00 -5.666161776E-01 -4.831933379E-01 1.649693237E-03 1.919004917E+00 9.113129973E-02 -4.942503452E+00 6.663920879E+00 -9.902266860E-01 -1.245209336E+00 -7.900855541E-01 1.530815363E+00 -1.046564817E+00 -7.882481217E-01 -1.094083190E+00 -1.911788225E+00 -3.739677429E+00 9.833555222E+00 -1.043287516E+00
 7.236606479E-01 3.960008144E+00 1.409174800E-01 8.798784018E-01 1.549810618E-01 -2.285036325E+00 2.954974413E+00 4.284887314E+00 -5.775835514E-01 -4.924227595E-01 1.874931972E-03 1.977478385E+00 1.015994921E-01 -4.920409203E+00 6.620404720E+00 -1.010633945E+00 -1.239162207E+00 -7.870068550E-01 1.521103501E+00 -1.068333030E+00 -7.848768830E-01 -1.119113326E+00 -1.948123097E+00 -3.826078892E+00 9.791896820E+00 -1.037804961E+00
 7.235049605E-01 3.960049152E+00 1.416593343E-01 8.797922134E-01 1.550597101E-01 -2.327857971E+00 3.010887146E+00 4.271417618E+00 -5.884446502E-01 -5.015760660E-01 2.055818681E-03 2.034976482E+00 1.117840409E-01 -4.900367737E+00 6.582703590E+00 -1.031154275E+00 -1.233840942E+00 -7.842893004E-01 1.512725115E+00 -1.090229034E+00 -7.820010781E-01 -1.143794298E+00 -1.984210253E+00 -3.911755800E+00 9.755253792E+00 -1.033234358E+00
 7.233389020E-01 3.960083246E+00 1.424008906E-01 8.796911836E-01 1.551372707E-01 -2.370688915E+00 3.067332506E+00 4.257545471E+00 -5.993103981E-01 -5.107219219E-01 2.241486218E-03 2.093080044E+00 1.222213209E-01 -4.878594398E+00 6.540898800E+00 -1.051663637E+00 -1.227970243E+00 -7.812824845E-01 1.503398061E+00 -1.112120152E+00 -7.787634730E-01 -1.168768048E+00 -2.020259857E+00 -3.997505665E+00 9.714686394E+00 -1.027706027E+00
 7.231923342E-01 3.960125923E+00 1.431427151E-01 8.796140552E-01 1.552195996E-01 -2.412942171E+00 3.122083664E+00 4.243752003E+00 -6.100448966E-01 -5.197651982E-01 2.481475705E-03 2.149511814E+00 1.321334541E-01 -4.860245705E+00 6.507691860E+00 -1.072161794E+00 -1.223197460E+00 -7.788458467E-01 1.496044159E+00 -1.134007215E+00 -7.762451172E-01 -1.193054199E+00 -2.055854082E+00 -4.082185745E+00 9.681590080E+00 -1.023981333E+00
 7.230424285E-01 3.960167408E+00 1.438842863E-01 8.795311451E-01 1.553023458E-01 -2.454848289E+00 3.176801920E+00 4.229207993E+00 -6.206672192E-01 -5.287065506E-01 2.638659673E-03 2.206070662E+00 1.422390640E-01 -4.839699745E+00 6.469924927E+00 -1.092553377E+00 -1.217792869E+00 -7.760538459E-01 1.487637043E+00 -1.155788779E+00 -7.733220458E-01 -1.217527628E+00 -2.091127872E+00 -4.166187286E+00 9.643888474E+00 -1.019243002E+00
 7.229015231E-01 3.960209608E+00 1.446260214E-01 8.794584870E-01 1.553876996E-01 -2.496317625E+00 3.230184555E+00 4.214667797E+00 -6.311008930E-01 -5.374892950E-01 2.533151768E-03 2.261323452E+00 1.520444304E-01 -4.821945667E+00 6.439366817E+00 -1.113104582E+00 -1.213247299E+00 -7.737184167E-01 1.480883598E+00 -1.177746773E+00 -7.709534168E-01 -1.241535068E+00 -2.126036882E+00 -4.249038219E+00 9.612329483E+00 -1.015562177E+00
 7.227642536E-01 3.960254192E+00 1.453675926E-01 8.793891072E-01 1.554748118E-01 -2.537389517E+00 3.283279181E+00 4.199914932E+00 -6.414778233E-01 -5.462229848E-01 2.576539293E-03 2.316340208E+00 1.618239284E-01 -4.803781509E+00 6.408037186E+00 -1.133632541E+00 -1.208611846E+00 -7.713221908E-01 1.473949075E+00 -1.199687123E+00 -7.685329914E-01 -1.265593290E+00 -2.160605192E+00 -4.331303120E+00 9.579927444E+00 -1.011661172E+00
 7.226299047E-01 3.960297108E+00 1.461092979E-01 8.793221116E-01 1.555632651E-01 -2.578409910E+00 3.335820436E+00 4.184920311E+00 -6.518600583E-01 -5.549591780E-01 2.681385493E-03 2.370867491E+00 1.714041233E-01 -4.787144661E+00 6.380674839E+00 -1.154057622E+00 -1.204438567E+00 -7.691732049E-01 1.467922926E+00 -1.221525550E+00 -7.664079666E-01 -1.289183736E+00 -2.195121765E+00 -4.413586617E+00 9.550687790E+00 -1.008702755E+00
 7.225015759E-01 3.960341215E+00 1.468508989E-01 8.792619705E-01 1.556538045E-01 -2.618938923E+00 3.387229204E+00 4.169736385E+00 -6.620564461E-01 -5.635388494E-01 2.579745837E-03 2.424328327E+00 1.807769686E-01 -4.772210598E+00 6.357786655E+00 -1.174616456E+00 -1.200785875E+00 -7.673059106E-01 1.462923527E+00 -1.243512392E+00 -7.646225691E-01 -1.312517405E+00 -2.229226589E+00 -4.494700432E+00 9.525053978E+00 -1.006326318E+00
 7.223735452E-01 3.960384369E+00 1.475925595E-01 8.792003989E-01 1.557452530E-01 -2.658751488E+00 3.437970877E+00 4.154107094E+00 -6.720941067E-01 -5.719794035E-01 2.552590333E-03 2.477231979E+00 1.901216358E-01 -4.756167889E+00 6.332833290E+00 -1.195087552E+00 -1.196804762E+00 -7.652590275E-01 1.457444549E+00 -1.265412807E+00 -7.626265287E-01 -1.335853815E+00 -2.262705564E+00 -4.574556828E+00 9.497166634E+00 -1.003518343E+00
 7.222483754E-01 3.960422754E+00 1.483342201E-01 8.791422844E-01 1.558378935E-01 -2.697792530E+00 3.486769438E+00 4.138362885E+00 -6.819157600E-01 -5.802358985E-01 2.452762797E-03 2.528260946E+00 1.989740878E-01 -4.744276524E+00 6.318575859E+00 -1.215970635E+00 -1.194077969E+00 -7.638855577E-01 1.454425335E+00 -1.287756205E+00 -7.614345551E-01 -1.358650923E+00 -2.295526981E+00 -4.652860165E+00 9.478143692E+00 -1.002364993E+00
 7.221255302E-01 3.960462570E+00 1.490759254E-01 8.790850639E-01 1.559318751E-01 -2.736902952E+00 3.535816193E+00 4.122417450E+00 -6.917473078E-01 -5.884983540E-01 2.327889437E-03 2.579575300E+00 2.079323828E-01 -4.731183052E+00 6.301532745E+00 -1.236578703E+00 -1.191002727E+00 -7.623189092E-01 1.450760603E+00 -1.309814572E+00 -7.600209713E-01 -1.381393790E+00 -2.328397751E+00 -4.731291294E+00 9.456612587E+00 -1.000843883E+00
 7.219988108E-01 3.960494757E+00 1.498175710E-01 8.790227175E-01 1.560257375E-01 -2.775432825E+00 3.583440065E+00 4.106241226E+00 -7.014197111E-01 -5.966200829E-01 2.157432493E-03 2.629548550E+00 2.165513039E-01 -4.720858097E+00 6.291737080E+00 -1.257313848E+00 -1.188719749E+00 -7.611975074E-01 1.448763371E+00 -1.332013845E+00 -7.591111660E-01 -1.403559208E+00 -2.360753298E+00 -4.808589935E+00 9.440857887E+00 -1.000497222E+00
 7.218746543E-01 3.960525990E+00 1.505593508E-01 8.789619803E-01 1.561207920E-01 -2.813514948E+00 3.630263805E+00 4.089823246E+00 -7.109428644E-01 -6.046127081E-01 1.864641090E-03 2.678790808E+00 2.250585109E-01 -4.711076736E+00 6.283775330E+00 -1.278202772E+00 -1.186611056E+00 -7.601642609E-01 1.447184205E+00 -1.354382157E+00 -7.583130002E-01 -1.425675273E+00 -2.392719507E+00 -4.884909153E+00 9.426397324E+00 -1.000353932E+00
 7.217474580E-01 3.960553885E+00 1.513008922E-01 8.788963556E-01 1.562161595E-01 -2.851099968E+00 3.676484346E+00 4.072969437E+00 -7.203547955E-01 -6.125059724E-01 1.619050163E-03 2.727536440E+00 2.335062325E-01 -4.700882435E+00 6.275138378E+00 -1.299148560E+00 -1.184354424E+00 -7.590650320E-01 1.445448637E+00 -1.376817107E+00 -7.574207783E-01 -1.447854280E+00 -2.424243927E+00 -4.960374832E+00 9.410850525E+00 -1.000134945E+00
 7.216157317E-01 3.960572243E+00 1.520427614E-01 8.788241744E-01 1.563109607E-01 -2.888006687E+00 3.721235275E+00 4.056049347E+00 -7.296348214E-01 -6.202792525E-01 1.500210376E-03 2.774860144E+00 2.415530533E-01 -4.693877220E+00 6.274822235E+00 -1.320263267E+00 -1.183086157E+00 -7.584736943E-01 1.445625782E+00 -1.399435997E+00 -7.571519613E-01 -1.469435930E+00 -2.455160618E+00 -5.034696579E+00 9.402130127E+00 -1.001279473E+00
 7.214910388E-01 3.960598469E+00 1.527841836E-01 8.787589073E-01 1.564084738E-01 -2.925201416E+00 3.766809464E+00 4.038711548E+00 -7.389294505E-01 -6.280680895E-01 1.191089395E-03 2.823076725E+00 2.499353588E-01 -4.684109211E+00 6.267762184E+00 -1.340930820E+00 -1.181027055E+00 -7.574481964E-01 1.444248438E+00 -1.421588421E+00 -7.563912868E-01 -1.491179466E+00 -2.486334324E+00 -5.109394550E+00 9.387448311E+00 -1.001180410E+00
 7.213477492E-01 3.960602522E+00 1.535260826E-01 8.786697984E-01 1.565023065E-01 -2.961316586E+00 3.810024738E+00 4.021440983E+00 -7.479512691E-01 -6.356053948E-01 8.678064332E-04 2.868974209E+00 2.577421367E-01 -4.678881645E+00 6.272409439E+00 -1.361950040E+00 -1.180224657E+00 -7.571346164E-01 1.445565104E+00 -1.444117785E+00 -7.564094067E-01 -1.512096643E+00 -2.516512394E+00 -5.182004452E+00 9.382312775E+00 -1.003022790E+00
 7.212154865E-01 3.960616827E+00 1.542675644E-01 8.785929680E-01 1.565995961E-01 -2.997538328E+00 3.853545904E+00 4.003616333E+00 -7.569922805E-01 -6.431656480E-01 5.251161056E-04 2.915288210E+00 2.656833529E-01 -4.671493053E+00 6.271804810E+00 -1.382531524E+00 -1.178789973E+00 -7.564884424E-01 1.445671320E+00 -1.466189981E+00 -7.560418248E-01 -1.533048868E+00 -2.546807528E+00 -5.254864216E+00 9.372352600E+00 -1.004309535E+00
 7.210681438E-01 3.960615635E+00 1.550093591E-01 8.784960508E-01 1.566941440E-01 -3.033091545E+00 3.896119356E+00 3.985637903E+00 -7.658859491E-01 -6.505838633E-01 2.450463653E-04 2.960708857E+00 2.734661400E-01 -4.665601254E+00 6.275349617E+00 -1.403287888E+00 -1.177774906E+00 -7.560659647E-01 1.446730137E+00 -1.488451481E+00 -7.559220195E-01 -1.553709269E+00 -2.576467514E+00 -5.326529980E+00 9.365503311E+00 -1.005973935E+00
 7.209214568E-01 3.960613728E+00 1.557509452E-01 8.783987761E-01 1.567896456E-01 -3.068325758E+00 3.938256502E+00 3.967332840E+00 -7.747148275E-01 -6.579444408E-01 1.733611316E-05 3.005772352E+00 2.811867297E-01 -4.659507275E+00 6.278949261E+00 -1.424060702E+00 -1.176734567E+00 -7.556162477E-01 1.447801352E+00 -1.510736346E+00 -7.557920218E-01 -1.574343204E+00 -2.605846405E+00 -5.397680283E+00 9.358358383E+00 -1.007702827E+00
 7.207747102E-01 3.960610390E+00 1.564926058E-01 8.782997727E-01 1.568858176E-01 -3.103396654E+00 3.980160713E+00 3.948863268E+00 -7.834898233E-01 -6.652555466E-01 -2.536287357E-04 3.050643444E+00 2.888995707E-01 -4.652950287E+00 6.281739235E+00 -1.444727063E+00 -1.175568581E+00 -7.550892830E-01 1.448682189E+00 -1.532912850E+00 -7.555791736E-01 -1.594899178E+00 -2.635071754E+00 -5.468484879E+00 9.350336075E+00 -1.009389758E+00
 7.206111550E-01 3.960592508E+00 1.572343111E-01 8.781788349E-01 1.569791436E-01 -3.138419867E+00 4.021879196E+00 3.930286169E+00 -7.922496200E-01 -6.725353599E-01 -5.447721342E-04 3.095355511E+00 2.965927422E-01 -4.647010803E+00 6.286080837E+00 -1.465514064E+00 -1.174506903E+00 -7.546488643E-01 1.449920535E+00 -1.555221796E+00 -7.554174066E-01 -1.615367651E+00 -2.664183140E+00 -5.539207935E+00 9.343309402E+00 -1.011378765E+00
 7.204548717E-01 3.960578918E+00 1.579759866E-01 8.780653477E-01 1.570746601E-01 -3.172915697E+00 4.062917709E+00 3.911240816E+00 -8.008738756E-01 -6.797029376E-01 -8.416461642E-04 3.139503002E+00 3.042171001E-01 -4.640795231E+00 6.289982796E+00 -1.485945344E+00 -1.173361063E+00 -7.541694045E-01 1.451053977E+00 -1.577158332E+00 -7.552083731E-01 -1.635482192E+00 -2.692858696E+00 -5.608955860E+00 9.335493088E+00 -1.013239145E+00
 7.202857733E-01 3.960555792E+00 1.587176472E-01 8.779345155E-01 1.571682692E-01 -3.207187891E+00 4.103965759E+00 3.891951561E+00 -8.094577193E-01 -6.868209243E-01 -1.090679900E-03 3.183711529E+00 3.119352460E-01 -4.633197784E+00 6.291018009E+00 -1.506543994E+00 -1.171804070E+00 -7.534558177E-01 1.451525569E+00 -1.599276781E+00 -7.547238469E-01 -1.655930996E+00 -2.721283197E+00 -5.678359509E+00 9.324837685E+00 -1.014664054E+00
 7.201126814E-01 3.960528135E+00 1.594594270E-01 8.777971268E-01 1.572616100E-01 -3.241455555E+00 4.144906521E+00 3.872618675E+00 -8.180234432E-01 -6.939162016E-01 -1.400176203E-03 3.227824450E+00 3.196471035E-01 -4.625522614E+00 6.292079449E+00 -1.526938200E+00 -1.170248151E+00 -7.527224422E-01 1.451999307E+00 -1.621182084E+00 -7.542321086E-01 -1.676137328E+00 -2.749674797E+00 -5.747697830E+00 9.314096451E+00 -1.016225219E+00
 7.199465632E-01 3.960505009E+00 1.602009237E-01 8.776671886E-01 1.573572457E-01 -3.275275469E+00 4.185368538E+00 3.852811813E+00 -8.265255690E-01 -7.009602189E-01 -1.540653873E-03 3.271569967E+00 3.272836804E-01 -4.617219448E+00 6.292041302E+00 -1.547125936E+00 -1.168562055E+00 -7.518991828E-01 1.452219248E+00 -1.642874122E+00 -7.536703944E-01 -1.696224451E+00 -2.777697086E+00 -5.816418171E+00 9.302014351E+00 -1.017725348E+00
 7.197609544E-01 3.960468531E+00 1.609427780E-01 8.775109649E-01 1.574494988E-01 -3.309592962E+00 4.227063656E+00 3.832769394E+00 -8.351553679E-01 -7.080899477E-01 -1.684335293E-03 3.316570520E+00 3.353022337E-01 -4.607006550E+00 6.286989689E+00 -1.567039490E+00 -1.166109204E+00 -7.507407069E-01 1.451277614E+00 -1.664277673E+00 -7.525870800E-01 -1.716327906E+00 -2.806052208E+00 -5.886143684E+00 9.285359383E+00 -1.018232107E+00
 7.195857763E-01 3.960437298E+00 1.616842598E-01 8.773667216E-01 1.575446576E-01 -3.342983007E+00 4.267181873E+00 3.812401533E+00 -8.434748650E-01 -7.149624825E-01 -2.079936909E-03 3.360099554E+00 3.430924416E-01 -4.597275734E+00 6.283771515E+00 -1.586959004E+00 -1.163890958E+00 -7.496764064E-01 1.450758576E+00 -1.685693383E+00 -7.516726255E-01 -1.736283779E+00 -2.833643913E+00 -5.953807354E+00 9.269906998E+00 -1.018960118E+00
 7.194016576E-01 3.960401535E+00 1.624260396E-01 8.772091866E-01 1.576385796E-01 -3.376571178E+00 4.308284283E+00 3.791950941E+00 -8.519981503E-01 -7.219955325E-01 -1.963119023E-03 3.404607773E+00 3.510494232E-01 -4.584881783E+00 6.274059772E+00 -1.606616855E+00 -1.160882235E+00 -7.481634617E-01 1.448736191E+00 -1.706833839E+00 -7.502321601E-01 -1.756493211E+00 -2.861355305E+00 -6.022460938E+00 9.248818398E+00 -1.019139171E+00
 7.192155719E-01 3.960364103E+00 1.631676406E-01 8.770481348E-01 1.577328891E-01 -3.410130262E+00 4.349497795E+00 3.771125317E+00 -8.605270982E-01 -7.290272713E-01 -1.804388594E-03 3.449304104E+00 3.590834439E-01 -4.571567535E+00 6.262493610E+00 -1.626074433E+00 -1.157616615E+00 -7.465021610E-01 1.446284175E+00 -1.727765799E+00 -7.486274838E-01 -1.776611209E+00 -2.889017820E+00 -6.091157913E+00 9.225811958E+00 -1.019062519E+00
 7.190335989E-01 3.960327387E+00 1.639092714E-01 8.768903613E-01 1.578284651E-01 -3.443030834E+00 4.389740467E+00 3.750067949E+00 -8.687666059E-01 -7.358143926E-01 -2.058623824E-03 3.493101120E+00 3.671003580E-01 -4.558529377E+00 6.251785278E+00 -1.645514607E+00 -1.154360533E+00 -7.448844314E-01 1.444025874E+00 -1.748682737E+00 -7.470276356E-01 -1.796568990E+00 -2.916124582E+00 -6.158117771E+00 9.203270912E+00 -1.018571496E+00
 7.188445926E-01 3.960290670E+00 1.646509618E-01 8.767222762E-01 1.579236239E-01 -3.476702690E+00 4.431954861E+00 3.728861094E+00 -8.772521019E-01 -7.427985668E-01 -2.141990233E-03 3.538856506E+00 3.756246567E-01 -4.541205406E+00 6.230441570E+00 -1.664642334E+00 -1.149819136E+00 -7.425626516E-01 1.439309955E+00 -1.769271851E+00 -7.445923090E-01 -1.817116976E+00 -2.943840027E+00 -6.226780415E+00 9.171677589E+00 -1.016551733E+00
 7.186576724E-01 3.960253000E+00 1.653927416E-01 8.765550852E-01 1.580196172E-01 -3.509981155E+00 4.473654747E+00 3.707275629E+00 -8.857230544E-01 -7.497692704E-01 -1.941706170E-03 3.584189415E+00 3.839987814E-01 -4.523532391E+00 6.208987236E+00 -1.683746457E+00 -1.145350575E+00 -7.401793003E-01 1.434563279E+00 -1.789838552E+00 -7.421994805E-01 -1.837653995E+00 -2.971217632E+00 -6.295067787E+00 9.139613152E+00 -1.014888525E+00
 7.184746861E-01 3.960217714E+00 1.661342531E-01 8.763916492E-01 1.581171453E-01 -3.542881012E+00 4.514917374E+00 3.685434818E+00 -8.940384984E-01 -7.566078305E-01 -1.941291383E-03 3.629149437E+00 3.924087882E-01 -4.505627632E+00 6.187220097E+00 -1.702766061E+00 -1.140796065E+00 -7.377640009E-01 1.429742455E+00 -1.810320020E+00 -7.397572398E-01 -1.858098865E+00 -2.998273134E+00 -6.362409115E+00 9.107068062E+00 -1.012803793E+00
 7.182914615E-01 3.960186720E+00 1.668761522E-01 8.762257099E-01 1.582153738E-01 -3.576104641E+00 4.557444096E+00 3.663551569E+00 -9.025134444E-01 -7.635778785E-01 -1.677607652E-03 3.675353527E+00 4.011324346E-01 -4.483434200E+00 6.154632568E+00 -1.720811963E+00 -1.134917617E+00 -7.346407771E-01 1.422417402E+00 -1.829769373E+00 -7.364518046E-01 -1.878444672E+00 -3.025588512E+00 -6.430674553E+00 9.065358162E+00 -1.009506226E+00
 7.181104422E-01 3.960153580E+00 1.676176786E-01 8.760613203E-01 1.583146453E-01 -3.609473467E+00 4.599826813E+00 3.641281366E+00 -9.109975696E-01 -7.705532312E-01 -1.508434420E-03 3.721499681E+00 4.098253250E-01 -4.462788582E+00 6.126189709E+00 -1.738948941E+00 -1.129483581E+00 -7.317723632E-01 1.416046262E+00 -1.849319220E+00 -7.334351540E-01 -1.898480415E+00 -3.053017616E+00 -6.499180317E+00 9.026907921E+00 -1.006641507E+00
 7.179355025E-01 3.960127115E+00 1.683593988E-01 8.759027123E-01 1.584158689E-01 -3.642135859E+00 4.641753674E+00 3.618645668E+00 -9.192430973E-01 -7.773296833E-01 -1.535980380E-03 3.767277479E+00 4.186494946E-01 -4.439327717E+00 6.091252804E+00 -1.756875157E+00 -1.123242378E+00 -7.284437418E-01 1.408170342E+00 -1.868648529E+00 -7.298969030E-01 -1.918818831E+00 -3.079860210E+00 -6.566106796E+00 8.982598305E+00 -1.002536178E+00
 7.177639008E-01 3.960104465E+00 1.691010743E-01 8.757467866E-01 1.585185230E-01 -3.674821377E+00 4.684183598E+00 3.595853090E+00 -9.275866151E-01 -7.841886282E-01 -1.252720482E-03 3.813580513E+00 4.275681078E-01 -4.413851738E+00 6.051609516E+00 -1.774657249E+00 -1.116450071E+00 -7.247853875E-01 1.399202704E+00 -1.887828231E+00 -7.260017991E-01 -1.939412594E+00 -3.106721640E+00 -6.633450031E+00 8.934239388E+00 -9.979701042E-01
 7.175934315E-01 3.960080147E+00 1.698426604E-01 8.755907416E-01 1.586217731E-01 -3.707156658E+00 4.726085186E+00 3.572844982E+00 -9.358099103E-01 -7.909439802E-01 -1.077289227E-03 3.859412670E+00 4.364435077E-01 -4.388896942E+00 6.013568878E+00 -1.792287469E+00 -1.109893918E+00 -7.212074995E-01 1.390600920E+00 -1.906848431E+00 -7.222546339E-01 -1.959709764E+00 -3.133278608E+00 -6.700016975E+00 8.887017250E+00 -9.933913946E-01
 7.174343467E-01 3.960066557E+00 1.705843657E-01 8.754474521E-01 1.587282270E-01 -3.739733219E+00 4.768761158E+00 3.549597263E+00 -9.441011548E-01 -7.977652550E-01 -8.701634360E-04 3.906052589E+00 4.455496371E-01 -4.361351490E+00 5.969241142E+00 -1.809605837E+00 -1.102577448E+00 -7.172123790E-01 1.380542040E+00 -1.925541401E+00 -7.180230021E-01 -1.980234623E+00 -3.160073757E+00 -6.767103195E+00 8.834468842E+00 -9.878728986E-01
 7.172796726E-01 3.960056305E+00 1.713260859E-01 8.753079772E-01 1.588361114E-01 -3.772024870E+00 4.811227322E+00 3.526092052E+00 -9.522908330E-01 -8.045022488E-01 -7.599383825E-04 3.952542067E+00 4.547136128E-01 -4.332660675E+00 5.922497272E+00 -1.826800704E+00 -1.094883084E+00 -7.130276561E-01 1.369920254E+00 -1.944105744E+00 -7.135440707E-01 -2.000757217E+00 -3.186634302E+00 -6.833549023E+00 8.779666901E+00 -9.818455577E-01
 7.171245217E-01 3.960043430E+00 1.720676571E-01 8.751666546E-01 1.589443088E-01 -3.803457260E+00 4.852506638E+00 3.502377272E+00 -9.602741003E-01 -8.110613823E-01 -6.166529492E-04 3.997916698E+00 4.636806548E-01 -4.304162979E+00 5.876789093E+00 -1.844074965E+00 -1.087316751E+00 -7.088674307E-01 1.359532952E+00 -1.962756515E+00 -7.091407180E-01 -2.021231651E+00 -3.212455034E+00 -6.898390293E+00 8.725400925E+00 -9.759971499E-01
 7.169873118E-01 3.960045576E+00 1.728094220E-01 8.750463128E-01 1.590569913E-01 -3.834990263E+00 4.894265175E+00 3.478362322E+00 -9.683963060E-01 -8.177542686E-01 -8.161148435E-05 4.043822765E+00 4.726731777E-01 -4.273787975E+00 5.826465130E+00 -1.860762596E+00 -1.079280138E+00 -7.044120431E-01 1.348074913E+00 -1.980787754E+00 -7.044468522E-01 -2.041571856E+00 -3.238425970E+00 -6.963909149E+00 8.667201996E+00 -9.698730111E-01
 7.168533206E-01 3.960049152E+00 1.735511720E-01 8.749282956E-01 1.591707468E-01 -3.866564512E+00 4.936156273E+00 3.454336643E+00 -9.764729142E-01 -8.244093657E-01 2.669011301E-04 4.089860916E+00 4.817712605E-01 -4.243434906E+00 5.775876522E+00 -1.876985669E+00 -1.071208715E+00 -6.999556422E-01 1.336550832E+00 -1.998326778E+00 -6.997256875E-01 -2.061457157E+00 -3.264434814E+00 -7.029286861E+00 8.608829498E+00 -9.633504152E-01
 7.167169452E-01 3.960048676E+00 1.742926240E-01 8.748059869E-01 1.592845321E-01 -3.897833347E+00 4.977407932E+00 3.430288315E+00 -9.843906760E-01 -8.309243321E-01 3.391580831E-04 4.135279179E+00 4.908176363E-01 -4.213181496E+00 5.726409435E+00 -1.893248200E+00 -1.063189626E+00 -6.955063343E-01 1.325280428E+00 -2.015909672E+00 -6.950277686E-01 -2.081163168E+00 -3.290161610E+00 -7.093753338E+00 8.551292419E+00 -9.569057226E-01
 7.166031599E-01 3.960065126E+00 1.750344485E-01 8.747105002E-01 1.594035476E-01 -3.927813053E+00 5.017176628E+00 3.405482054E+00 -9.920279384E-01 -8.372255564E-01 5.758296466E-04 4.179409027E+00 4.996478260E-01 -4.181879044E+00 5.674736500E+00 -1.909053087E+00 -1.054923415E+00 -6.908988953E-01 1.313496709E+00 -2.033010006E+00 -6.901863813E-01 -2.100598335E+00 -3.314891815E+00 -7.155987263E+00 8.491268158E+00 -9.500306845E-01
 7.164894342E-01 3.960080147E+00 1.757760346E-01 8.746138215E-01 1.595230997E-01 -3.958009720E+00 5.057169914E+00 3.380634069E+00 -9.997221231E-01 -8.435720801E-01 8.185263723E-04 4.223767281E+00 5.085060000E-01 -4.150532722E+00 5.623166561E+00 -1.924904466E+00 -1.046620488E+00 -6.862782836E-01 1.301731706E+00 -2.050161600E+00 -6.853138804E-01 -2.120022058E+00 -3.339794636E+00 -7.218660355E+00 8.431338310E+00 -9.432695508E-01
 7.163769007E-01 3.960094452E+00 1.765176654E-01 8.745170832E-01 1.596430987E-01 -3.987615824E+00 5.096446991E+00 3.355763912E+00 -1.007272840E+00 -8.497970104E-01 1.079692622E-03 4.267430782E+00 5.172564387E-01 -4.119081974E+00 5.571500778E+00 -1.940447807E+00 -1.038384676E+00 -6.816313863E-01 1.289939880E+00 -2.066985846E+00 -6.804762483E-01 -2.139153481E+00 -3.364196777E+00 -7.280205727E+00 8.371212006E+00 -9.364699125E-01
 7.162823081E-01 3.960119724E+00 1.772593856E-01 8.744418621E-01 1.597674191E-01 -4.016789436E+00 5.134828568E+00 3.330637455E+00 -1.014691472E+00 -8.559285998E-01 1.274088747E-03 4.310273647E+00 5.258094072E-01 -4.088554382E+00 5.522580147E+00 -1.955773830E+00 -1.030483127E+00 -6.771496534E-01 1.278780580E+00 -2.083583593E+00 -6.758714318E-01 -2.157824039E+00 -3.388305902E+00 -7.340860844E+00 8.313290596E+00 -9.300053716E-01
 7.161913514E-01 3.960146189E+00 1.780011356E-01 8.743697405E-01 1.598927528E-01 -4.045582771E+00 5.172628403E+00 3.305222511E+00 -1.021950603E+00 -8.619279861E-01 1.257803175E-03 4.352608681E+00 5.343442559E-01 -4.057916641E+00 5.473646164E+00 -1.970699310E+00 -1.022504926E+00 -6.726438999E-01 1.267613530E+00 -2.099755526E+00 -6.712105870E-01 -2.175996542E+00 -3.412103176E+00 -7.400571823E+00 8.255072594E+00 -9.233193398E-01
 7.160993218E-01 3.960170984E+00 1.787426919E-01 8.742948771E-01 1.600182652E-01 -4.073455334E+00 5.209356308E+00 3.279713154E+00 -1.029022336E+00 -8.677659631E-01 1.390671707E-03 4.393917084E+00 5.426943898E-01 -4.027037144E+00 5.424427509E+00 -1.985606790E+00 -1.014471292E+00 -6.680896878E-01 1.256375909E+00 -2.115909100E+00 -6.665041447E-01 -2.194127083E+00 -3.435110807E+00 -7.458671570E+00 8.196357727E+00 -9.166394472E-01
 7.160208821E-01 3.960201740E+00 1.794844717E-01 8.742362261E-01 1.601468325E-01 -4.101079941E+00 5.245157719E+00 3.254075050E+00 -1.036044478E+00 -8.735761642E-01 1.572808949E-03 4.434346676E+00 5.507320762E-01 -3.998143196E+00 5.380426884E+00 -2.000376225E+00 -1.007086039E+00 -6.638698578E-01 1.246343493E+00 -2.131918907E+00 -6.622294784E-01 -2.211674929E+00 -3.457965136E+00 -7.516376972E+00 8.142002106E+00 -9.110119343E-01
 7.159464359E-01 3.960233450E+00 1.802261770E-01 8.741810322E-01 1.602766365E-01 -4.127979755E+00 5.279924393E+00 3.228086233E+00 -1.042847753E+00 -8.792044520E-01 1.636027475E-03 4.473839760E+00 5.586495399E-01 -3.969393492E+00 5.337197304E+00 -2.015079021E+00 -9.997398257E-01 -6.596692801E-01 1.236485124E+00 -2.147859097E+00 -6.579757929E-01 -2.229019165E+00 -3.480218887E+00 -7.572582722E+00 8.087906837E+00 -9.053007364E-01
 7.158719897E-01 3.960263968E+00 1.809677035E-01 8.741245270E-01 1.604068130E-01 -4.154351711E+00 5.314025879E+00 3.202163458E+00 -1.049507499E+00 -8.847101927E-01 1.664958196E-03 4.512669086E+00 5.664733052E-01 -3.940514088E+00 5.293584347E+00 -2.029377699E+00 -9.923269153E-01 -6.554397345E-01 1.226533771E+00 -2.163369656E+00 -6.536703110E-01 -2.245945930E+00 -3.502020836E+00 -7.627705097E+00 8.033431053E+00 -8.995285034E-01
 7.158038616E-01 3.960294962E+00 1.817094237E-01 8.740747571E-01 1.605383158E-01 -4.179953575E+00 5.346666813E+00 3.175995111E+00 -1.055970788E+00 -8.900560737E-01 1.687946962E-03 4.550123215E+00 5.739708543E-01 -3.913415432E+00 5.255029678E+00 -2.043764591E+00 -9.854838848E-01 -6.515033245E-01 1.217750669E+00 -2.178975344E+00 -6.497372389E-01 -2.262465239E+00 -3.523196697E+00 -7.681368828E+00 7.982923985E+00 -8.945184350E-01
 7.157395482E-01 3.960325956E+00 1.824510843E-01 8.740290999E-01 1.606709957E-01 -4.204953194E+00 5.378186703E+00 3.149621248E+00 -1.062238216E+00 -8.952399492E-01 1.564723323E-03 4.586525440E+00 5.812742710E-01 -3.887351751E+00 5.219519615E+00 -2.058182240E+00 -9.789711833E-01 -6.477378607E-01 1.209670186E+00 -2.194615841E+00 -6.460204720E-01 -2.278703928E+00 -3.543877602E+00 -7.733724117E+00 7.934725285E+00 -8.898605704E-01
 7.156772017E-01 3.960356951E+00 1.831927896E-01 8.739841580E-01 1.608041376E-01 -4.229625225E+00 5.409245491E+00 3.123303652E+00 -1.068457842E+00 -9.003845453E-01 1.558462973E-03 4.622465134E+00 5.884477496E-01 -3.861190796E+00 5.183829784E+00 -2.072230577E+00 -9.724877477E-01 -6.439473033E-01 1.201543808E+00 -2.209861994E+00 -6.423141956E-01 -2.294579744E+00 -3.564285755E+00 -7.785574913E+00 7.886357784E+00 -8.854448795E-01
 7.156147957E-01 3.960385799E+00 1.839343607E-01 8.739382625E-01 1.609376073E-01 -4.253811359E+00 5.439519882E+00 3.096824408E+00 -1.074575305E+00 -9.054416418E-01 1.619228162E-03 4.657672882E+00 5.954509377E-01 -3.835755825E+00 5.150207520E+00 -2.086143970E+00 -9.662131071E-01 -6.402729154E-01 1.193893433E+00 -2.224965096E+00 -6.387407184E-01 -2.310085297E+00 -3.584278822E+00 -7.836586952E+00 7.839497089E+00 -8.813919425E-01
 7.155535817E-01 3.960410118E+00 1.846762002E-01 8.738929629E-01 1.610711813E-01 -4.276531219E+00 5.467232227E+00 3.070063353E+00 -1.080228567E+00 -9.101073742E-01 1.362452284E-03 4.690437317E+00 6.020246148E-01 -3.812963247E+00 5.123536110E+00 -2.099876165E+00 -9.606946707E-01 -6.370318532E-01 1.187851071E+00 -2.239875555E+00 -6.356587410E-01 -2.324715137E+00 -3.603035927E+00 -7.884428501E+00 7.797976017E+00 -8.780624270E-01
 7.154935002E-01 3.960434198E+00 1.854178309E-01 8.738476038E-01 1.612053812E-01 -4.299173832E+00 5.494886398E+00 3.043251038E+00 -1.085869312E+00 -9.147623777E-01 1.128924894E-03 4.723155022E+00 6.085946560E-01 -3.789859772E+00 5.096029758E+00 -2.113509655E+00 -9.550704360E-01 -6.337340474E-01 1.181611657E+00 -2.254680872E+00 -6.325022578E-01 -2.339305401E+00 -3.621727467E+00 -7.932155132E+00 7.755695820E+00 -8.746755719E-01
 7.154347897E-01 3.960458279E+00 1.861593574E-01 8.738025427E-01 1.613400877E-01 -4.321211338E+00 5.521888256E+00 3.016114950E+00 -1.091400862E+00 -9.193260074E-01 1.041174401E-03 4.755304337E+00 6.150652766E-01 -3.766104937E+00 5.067639828E+00 -2.126906872E+00 -9.493157268E-01 -6.303210855E-01 1.175163984E+00 -2.269234180E+00 -6.292533875E-01 -2.353644609E+00 -3.639910936E+00 -7.978921890E+00 7.712297916E+00 -8.711913228E-01
 7.153692842E-01 3.960471869E+00 1.869011372E-01 8.737482429E-01 1.614731997E-01 -4.342545509E+00 5.547362328E+00 2.989091635E+00 -1.096748233E+00 -9.237244129E-01 9.224412497E-04 4.785936356E+00 6.211603284E-01 -3.745349646E+00 5.046458721E+00 -2.140155077E+00 -9.443486333E-01 -6.273970604E-01 1.170384884E+00 -2.283627748E+00 -6.265119910E-01 -2.367151976E+00 -3.657462120E+00 -8.024291039E+00 7.674849033E+00 -8.689116240E-01
 7.153036594E-01 3.960484028E+00 1.876427978E-01 8.736926913E-01 1.616065502E-01 -4.363324642E+00 5.572029114E+00 2.961905241E+00 -1.101936936E+00 -9.279877543E-01 7.400055765E-04 4.815814972E+00 6.271430850E-01 -3.724629402E+00 5.025599957E+00 -2.153279781E+00 -9.394131303E-01 -6.244748235E-01 1.165678024E+00 -2.297889948E+00 -6.237877607E-01 -2.380474567E+00 -3.674540520E+00 -8.068531990E+00 7.637414455E+00 -8.666767478E-01
 7.152399421E-01 3.960495949E+00 1.883844584E-01 8.736379743E-01 1.617402732E-01 -4.383481979E+00 5.595873356E+00 2.934545040E+00 -1.106957316E+00 -9.321106076E-01 5.205118796E-04 4.844925880E+00 6.330154538E-01 -3.703564644E+00 5.004227161E+00 -2.166278839E+00 -9.344104528E-01 -6.214864850E-01 1.160848260E+00 -2.312016726E+00 -6.210106015E-01 -2.393665552E+00 -3.691099882E+00 -8.111546516E+00 7.599290848E+00 -8.643727303E-01
 7.151718140E-01 3.960503101E+00 1.891260594E-01 8.735767603E-01 1.618733108E-01 -4.403274536E+00 5.619193554E+00 2.906994820E+00 -1.111897707E+00 -9.361592531E-01 3.368652833E-04 4.873565674E+00 6.388032436E-01 -3.682640791E+00 4.983601093E+00 -2.179201126E+00 -9.294474125E-01 -6.185150743E-01 1.156189561E+00 -2.326061249E+00 -6.182528734E-01 -2.406639576E+00 -3.707324743E+00 -8.153929710E+00 7.561518669E+00 -8.622291088E-01
 7.150952816E-01 3.960500479E+00 1.898678839E-01 8.735038638E-01 1.620043516E-01 -4.422361851E+00 5.641411781E+00 2.879675627E+00 -1.116655111E+00 -9.400415421E-01 1.274263050E-04 4.901079178E+00 6.443735361E-01 -3.663009644E+00 4.966149807E+00 -2.191913605E+00 -9.248175025E-01 -6.157444119E-01 1.152263880E+00 -2.339879513E+00 -6.156989932E-01 -2.419059038E+00 -3.722907782E+00 -8.194887161E+00 7.526395321E+00 -8.605564833E-01
 7.150200009E-01 3.960497618E+00 1.906095296E-01 8.734312057E-01 1.621359587E-01 -4.441246510E+00 5.663471222E+00 2.852042675E+00 -1.121376991E+00 -9.438944459E-01 -2.992544069E-05 4.928504467E+00 6.499496698E-01 -3.643055916E+00 4.947966576E+00 -2.204291344E+00 -9.201092720E-01 -6.129162908E-01 1.148165703E+00 -2.353340626E+00 -6.130903363E-01 -2.431181431E+00 -3.738321543E+00 -8.235561371E+00 7.490371227E+00 -8.587136269E-01
 7.149459124E-01 3.960494757E+00 1.913510710E-01 8.733585477E-01 1.622679383E-01 -4.459242344E+00 5.684393406E+00 2.824318886E+00 -1.125892520E+00 -9.475737214E-01 -1.271533838E-04 4.954837799E+00 6.553318501E-01 -3.622774839E+00 4.929085255E+00 -2.216353655E+00 -9.152514935E-01 -6.100279093E-01 1.143902659E+00 -2.366463900E+00 -6.103771329E-01 -2.442966223E+00 -3.752987862E+00 -8.274584770E+00 7.453506947E+00 -8.568944335E-01
 7.148618698E-01 3.960482836E+00 1.920928061E-01 8.732724190E-01 1.623977721E-01 -4.477124214E+00 5.705128193E+00 2.796603441E+00 -1.130338907E+00 -9.511808753E-01 -3.674235195E-04 4.980985641E+00 6.607410908E-01 -3.602436304E+00 4.910238266E+00 -2.228523493E+00 -9.103698134E-01 -6.071139574E-01 1.139644504E+00 -2.379699707E+00 -6.076308489E-01 -2.454800129E+00 -3.767503023E+00 -8.313231468E+00 7.416558266E+00 -8.550544381E-01
 7.147731185E-01 3.960466623E+00 1.928344816E-01 8.731791973E-01 1.625268012E-01 -4.494891644E+00 5.725794315E+00 2.768659830E+00 -1.134737372E+00 -9.547402859E-01 -6.746270810E-04 5.007115364E+00 6.662097573E-01 -3.581813335E+00 4.890779972E+00 -2.240631580E+00 -9.053797126E-01 -6.041452289E-01 1.135242462E+00 -2.392868996E+00 -6.048052311E-01 -2.466576815E+00 -3.781891584E+00 -8.351614952E+00 7.378847122E+00 -8.529888391E-01
 7.146862745E-01 3.960450411E+00 1.935761869E-01 8.730868697E-01 1.626560539E-01 -4.511598587E+00 5.745273590E+00 2.740794182E+00 -1.138940811E+00 -9.581369162E-01 -7.402118645E-04 5.032068729E+00 6.714357734E-01 -3.560981035E+00 4.870954990E+00 -2.252422094E+00 -9.004161358E-01 -6.011314392E-01 1.130751491E+00 -2.405696630E+00 -6.019877195E-01 -2.478064537E+00 -3.795393944E+00 -8.388200760E+00 7.340716839E+00 -8.509622812E-01
 7.146001458E-01 3.960433960E+00 1.943177432E-01 8.729943037E-01 1.627856940E-01 -4.527815342E+00 5.764074326E+00 2.712848902E+00 -1.143006563E+00 -9.614175558E-01 -8.524321020E-04 5.056375980E+00 6.765658259E-01 -3.539648533E+00 4.850045681E+00 -2.264046669E+00 -8.952599764E-01 -5.980308652E-01 1.126006961E+00 -2.418347120E+00 -5.990394354E-01 -2.489410639E+00 -3.808483124E+00 -8.423790932E+00 7.301500320E+00 -8.489075303E-01
 7.145039439E-01 3.960410357E+00 1.950595230E-01 8.728876114E-01 1.629132479E-01 -4.544966221E+00 5.784511566E+00 2.684684515E+00 -1.147290707E+00 -9.648674130E-01 -1.029900857E-03 5.082328796E+00 6.821171045E-01 -3.517072678E+00 4.825989246E+00 -2.275060177E+00 -8.896988034E-01 -5.947040319E-01 1.120528340E+00 -2.430341721E+00 -5.958029628E-01 -2.500320435E+00 -3.822300673E+00 -8.461164474E+00 7.259560108E+00 -8.460695744E-01
 7.144072056E-01 3.960385799E+00 1.958012283E-01 8.727788329E-01 1.630408019E-01 -4.560708046E+00 5.803224087E+00 2.656483650E+00 -1.151225567E+00 -9.680214524E-01 -1.186184003E-03 5.106604099E+00 6.874116063E-01 -3.493839979E+00 4.800338268E+00 -2.285903454E+00 -8.839194775E-01 -5.912588239E-01 1.114676595E+00 -2.442153454E+00 -5.924132466E-01 -2.511148930E+00 -3.834924459E+00 -8.495815277E+00 7.215964794E+00 -8.430723548E-01
 7.143117189E-01 3.960361242E+00 1.965428293E-01 8.726703525E-01 1.631687582E-01 -4.576299667E+00 5.821933270E+00 2.628110886E+00 -1.155235410E+00 -9.712389708E-01 -9.671662701E-04 5.130912304E+00 6.926304102E-01 -3.469890594E+00 4.773472309E+00 -2.296636820E+00 -8.780154586E-01 -5.876879692E-01 1.108540177E+00 -2.453846693E+00 -5.889358521E-01 -2.521930218E+00 -3.847424269E+00 -8.530644417E+00 7.171195030E+00 -8.402339816E-01
 7.142179608E-01 3.960336685E+00 1.972844303E-01 8.725627065E-01 1.632969081E-01 -4.591363430E+00 5.839916229E+00 2.599956751E+00 -1.159002900E+00 -9.742542505E-01 -1.111144782E-03 5.154464722E+00 6.978299618E-01 -3.446016073E+00 4.746497154E+00 -2.307061911E+00 -8.720691800E-01 -5.841205120E-01 1.102375150E+00 -2.465208054E+00 -5.854208469E-01 -2.532374382E+00 -3.859486103E+00 -8.563982964E+00 7.126432896E+00 -8.369896412E-01
 7.141200900E-01 3.960311413E+00 1.980261505E-01 8.724485636E-01 1.634245962E-01 -4.606612206E+00 5.858677864E+00 2.571686268E+00 -1.162846208E+00 -9.773264527E-01 -1.159450854E-03 5.178802490E+00 7.032639980E-01 -3.419779301E+00 4.713642120E+00 -2.317199945E+00 -8.653943539E-01 -5.801458359E-01 1.094842315E+00 -2.476261854E+00 -5.814099312E-01 -2.542975187E+00 -3.871676445E+00 -8.597802162E+00 7.076633453E+00 -8.329102397E-01
 7.140231729E-01 3.960286140E+00 1.987679154E-01 8.723343015E-01 1.635523885E-01 -4.621678352E+00 5.877399445E+00 2.543112993E+00 -1.166640401E+00 -9.803579450E-01 -1.217528363E-03 5.203166485E+00 7.087654471E-01 -3.392946720E+00 4.679344177E+00 -2.327154875E+00 -8.585479856E-01 -5.760604739E-01 1.086971164E+00 -2.487117767E+00 -5.772742629E-01 -2.553481340E+00 -3.883715391E+00 -8.631301880E+00 7.025362015E+00 -8.284087777E-01
 7.139283419E-01 3.960261822E+00 1.995095909E-01 8.722212315E-01 1.636806428E-01 -4.635717869E+00 5.894927502E+00 2.514696836E+00 -1.170154333E+00 -9.831554294E-01 -1.344773453E-03 5.226329327E+00 7.141141295E-01 -3.365606308E+00 4.644038200E+00 -2.336830616E+00 -8.515885472E-01 -5.718831420E-01 1.078863025E+00 -2.497673988E+00 -5.730568767E-01 -2.563750982E+00 -3.894897699E+00 -8.662685394E+00 6.973206043E+00 -8.235875964E-01
 7.138359547E-01 3.960238457E+00 2.002511173E-01 8.721099496E-01 1.638095975E-01 -4.650047302E+00 5.912894249E+00 2.486162186E+00 -1.173937559E+00 -9.861813188E-01 -8.187794010E-04 5.249947071E+00 7.193248868E-01 -3.337935925E+00 4.607817173E+00 -2.346116304E+00 -8.445491195E-01 -5.676440001E-01 1.070539236E+00 -2.507812023E+00 -5.687800050E-01 -2.573696613E+00 -3.906332016E+00 -8.695433617E+00 6.920241356E+00 -8.195360899E-01
 7.137469053E-01 3.960218668E+00 2.009928375E-01 8.720013499E-01 1.639392376E-01 -4.663923264E+00 5.930565834E+00 2.457672834E+00 -1.177391887E+00 -9.889346361E-01 -1.003113110E-03 5.273266315E+00 7.247979641E-01 -3.308485270E+00 4.567401886E+00 -2.355315685E+00 -8.369474411E-01 -5.630943179E-01 1.061238170E+00 -2.517855883E+00 -5.641171336E-01 -2.583829165E+00 -3.917400360E+00 -8.726438522E+00 6.863753319E+00 -8.139086366E-01
 7.136614919E-01 3.960202217E+00 2.017345279E-01 8.718960881E-01 1.640699357E-01 -4.677280426E+00 5.947870255E+00 2.429025650E+00 -1.180752277E+00 -9.916128516E-01 -1.060602255E-03 5.296260357E+00 7.302461863E-01 -3.277602434E+00 4.523676395E+00 -2.364212751E+00 -8.289451599E-01 -5.582976341E-01 1.051165462E+00 -2.527576447E+00 -5.591813922E-01 -2.593889952E+00 -3.928047895E+00 -8.756594658E+00 6.804290295E+00 -8.078328967E-01
 7.135785818E-01 3.960186720E+00 2.024762332E-01 8.717926741E-01 1.642009616E-01 -4.690406799E+00 5.964992046E+00 2.400381565E+00 -1.184164762E+00 -9.943375587E-01 -7.501243963E-04 5.319075108E+00 7.355574965E-01 -3.246631145E+00 4.479732037E+00 -2.372800112E+00 -8.209991455E-01 -5.534761548E-01 1.041038871E+00 -2.536963224E+00 -5.542737842E-01 -2.603674412E+00 -3.938512564E+00 -8.786740303E+00 6.744626999E+00 -8.020738959E-01
 7.134987116E-01 3.960172653E+00 2.032178640E-01 8.716918826E-01 1.643326283E-01 -4.703585625E+00 5.982110023E+00 2.371813536E+00 -1.187515020E+00 -9.970133901E-01 -6.894411636E-04 5.341870308E+00 7.409293652E-01 -3.215679169E+00 4.435506821E+00 -2.380876780E+00 -8.130326271E-01 -5.486515760E-01 1.030844092E+00 -2.545802355E+00 -5.493461490E-01 -2.612956047E+00 -3.949034691E+00 -8.816683769E+00 6.684822083E+00 -7.960792184E-01
 7.134236097E-01 3.960161686E+00 2.039594501E-01 8.715957999E-01 1.644654274E-01 -4.715388775E+00 5.997818470E+00 2.343240738E+00 -1.190542221E+00 -9.994235039E-01 -5.450780154E-04 5.363288879E+00 7.461226583E-01 -3.184181929E+00 4.390024662E+00 -2.388614178E+00 -8.049365878E-01 -5.437288880E-01 1.020354390E+00 -2.554277897E+00 -5.443260074E-01 -2.621978283E+00 -3.958423853E+00 -8.844028473E+00 6.623777866E+00 -7.895138860E-01
 7.133587003E-01 3.960158825E+00 2.047012299E-01 8.715109825E-01 1.646004170E-01 -4.727975368E+00 6.014514923E+00 2.314674616E+00 -1.193748474E+00 -1.001996994E+00 -4.547616409E-04 5.385671616E+00 7.514728904E-01 -3.151378155E+00 4.341319084E+00 -2.395953655E+00 -7.964196205E-01 -5.385791063E-01 1.009112835E+00 -2.562326670E+00 -5.390183330E-01 -2.630811453E+00 -3.968521833E+00 -8.872838974E+00 6.560226917E+00 -7.827745676E-01
 7.132977843E-01 3.960157871E+00 2.054429054E-01 8.714301586E-01 1.647363752E-01 -4.739649296E+00 6.030094624E+00 2.285903931E+00 -1.196721077E+00 -1.004379153E+00 -3.734945203E-04 5.407006264E+00 7.566717863E-01 -3.118325949E+00 4.292278767E+00 -2.403141022E+00 -7.878384590E-01 -5.333814621E-01 9.977906942E-01 -2.570212126E+00 -5.336617827E-01 -2.639464855E+00 -3.977873325E+00 -8.899888992E+00 6.496095657E+00 -7.758274674E-01
 7.132397890E-01 3.960157871E+00 2.061845660E-01 8.713518381E-01 1.648727059E-01 -4.750233173E+00 6.044373989E+00 2.257046223E+00 -1.199427009E+00 -1.006541014E+00 -2.625109919E-04 5.427089214E+00 7.616782784E-01 -3.085000515E+00 4.242911816E+00 -2.410520792E+00 -7.791431546E-01 -5.281272531E-01 9.863895178E-01 -2.578300238E+00 -5.282178521E-01 -2.648256063E+00 -3.986323833E+00 -8.924860001E+00 6.431452274E+00 -7.686735392E-01
 7.131853700E-01 3.960159540E+00 2.069261968E-01 8.712768555E-01 1.650096923E-01 -4.761072636E+00 6.058956146E+00 2.228434563E+00 -1.202218056E+00 -1.008778691E+00 -8.147276094E-05 5.447415829E+00 7.666762471E-01 -3.052012682E+00 4.193970203E+00 -2.417484760E+00 -7.706168294E-01 -5.229233503E-01 9.750846028E-01 -2.585942268E+00 -5.228810310E-01 -2.656661987E+00 -3.995006084E+00 -8.950379372E+00 6.367446899E+00 -7.617122531E-01
 7.131388187E-01 3.960165977E+00 2.076678276E-01 8.712108135E-01 1.651484370E-01 -4.771529675E+00 6.072977066E+00 2.199882269E+00 -1.204951286E+00 -1.010977864E+00 2.329655836E-04 5.467181206E+00 7.715033293E-01 -3.019041538E+00 4.145045757E+00 -2.424095154E+00 -7.621563077E-01 -5.177194476E-01 9.637814760E-01 -2.593205452E+00 -5.175864100E-01 -2.664729834E+00 -4.003407478E+00 -8.975302696E+00 6.303480148E+00 -7.549937367E-01
 7.131013870E-01 3.960177898E+00 2.084095925E-01 8.711547256E-01 1.652889103E-01 -4.781266212E+00 6.086071491E+00 2.171191692E+00 -1.207399726E+00 -1.012950182E+00 2.113356604E-04 5.486070156E+00 7.762979269E-01 -2.985943794E+00 4.096078873E+00 -2.429919004E+00 -7.536201477E-01 -5.124868155E-01 9.524653554E-01 -2.599625587E+00 -5.122338533E-01 -2.671880722E+00 -4.011251450E+00 -8.998440742E+00 6.239305973E+00 -7.476648092E-01
 7.130678892E-01 3.960191011E+00 2.091512680E-01 8.711026907E-01 1.654302031E-01 -4.790270329E+00 6.098147392E+00 2.142582417E+00 -1.209654570E+00 -1.014764786E+00 1.619647228E-04 5.503946781E+00 7.809080482E-01 -2.952996016E+00 4.047724247E+00 -2.435729742E+00 -7.451490164E-01 -5.072731972E-01 9.412890673E-01 -2.606029749E+00 -5.069187284E-01 -2.678932667E+00 -4.018500805E+00 -9.020108223E+00 6.175604343E+00 -7.404009700E-01
 7.130371928E-01 3.960204840E+00 2.098929137E-01 8.710530996E-01 1.655718684E-01 -4.798940182E+00 6.109786510E+00 2.113929987E+00 -1.211940646E+00 -1.016609430E+00 4.976363271E-04 5.521406174E+00 7.853093743E-01 -2.920145750E+00 3.999732733E+00 -2.441405535E+00 -7.366905808E-01 -5.020669699E-01 9.301944971E-01 -2.612287283E+00 -5.016027093E-01 -2.685762644E+00 -4.025484085E+00 -9.041594505E+00 6.112119198E+00 -7.336540222E-01
 7.130094171E-01 3.960219622E+00 2.106345445E-01 8.710061312E-01 1.657139212E-01 -4.807162762E+00 6.120735645E+00 2.085361004E+00 -1.214047432E+00 -1.018307328E+00 6.139469333E-04 5.538173199E+00 7.896391749E-01 -2.887691259E+00 3.952542543E+00 -2.446870327E+00 -7.283737659E-01 -4.969197214E-01 9.192838073E-01 -2.618316412E+00 -4.963740110E-01 -2.692326307E+00 -4.032106400E+00 -9.061942101E+00 6.049312115E+00 -7.267961502E-01
 7.129867673E-01 3.960236073E+00 2.113761604E-01 8.709647059E-01 1.658569723E-01 -4.814946175E+00 6.130807877E+00 2.056877851E+00 -1.216002941E+00 -1.019884706E+00 5.979386042E-04 5.554065228E+00 7.937875390E-01 -2.855964661E+00 3.907130241E+00 -2.452163458E+00 -7.202758789E-01 -4.918926060E-01 9.087844491E-01 -2.624160767E+00 -4.912894070E-01 -2.698558331E+00 -4.038386345E+00 -9.081273079E+00 5.987999916E+00 -7.202664614E-01
 7.129703760E-01 3.960254669E+00 2.121179402E-01 8.709301949E-01 1.660009623E-01 -4.821833134E+00 6.139629364E+00 2.028452396E+00 -1.217694879E+00 -1.021249294E+00 4.604542046E-04 5.568723202E+00 7.977401614E-01 -2.825082064E+00 3.863727808E+00 -2.456970215E+00 -7.124316692E-01 -4.870020747E-01 8.987498879E-01 -2.629482269E+00 -4.863692522E-01 -2.704103947E+00 -4.043947220E+00 -9.098706245E+00 5.928311348E+00 -7.136977315E-01
 7.129562497E-01 3.960273027E+00 2.128596306E-01 8.708974719E-01 1.661453247E-01 -4.828077316E+00 6.147573471E+00 2.000066042E+00 -1.219297647E+00 -1.022542000E+00 5.654300330E-04 5.582515240E+00 8.014471531E-01 -2.794540405E+00 3.821422577E+00 -2.461671114E+00 -7.047165036E-01 -4.821619093E-01 8.889679909E-01 -2.634688139E+00 -4.815285802E-01 -2.709410667E+00 -4.048980236E+00 -9.115174294E+00 5.869465828E+00 -7.075507641E-01
 7.129437327E-01 3.960290670E+00 2.136012614E-01 8.708658218E-01 1.662897617E-01 -4.834130764E+00 6.155220509E+00 1.971612334E+00 -1.220846057E+00 -1.023791075E+00 6.498323055E-04 5.596031189E+00 8.051049709E-01 -2.764335155E+00 3.780101776E+00 -2.466027260E+00 -6.971256733E-01 -4.773710966E-01 8.794128895E-01 -2.639522314E+00 -4.767641127E-01 -2.714244604E+00 -4.053860664E+00 -9.131263733E+00 5.811367989E+00 -7.014532685E-01
 7.129328251E-01 3.960308313E+00 2.143429220E-01 8.708350658E-01 1.664341539E-01 -4.839632511E+00 6.161993027E+00 1.943319798E+00 -1.222210765E+00 -1.024887919E+00 5.862451508E-04 5.608657837E+00 8.086199164E-01 -2.734423876E+00 3.739435673E+00 -2.470392227E+00 -6.895228624E-01 -4.726203382E-01 8.700076938E-01 -2.644362688E+00 -4.719806910E-01 -2.718955994E+00 -4.058286190E+00 -9.146087646E+00 5.753845692E+00 -6.954338551E-01
 7.129231691E-01 3.960325241E+00 2.150845230E-01 8.708052039E-01 1.665786803E-01 -4.844531059E+00 6.167810440E+00 1.915084481E+00 -1.223434687E+00 -1.025868416E+00 5.602207966E-04 5.620339394E+00 8.119199872E-01 -2.705103874E+00 3.700166225E+00 -2.474484921E+00 -6.820971966E-01 -4.679642916E-01 8.609254360E-01 -2.648909569E+00 -4.673108459E-01 -2.723259211E+00 -4.062212467E+00 -9.159780502E+00 5.697420120E+00 -6.897813082E-01
 7.129141688E-01 3.960339308E+00 2.158262432E-01 8.707753420E-01 1.667228639E-01 -4.848675251E+00 6.172386646E+00 1.887101054E+00 -1.224483013E+00 -1.026702046E+00 5.809778231E-04 5.630754948E+00 8.149192333E-01 -2.676999092E+00 3.663907290E+00 -2.478421688E+00 -6.751612425E-01 -4.635077119E-01 8.525411487E-01 -2.653285980E+00 -4.629655182E-01 -2.727218151E+00 -4.065506935E+00 -9.172031403E+00 5.643579483E+00 -6.847533584E-01
 7.129049301E-01 3.960351229E+00 2.165679634E-01 8.707441688E-01 1.668666750E-01 -4.852313519E+00 6.176344395E+00 1.859048724E+00 -1.225390911E+00 -1.027417183E+00 5.574822426E-04 5.640580177E+00 8.178479671E-01 -2.649334908E+00 3.628859520E+00 -2.481982708E+00 -6.682625413E-01 -4.591169953E-01 8.444364071E-01 -2.657257080E+00 -4.586351514E-01 -2.730572939E+00 -4.068375587E+00 -9.183260918E+00 5.590620995E+00 -6.796031594E-01
 7.128949165E-01 3.960361004E+00 2.173096240E-01 8.707112074E-01 1.670101285E-01 -4.855516911E+00 6.179669380E+00 1.831010103E+00 -1.226149797E+00 -1.028006196E+00 4.014823353E-04 5.649784565E+00 8.207051158E-01 -2.622164726E+00 3.594842672E+00 -2.485314608E+00 -6.614559293E-01 -4.548039138E-01 8.365696669E-01 -2.660980225E+00 -4.543598294E-01 -2.733574152E+00 -4.070874214E+00 -9.193490028E+00 5.538455486E+00 -6.744114757E-01
 7.128859758E-01 3.960370302E+00 2.180513144E-01 8.706784844E-01 1.671532691E-01 -4.858290672E+00 6.182309628E+00 1.803073168E+00 -1.226839542E+00 -1.028538585E+00 3.759691317E-04 5.658298492E+00 8.233652711E-01 -2.595088720E+00 3.561049938E+00 -2.488577604E+00 -6.547201872E-01 -4.504958093E-01 8.287528753E-01 -2.664625645E+00 -4.501218498E-01 -2.736490488E+00 -4.073017597E+00 -9.203032494E+00 5.486460209E+00 -6.696411967E-01
 7.128762603E-01 3.960377455E+00 2.187929600E-01 8.706439734E-01 1.672960222E-01 -4.860424519E+00 6.184144020E+00 1.775357008E+00 -1.227359414E+00 -1.028927326E+00 3.203748784E-04 5.665977478E+00 8.258928657E-01 -2.568336964E+00 3.528099060E+00 -2.491671801E+00 -6.481038332E-01 -4.462357163E-01 8.211300969E-01 -2.668087244E+00 -4.459575415E-01 -2.739150524E+00 -4.074620247E+00 -9.211260796E+00 5.435239315E+00 -6.648604274E-01
 7.128651142E-01 3.960382223E+00 2.195345461E-01 8.706067801E-01 1.674381793E-01 -4.862482548E+00 6.185660839E+00 1.747726083E+00 -1.227846622E+00 -1.029286265E+00 2.176771814E-04 5.673327923E+00 8.283303976E-01 -2.542053938E+00 3.496109486E+00 -2.494358063E+00 -6.416079402E-01 -4.420472085E-01 8.137288690E-01 -2.671108246E+00 -4.418661296E-01 -2.741292953E+00 -4.076149940E+00 -9.219287872E+00 5.384843349E+00 -6.604400277E-01
 7.128509879E-01 3.960382938E+00 2.202762365E-01 8.705647588E-01 1.675791591E-01 -4.863800526E+00 6.186402798E+00 1.720034361E+00 -1.228167892E+00 -1.029501796E+00 1.797287405E-04 5.679934502E+00 8.306713104E-01 -2.516116619E+00 3.464981794E+00 -2.497103214E+00 -6.350991130E-01 -4.379057884E-01 8.065262437E-01 -2.674188614E+00 -4.377524257E-01 -2.743320704E+00 -4.077041626E+00 -9.225962639E+00 5.335001469E+00 -6.558285952E-01
 7.128334045E-01 3.960380077E+00 2.210179567E-01 8.705177307E-01 1.677191705E-01 -4.864600658E+00 6.186385632E+00 1.692552805E+00 -1.228323936E+00 -1.029573917E+00 2.422051875E-05 5.685754776E+00 8.328985572E-01 -2.490419626E+00 3.434382915E+00 -2.499690056E+00 -6.286957860E-01 -4.337975085E-01 7.994448543E-01 -2.677096128E+00 -4.337024987E-01 -2.745151281E+00 -4.077479362E+00 -9.231461525E+00 5.285648346E+00 -6.512941718E-01
 7.128155231E-01 3.960375786E+00 2.217596620E-01 8.704692721E-01 1.678587198E-01 -4.864962101E+00 6.185888290E+00 1.665406227E+00 -1.228470325E+00 -1.029637218E+00 2.026249422E-04 5.691034794E+00 8.349218369E-01 -2.464816332E+00 3.403867245E+00 -2.502032280E+00 -6.224187613E-01 -4.296962023E-01 7.923810482E-01 -2.679738045E+00 -4.297303557E-01 -2.746783495E+00 -4.077547550E+00 -9.236454010E+00 5.236552715E+00 -6.471740603E-01


==> SHOCK/data_across_transonic_shock_lift.dat <==
 M H s rovn vt DnPsi1 DnPsi2 DnPsi4 DnPsi5 vnDnPsi5 vnDnPsi1-H*vnDnPsi5 nx*DnPsi2+nz*DnPsi4 gam1*(nx*DnPsi2+nz*DnPsi4)+gam*vn*DnPsi5 DtPsi1 DtPsi2 DtPsi4 DtPsi5 rovt*DtPsi1 (vt*rou-nz*p)*DtPsi2 (vt*row+nx*p)*DtPsi4 rovt*H*DtPsi5 f_t*DtPsi vnDnPsi1 DnPsi1+H*DnPsi5+vt(-nz*DnPsi2+nx*DnPsi4) vn(-nz*DnPsi2+nz*DnPsi4+vt*DnPsi5)+u*DtPsi2+w*DtPsi4 DnPsi1+(u+vn*nx)*DnPsi2+(w+vn*nz)*DnPsi4+(H+vn^2)*DnPsi5+vn*vt*DtPsi5
 1.434442997E+00 3.960219383E+00 3.914511472E-04 8.935504556E-01 1.759374589E-01 1.658727455E+01 -1.762913513E+01 -4.089091301E+00 4.187468529E+00 6.320475101E+00 6.009473465E-03 -1.635842705E+01 2.305294514E+00 -4.080592728E+01 5.985795975E+01 -1.240510273E+01 -1.029790497E+01 -4.250135899E+00 6.266121864E+00 -5.974681854E+00 -4.247640610E+00 -8.206336021E+00 2.503647804E+01 3.180879784E+01 8.179708099E+01 -1.076799679E+01
 1.434589028E+00 3.960219383E+00 8.338473272E-04 8.934929371E-01 1.757959723E-01 1.622976875E+01 -1.731023979E+01 -3.978782892E+00 4.096996307E+00 6.184439182E+00 7.191166282E-03 -1.607023621E+01 2.230121136E+00 -4.118867111E+01 6.018787384E+01 -1.223203087E+01 -1.039295578E+01 -4.285920143E+00 6.298988819E+00 -5.889760017E+00 -4.282769680E+00 -8.159461975E+00 2.449892807E+01 3.112495422E+01 8.251711273E+01 -1.081374454E+01
 1.434734821E+00 3.960219145E+00 1.523180516E-03 8.934354782E-01 1.756546199E-01 1.589743614E+01 -1.701364136E+01 -3.883464813E+00 4.013130665E+00 6.058350086E+00 6.882196292E-03 -1.580064774E+01 2.161430836E+00 -4.153853607E+01 6.049410629E+01 -1.207395554E+01 -1.047932625E+01 -4.318206310E+00 6.329358578E+00 -5.812108994E+00 -4.314245224E+00 -8.115201950E+00 2.399927711E+01 3.048898888E+01 8.317613220E+01 -1.085029697E+01
 1.434880376E+00 3.960219145E+00 2.237392124E-03 8.933780789E-01 1.755134016E-01 1.560036469E+01 -1.674860191E+01 -3.807661057E+00 3.937824726E+00 5.945162296E+00 8.627569303E-03 -1.555775738E+01 2.100124121E+00 -4.183123779E+01 6.074699020E+01 -1.193309784E+01 -1.055072975E+01 -4.344484806E+00 6.354131222E+00 -5.742786884E+00 -4.339496136E+00 -8.072636604E+00 2.355277252E+01 2.991761398E+01 8.372047424E+01 -1.087928295E+01
 1.435025692E+00 3.960219383E+00 2.971980721E-03 8.933206797E-01 1.753723174E-01 1.533835030E+01 -1.651445961E+01 -3.751095772E+00 3.871793747E+00 5.845958710E+00 7.847562432E-03 -1.534096909E+01 2.047954798E+00 -4.203504944E+01 6.091128922E+01 -1.180971146E+01 -1.060074234E+01 -4.361505032E+00 6.369635582E+00 -5.681907654E+00 -4.355925083E+00 -8.029702187E+00 2.315912628E+01 2.941354561E+01 8.409759521E+01 -1.089289093E+01
 1.435171008E+00 3.960219383E+00 3.720487934E-03 8.932634592E-01 1.752314121E-01 1.513542938E+01 -1.633360291E+01 -3.718606472E+00 3.820868254E+00 5.769549370E+00 5.968293641E-03 -1.517113972E+01 2.008913040E+00 -4.214920425E+01 6.099042511E+01 -1.171541405E+01 -1.062827587E+01 -4.369192123E+00 6.376230240E+00 -5.635052204E+00 -4.363086700E+00 -7.991100788E+00 2.285465050E+01 2.902225494E+01 8.430165100E+01 -1.089506817E+01
 1.435315967E+00 3.960219383E+00 4.462848417E-03 8.932062984E-01 1.750906408E-01 1.495965290E+01 -1.617646599E+01 -3.701044321E+00 3.776121616E+00 5.702456951E+00 8.128776215E-03 -1.502131939E+01 1.974912167E+00 -4.223204803E+01 6.104782104E+01 -1.163540268E+01 -1.064771843E+01 -4.373616219E+00 6.380549908E+00 -5.595093250E+00 -4.366910934E+00 -7.955070496E+00 2.259111023E+01 2.867911911E+01 8.444698334E+01 -1.089323044E+01
 1.435460687E+00 3.960219383E+00 5.201468710E-03 8.931491375E-01 1.749499887E-01 1.479887199E+01 -1.603332520E+01 -3.692134380E+00 3.735516787E+00 5.641606808E+00 8.164407685E-03 -1.488333702E+01 1.944915056E+00 -4.229408264E+01 6.108831024E+01 -1.156306076E+01 -1.066199970E+01 -4.375872135E+00 6.383100033E+00 -5.558843136E+00 -4.368606091E+00 -7.920220852E+00 2.235016632E+01 2.836536789E+01 8.455171967E+01 -1.088690281E+01
 1.435605168E+00 3.960219383E+00 5.939996801E-03 8.930920362E-01 1.748095006E-01 1.464940834E+01 -1.590057087E+01 -3.682373762E+00 3.697821379E+00 5.585140705E+00 7.891205139E-03 -1.475568390E+01 1.916923165E+00 -4.234514999E+01 6.111573410E+01 -1.149424839E+01 -1.067379570E+01 -4.376996517E+00 6.384289742E+00 -5.524312496E+00 -4.369287968E+00 -7.886307240E+00 2.212627220E+01 2.807420349E+01 8.463590240E+01 -1.088185310E+01
 1.435749412E+00 3.960219383E+00 6.676844787E-03 8.930350542E-01 1.746691465E-01 1.450125408E+01 -1.576773739E+01 -3.668845415E+00 3.660041332E+00 5.528535366E+00 1.010047738E-02 -1.462875462E+01 1.888447881E+00 -4.239976120E+01 6.114402771E+01 -1.142382431E+01 -1.068624783E+01 -4.378486633E+00 6.385571957E+00 -5.489027023E+00 -4.370238304E+00 -7.852180481E+00 2.190431404E+01 2.778464890E+01 8.472670746E+01 -1.087770081E+01
 1.435893536E+00 3.960219383E+00 7.420371287E-03 8.929781318E-01 1.745289564E-01 1.431846809E+01 -1.560249043E+01 -3.641182899E+00 3.613468409E+00 5.458638191E+00 1.259854622E-02 -1.447315311E+01 1.852831960E+00 -4.249060822E+01 6.120160294E+01 -1.133591747E+01 -1.070858479E+01 -4.383701801E+00 6.389912128E+00 -5.445363045E+00 -4.375214577E+00 -7.814367294E+00 2.163000298E+01 2.742923737E+01 8.488814545E+01 -1.087541103E+01
 1.436037302E+00 3.960219383E+00 8.163665421E-03 8.929212689E-01 1.743889153E-01 1.409944534E+01 -1.540524197E+01 -3.597703218E+00 3.557818174E+00 5.375014782E+00 1.466131490E-02 -1.428963947E+01 1.809164882E+00 -4.263829041E+01 6.131184387E+01 -1.123010063E+01 -1.074528694E+01 -4.394756794E+00 6.399747372E+00 -5.393122673E+00 -4.386036873E+00 -7.774168491E+00 2.130089951E+01 2.700550461E+01 8.515782166E+01 -1.088155365E+01
 1.436180830E+00 3.960219383E+00 8.905776776E-03 8.928645253E-01 1.742490828E-01 1.385528851E+01 -1.518574238E+01 -3.540231705E+00 3.495921373E+00 5.281938553E+00 1.612464152E-02 -1.408735466E+01 1.759772420E+00 -4.282803345E+01 6.146030807E+01 -1.111035061E+01 -1.079248333E+01 -4.410126209E+00 6.413570881E+00 -5.334222794E+00 -4.401123047E+00 -7.731901646E+00 2.093376160E+01 2.653507805E+01 8.550942230E+01 -1.089462376E+01
 1.436324120E+00 3.960219383E+00 9.647033177E-03 8.928078413E-01 1.741093993E-01 1.359042740E+01 -1.494728184E+01 -3.468903780E+00 3.428805113E+00 5.180959702E+00 1.753846742E-02 -1.386948299E+01 1.705550075E+00 -4.305829239E+01 6.164513779E+01 -1.097973251E+01 -1.085003185E+01 -4.429645538E+00 6.431186199E+00 -5.270139217E+00 -4.420409203E+00 -7.689007759E+00 2.053527451E+01 2.602631187E+01 8.593960571E+01 -1.091350460E+01
 1.436467171E+00 3.960219383E+00 1.038610749E-02 8.927513361E-01 1.739699095E-01 1.330061054E+01 -1.468479443E+01 -3.385265589E+00 3.355179548E+00 5.070126534E+00 2.019342221E-02 -1.363074875E+01 1.645877361E+00 -4.331924820E+01 6.185326767E+01 -1.083655643E+01 -1.091485977E+01 -4.452277660E+00 6.451222420E+00 -5.200065613E+00 -4.442615509E+00 -7.643736362E+00 2.009900665E+01 2.546975517E+01 8.642738342E+01 -1.093381214E+01
 1.436609983E+00 3.960219383E+00 1.112623885E-02 8.926948309E-01 1.738305688E-01 1.299290657E+01 -1.440728760E+01 -3.295863867E+00 3.277199745E+00 4.952693462E+00 2.187828533E-02 -1.337856197E+01 1.582346082E+00 -4.359315109E+01 6.207031631E+01 -1.068507957E+01 -1.098297787E+01 -4.476186752E+00 6.472179890E+00 -5.126047134E+00 -4.466108799E+00 -7.596163273E+00 1.963563156E+01 2.487956238E+01 8.693964386E+01 -1.095781231E+01
 1.436752439E+00 3.960219383E+00 1.186993718E-02 8.926383853E-01 1.736914068E-01 1.269074059E+01 -1.413668442E+01 -3.209084511E+00 3.201266527E+00 4.838335037E+00 1.968344115E-02 -1.313256454E+01 1.520643234E+00 -4.387187576E+01 6.229913330E+01 -1.053942585E+01 -1.105305386E+01 -4.500543594E+00 6.494356632E+00 -5.054860592E+00 -4.490351200E+00 -7.551398277E+00 1.918055344E+01 2.430226898E+01 8.746507263E+01 -1.098336887E+01
 1.436894655E+00 3.960219383E+00 1.261326578E-02 8.925820589E-01 1.735524088E-01 1.240174103E+01 -1.387610435E+01 -3.126610279E+00 3.128520250E+00 4.728774548E+00 1.831196994E-02 -1.289544678E+01 1.462105513E+00 -4.414382935E+01 6.252546310E+01 -1.040319824E+01 -1.112171650E+01 -4.524173737E+00 6.516269684E+00 -4.988232613E+00 -4.513987541E+00 -7.510123730E+00 1.874529648E+01 2.374962616E+01 8.797945404E+01 -1.100337791E+01
 1.437036753E+00 3.960219383E+00 1.335467026E-02 8.925257921E-01 1.734135896E-01 1.213672543E+01 -1.363741589E+01 -3.053661346E+00 3.061721325E+00 4.628184795E+00 1.759106666E-02 -1.267769718E+01 1.408379674E+00 -4.438013077E+01 6.271743393E+01 -1.027852058E+01 -1.118070698E+01 -4.544100761E+00 6.534590721E+00 -4.927178383E+00 -4.533649445E+00 -7.470337868E+00 1.834621811E+01 2.324205971E+01 8.842410278E+01 -1.102065182E+01
 1.437178493E+00 3.960219383E+00 1.409444120E-02 8.924696445E-01 1.732749045E-01 1.189806175E+01 -1.342213821E+01 -2.992006540E+00 3.001588583E+00 4.537654877E+00 1.679955050E-02 -1.248042679E+01 1.360546350E+00 -4.456542587E+01 6.285675049E+01 -1.016488838E+01 -1.122620964E+01 -4.558765888E+00 6.547416687E+00 -4.871451855E+00 -4.547802448E+00 -7.430603504E+00 1.798690987E+01 2.278443527E+01 8.876829529E+01 -1.103104496E+01
 1.437319994E+00 3.960219383E+00 1.483390667E-02 8.924135566E-01 1.731363833E-01 1.168871021E+01 -1.323240566E+01 -2.941150904E+00 2.948625326E+00 4.457948208E+00 1.739685610E-02 -1.230582428E+01 1.318797469E+00 -4.470059586E+01 6.294676208E+01 -1.006302738E+01 -1.125968266E+01 -4.568277359E+00 6.555105209E+00 -4.821396351E+00 -4.557057858E+00 -7.391626358E+00 1.767184830E+01 2.238171768E+01 8.901736450E+01 -1.103546429E+01
 1.437461376E+00 3.960219383E+00 1.557804924E-02 8.923575282E-01 1.729980111E-01 1.150811577E+01 -1.307039547E+01 -2.894688606E+00 2.903276443E+00 4.389742374E+00 1.588311978E-02 -1.215737820E+01 1.282687664E+00 -4.486422348E+01 6.308535385E+01 -9.981655121E+00 -1.130185699E+01 -4.580679417E+00 6.567852497E+00 -4.781180382E+00 -4.569816589E+00 -7.363823414E+00 1.740022469E+01 2.203612518E+01 8.932970428E+01 -1.104666901E+01
 1.437602520E+00 3.960219383E+00 1.632054709E-02 8.923015594E-01 1.728597730E-01 1.132751942E+01 -1.290608215E+01 -2.845914602E+00 2.857835293E+00 4.321384907E+00 1.491702069E-02 -1.200717258E+01 1.247069836E+00 -4.502909851E+01 6.322238159E+01 -9.899733543E+00 -1.134410763E+01 -4.593177795E+00 6.580430508E+00 -4.740723610E+00 -4.582574844E+00 -7.336045742E+00 1.712854958E+01 2.169061661E+01 8.964376068E+01 -1.105264091E+01
 1.437743425E+00 3.960219383E+00 1.706159674E-02 8.922456503E-01 1.727216393E-01 1.113638687E+01 -1.273253155E+01 -2.792270422E+00 2.809459686E+00 4.248578072E+00 1.559107751E-02 -1.184897518E+01 1.208419085E+00 -4.519292831E+01 6.335060883E+01 -9.809571266E+00 -1.138566875E+01 -4.605540276E+00 6.592085838E+00 -4.696344852E+00 -4.595025063E+00 -7.304824352E+00 1.684089279E+01 2.132408905E+01 8.995265961E+01 -1.106192970E+01
 1.437884212E+00 3.960219383E+00 1.780162379E-02 8.921898007E-01 1.725836396E-01 1.092491627E+01 -1.254017258E+01 -2.731097460E+00 2.755724430E+00 4.167652130E+00 1.760853454E-02 -1.167399788E+01 1.165113807E+00 -4.536283875E+01 6.347547531E+01 -9.707003593E+00 -1.142855167E+01 -4.618496895E+00 6.603387833E+00 -4.646053791E+00 -4.607983589E+00 -7.269146442E+00 1.652242661E+01 2.091793060E+01 9.027037811E+01 -1.107264042E+01
 1.438024759E+00 3.960219383E+00 1.854209974E-02 8.921339512E-01 1.724457592E-01 1.069437885E+01 -1.233116245E+01 -2.662524939E+00 2.697310686E+00 4.079637051E+00 1.880919002E-02 -1.148432064E+01 1.117763758E+00 -4.557343292E+01 6.364479828E+01 -9.594247818E+00 -1.148202515E+01 -4.635573387E+00 6.619312763E+00 -4.590913773E+00 -4.625188351E+00 -7.232362747E+00 1.617506790E+01 2.047600937E+01 9.066895294E+01 -1.108805275E+01
 1.438165188E+00 3.960219383E+00 1.928551868E-02 8.920782208E-01 1.723080128E-01 1.042099667E+01 -1.208634090E+01 -2.575669765E+00 2.628180027E+00 3.975398064E+00 1.940314658E-02 -1.126353264E+01 1.060144305E+00 -4.588998413E+01 6.393031693E+01 -9.462379456E+00 -1.156326389E+01 -4.663373947E+00 6.647312164E+00 -4.526658058E+00 -4.653524399E+00 -7.196243763E+00 1.576285172E+01 1.995315742E+01 9.127636719E+01 -1.112196445E+01
 1.438305378E+00 3.960219383E+00 2.002760768E-02 8.920225501E-01 1.721703857E-01 1.011792946E+01 -1.181445312E+01 -2.483334780E+00 2.551401138E+00 3.859571218E+00 2.090750448E-02 -1.101745892E+01 9.964163303E-01 -4.621534729E+01 6.421691895E+01 -9.314336777E+00 -1.164626980E+01 -4.692010880E+00 6.675410748E+00 -4.454701900E+00 -4.682511806E+00 -7.153814316E+00 1.530565643E+01 1.937220192E+01 9.189782715E+01 -1.115534973E+01
 1.438445449E+00 3.960219383E+00 2.076879516E-02 8.919669390E-01 1.720328778E-01 9.797671318E+00 -1.152733994E+01 -2.388783216E+00 2.470786095E+00 3.737921238E+00 1.938960515E-02 -1.075697899E+01 9.302982092E-01 -4.653796768E+01 6.449510956E+01 -9.157298088E+00 -1.172864246E+01 -4.720316887E+00 6.702621937E+00 -4.378483772E+00 -4.711191654E+00 -7.107370377E+00 1.482237816E+01 1.875975227E+01 9.251237488E+01 -1.118515873E+01
 1.438585162E+00 3.960219383E+00 2.150989696E-02 8.919113874E-01 1.718955338E-01 9.470302582E+00 -1.123479271E+01 -2.294871807E+00 2.388237476E+00 3.613326788E+00 1.869745180E-02 -1.049105263E+01 8.622365594E-01 -4.687295532E+01 6.478849792E+01 -9.001897812E+00 -1.181407547E+01 -4.749830246E+00 6.731402874E+00 -4.303087234E+00 -4.741052151E+00 -7.062566757E+00 1.432826424E+01 1.813258934E+01 9.315056610E+01 -1.121833324E+01
 1.438724756E+00 3.960219383E+00 2.225057036E-02 8.918559551E-01 1.717583239E-01 9.142454147E+00 -1.094268990E+01 -2.211763859E+00 2.305441618E+00 3.488337278E+00 1.876129955E-02 -1.022326469E+01 7.943664789E-01 -4.717253113E+01 6.504640961E+01 -8.846294403E+00 -1.189000988E+01 -4.775694847E+00 6.756484985E+00 -4.227633476E+00 -4.767040253E+00 -7.013884068E+00 1.383334255E+01 1.750209427E+01 9.371885681E+01 -1.124719906E+01
 1.438864112E+00 3.960219383E+00 2.299332805E-02 8.918004632E-01 1.716212481E-01 8.859604836E+00 -1.069415760E+01 -2.152737141E+00 2.234160662E+00 3.380753040E+00 1.791490801E-02 -9.992939949E+00 7.358780503E-01 -4.744637680E+01 6.530368042E+01 -8.718628883E+00 -1.196012020E+01 -4.798901558E+00 6.781490803E+00 -4.165565968E+00 -4.790640354E+00 -6.973617554E+00 1.340643787E+01 1.695652771E+01 9.424389648E+01 -1.127653790E+01
 1.439003348E+00 3.960219383E+00 2.373537980E-02 8.917451501E-01 1.714843065E-01 8.607432365E+00 -1.047328186E+01 -2.113679886E+00 2.170878887E+00 3.285255909E+00 1.555037219E-02 -9.785399437E+00 6.851986051E-01 -4.765479660E+01 6.549940491E+01 -8.605931282E+00 -1.201393414E+01 -4.815457821E+00 6.800096989E+00 -4.110681534E+00 -4.807679176E+00 -6.933721542E+00 1.302588463E+01 1.646893311E+01 9.464167023E+01 -1.129422951E+01
 1.439142227E+00 3.960219383E+00 2.447718196E-02 8.916898370E-01 1.713475287E-01 8.388014793E+00 -1.028221226E+01 -2.092040300E+00 2.115678310E+00 3.201974154E+00 1.432405598E-02 -9.603285789E+00 6.414494514E-01 -4.781889343E+01 6.565931702E+01 -8.511350632E+00 -1.205638599E+01 -4.827507019E+00 6.814978600E+00 -4.064476490E+00 -4.820141315E+00 -6.897146225E+00 1.269484425E+01 1.604207611E+01 9.495476532E+01 -1.130661964E+01
 1.439280987E+00 3.960219383E+00 2.521789446E-02 8.916345835E-01 1.712108552E-01 8.212001801E+00 -1.012887573E+01 -2.092944860E+00 2.071350574E+00 3.135134697E+00 1.362056285E-02 -9.453254700E+00 6.078867316E-01 -4.788563919E+01 6.572126770E+01 -8.436364174E+00 -1.207417488E+01 -4.829707146E+00 6.819688320E+00 -4.027651787E+00 -4.822721481E+00 -6.860393047E+00 1.242944241E+01 1.569652176E+01 9.507979584E+01 -1.130346107E+01
 1.439419508E+00 3.960219383E+00 2.595904656E-02 8.915793896E-01 1.710743159E-01 8.106983185E+00 -1.003967190E+01 -2.119189262E+00 2.045227766E+00 3.095840931E+00 1.125119161E-02 -9.360511780E+00 5.899725556E-01 -4.787862015E+01 6.572267914E+01 -8.397819519E+00 -1.207387924E+01 -4.824468613E+00 6.818118572E+00 -4.008240700E+00 -4.818078995E+00 -6.832669735E+00 1.227146053E+01 1.548747730E+01 9.506531525E+01 -1.129078007E+01
 1.439557910E+00 3.960219383E+00 2.670176513E-02 8.915243149E-01 1.709379256E-01 8.073217392E+00 -1.001574612E+01 -2.163773060E+00 2.037005186E+00 3.083638191E+00 9.430040605E-03 -9.327662468E+00 5.860284567E-01 -4.785594559E+01 6.573255157E+01 -8.399595261E+00 -1.206972504E+01 -4.817664146E+00 6.817428112E+00 -4.008080482E+00 -4.811907291E+00 -6.820223808E+00 1.222131348E+01 1.541514301E+01 9.502639008E+01 -1.128068542E+01
 1.439696074E+00 3.960219383E+00 2.744402923E-02 8.914692998E-01 1.708016396E-01 8.077390671E+00 -1.002582264E+01 -2.216535568E+00 2.038436413E+00 3.086048365E+00 7.168828044E-03 -9.326303482E+00 5.899460912E-01 -4.779793549E+01 6.571052551E+01 -8.419351578E+00 -1.205683613E+01 -4.807308197E+00 6.813430309E+00 -4.016498566E+00 -4.802257061E+00 -6.812633991E+00 1.222859669E+01 1.541639137E+01 9.492136383E+01 -1.126795483E+01
 1.439834118E+00 3.960219383E+00 2.818526700E-02 8.914142251E-01 1.706654727E-01 8.112903595E+00 -1.006174946E+01 -2.276135445E+00 2.047533512E+00 3.100064754E+00 6.390479859E-03 -9.348752022E+00 6.005898714E-01 -4.768045807E+01 6.562160492E+01 -8.451892853E+00 -1.202876663E+01 -4.790993690E+00 6.802503109E+00 -4.031011581E+00 -4.786581516E+00 -6.806083679E+00 1.228332710E+01 1.547727299E+01 9.470043945E+01 -1.124618912E+01
 1.439971924E+00 3.960219383E+00 2.892554738E-02 8.913593292E-01 1.705294102E-01 8.172235489E+00 -1.011481571E+01 -2.336867571E+00 2.062555075E+00 3.123053789E+00 6.154181901E-03 -9.387708664E+00 6.171917915E-01 -4.752172470E+01 6.548218536E+01 -8.494635582E+00 -1.199013519E+01 -4.770569801E+00 6.786352634E+00 -4.050382614E+00 -4.766738415E+00 -6.801338196E+00 1.237413216E+01 1.558464432E+01 9.439883423E+01 -1.121162987E+01
 1.440109611E+00 3.960219383E+00 2.966808341E-02 8.913044333E-01 1.703934968E-01 8.261041641E+00 -1.019902515E+01 -2.390208244E+00 2.085502625E+00 3.158047676E+00 3.019015072E-03 -9.458667755E+00 6.377995610E-01 -4.745497894E+01 6.546302795E+01 -8.559115410E+00 -1.197538757E+01 -4.759404659E+00 6.782670975E+00 -4.080108166E+00 -4.756413937E+00 -6.813255310E+00 1.250958061E+01 1.575300026E+01 9.428587341E+01 -1.120101833E+01
 1.440247059E+00 3.960219383E+00 3.041048720E-02 8.912495971E-01 1.702577174E-01 8.350445747E+00 -1.028222084E+01 -2.432841301E+00 2.108260632E+00 3.192760706E+00 1.924492768E-03 -9.530909538E+00 6.575009823E-01 -4.741130447E+01 6.546211243E+01 -8.621862411E+00 -1.196599007E+01 -4.750568390E+00 6.780879974E+00 -4.108991623E+00 -4.748227596E+00 -6.826907635E+00 1.264595699E+01 1.592304134E+01 9.421639252E+01 -1.119444370E+01
 1.440384269E+00 3.960219383E+00 3.115193546E-02 8.911948204E-01 1.701220721E-01 8.423170090E+00 -1.034663391E+01 -2.463012695E+00 2.126566887E+00 3.220735788E+00 2.270979574E-03 -9.587445259E+00 6.740520597E-01 -4.736882401E+01 6.544750977E+01 -8.673958778E+00 -1.195696831E+01 -4.741870403E+00 6.777677059E+00 -4.132788658E+00 -4.740207672E+00 -6.837189198E+00 1.275709152E+01 1.606153870E+01 9.414781952E+01 -1.118216991E+01
 1.440521240E+00 3.960219383E+00 3.189248964E-02 8.911401033E-01 1.699865311E-01 8.470766068E+00 -1.038722515E+01 -2.478763342E+00 2.138647318E+00 3.239284754E+00 1.899693860E-03 -9.623764992E+00 6.854924560E-01 -4.734416962E+01 6.543832397E+01 -8.711218834E+00 -1.195227623E+01 -4.734975815E+00 6.775044441E+00 -4.149509907E+00 -4.733922958E+00 -6.843364239E+00 1.283017731E+01 1.615351868E+01 9.411250305E+01 -1.117058372E+01
 1.440658092E+00 3.960219383E+00 3.263399005E-02 8.910855055E-01 1.698511839E-01 8.494260788E+00 -1.040965843E+01 -2.479189396E+00 2.144732475E+00 3.248755932E+00 9.833814111E-04 -9.645596504E+00 6.900197268E-01 -4.742168427E+01 6.554499054E+01 -8.736972809E+00 -1.197395611E+01 -4.738278866E+00 6.784397602E+00 -4.160741329E+00 -4.738059521E+00 -6.852682114E+00 1.286676979E+01 1.620085716E+01 9.427809906E+01 -1.118029213E+01
 1.440794706E+00 3.960219383E+00 3.337658569E-02 8.910309672E-01 1.697159708E-01 8.451150894E+00 -1.037529850E+01 -2.452310562E+00 2.134186029E+00 3.233032227E+00 -1.051593805E-03 -9.617729187E+00 6.791535616E-01 -4.762184906E+01 6.577266693E+01 -8.731451988E+00 -1.202706242E+01 -4.753829002E+00 6.806272984E+00 -4.157079220E+00 -4.754622936E+00 -6.859257698E+00 1.280246544E+01 1.612230110E+01 9.467671967E+01 -1.121157074E+01
 1.440931201E+00 3.960219383E+00 3.411827236E-02 8.909764886E-01 1.695808917E-01 8.347481728E+00 -1.028393936E+01 -2.410734653E+00 2.108131886E+00 3.193811178E+00 -1.791994786E-03 -9.537284851E+00 6.564215422E-01 -4.784736252E+01 6.601113129E+01 -8.694470406E+00 -1.208632469E+01 -4.771881104E+00 6.829258442E+00 -4.138448715E+00 -4.773590565E+00 -6.854661942E+00 1.264640045E+01 1.592625332E+01 9.512292480E+01 -1.123818207E+01
 1.441067338E+00 3.960219383E+00 3.485944867E-02 8.909220695E-01 1.694459617E-01 8.187362671E+00 -1.014355183E+01 -2.361367226E+00 2.067735672E+00 3.132853031E+00 -2.006710740E-03 -9.410585403E+00 6.217599511E-01 -4.810828781E+01 6.628057861E+01 -8.630299568E+00 -1.215432835E+01 -4.793423176E+00 6.855440140E+00 -4.106890678E+00 -4.795965672E+00 -6.840839863E+00 1.240477848E+01 1.561999321E+01 9.563554382E+01 -1.126996231E+01
 1.441203237E+00 3.960219383E+00 3.560040146E-02 8.908677101E-01 1.693111509E-01 7.971423149E+00 -9.956215858E+00 -2.311205149E+00 2.013227463E+00 3.050502777E+00 -2.121040598E-03 -9.238178253E+00 5.754324198E-01 -4.840459061E+01 6.658730316E+01 -8.539026260E+00 -1.223143768E+01 -4.818429470E+00 6.885459423E+00 -4.062452316E+00 -4.821871758E+00 -6.817294121E+00 1.207853794E+01 1.520382881E+01 9.621318817E+01 -1.130780411E+01
 1.441339016E+00 3.960219383E+00 3.634279594E-02 8.908134103E-01 1.691764891E-01 7.681808472E+00 -9.707885742E+00 -2.246645212E+00 1.940269947E+00 2.940182686E+00 -3.162001725E-03 -9.009224892E+00 5.125656128E-01 -4.880913544E+01 6.700836945E+01 -8.411989212E+00 -1.233542442E+01 -4.854165554E+00 6.927291393E+00 -4.001026154E+00 -4.858327389E+00 -6.786228180E+00 1.164060593E+01 1.464546967E+01 9.699493408E+01 -1.136566448E+01
 1.441474557E+00 3.960219383E+00 3.708460927E-02 8.907591701E-01 1.690419465E-01 7.347873688E+00 -9.419844627E+00 -2.184466600E+00 1.855941892E+00 2.812612772E+00 -3.127375850E-03 -8.740962029E+00 4.412730932E-01 -4.920494080E+01 6.741516876E+01 -8.261766434E+00 -1.243720436E+01 -4.888970852E+00 6.967632771E+00 -3.928611040E+00 -4.893851757E+00 -6.743800640E+00 1.113543606E+01 1.399875832E+01 9.775780487E+01 -1.141818333E+01
 1.441609979E+00 3.960219383E+00 3.782630712E-02 8.907049894E-01 1.689074934E-01 6.986818790E+00 -9.110072136E+00 -2.129823923E+00 1.764834523E+00 2.674749136E+00 -3.505900735E-03 -8.449863434E+00 3.647032082E-01 -4.960705948E+01 6.783399963E+01 -8.099999428E+00 -1.254054451E+01 -4.924323082E+00 7.009193897E+00 -3.850738764E+00 -4.929906368E+00 -6.695774078E+00 1.058908749E+01 1.329758835E+01 9.853131104E+01 -1.147180939E+01
 1.441745281E+00 3.960219383E+00 3.856739774E-02 8.906508088E-01 1.687731594E-01 6.607496262E+00 -8.785423279E+00 -2.080961943E+00 1.669414520E+00 2.530326605E+00 -5.685432814E-03 -8.142999649E+00 2.852573395E-01 -4.999359894E+01 6.823562622E+01 -7.931220055E+00 -1.264019489E+01 -4.958056450E+00 7.048957825E+00 -3.769573927E+00 -4.964437485E+00 -6.643109798E+00 1.001496315E+01 1.256062126E+01 9.927281189E+01 -1.152229118E+01
 1.441880465E+00 3.960219383E+00 3.930912539E-02 8.905967474E-01 1.686389446E-01 6.244966507E+00 -8.477383614E+00 -2.044102669E+00 1.578225255E+00 2.392295361E+00 -7.809199858E-03 -7.849815845E+00 2.092870325E-01 -5.036663055E+01 6.863417053E+01 -7.773475647E+00 -1.273614693E+01 -4.990396023E+00 7.088390350E+00 -3.693694353E+00 -4.997461796E+00 -6.593162060E+00 9.466204643E+00 1.185459137E+01 9.998938751E+01 -1.157253647E+01
 1.442015409E+00 3.960219383E+00 4.005116597E-02 8.905426860E-01 1.685048193E-01 5.911852360E+00 -8.195785522E+00 -2.021144867E+00 1.494284272E+00 2.265230656E+00 -8.854920045E-03 -7.579519272E+00 1.395152360E-01 -5.070065689E+01 6.899942017E+01 -7.631473064E+00 -1.282163525E+01 -5.018818378E+00 7.124369621E+00 -3.625331163E+00 -5.026325703E+00 -6.546105862E+00 8.961956024E+00 1.120341778E+01 1.006307373E+02 -1.161788368E+01
 1.442150354E+00 3.960219383E+00 4.079311714E-02 8.904886842E-01 1.683707684E-01 5.606957436E+00 -7.938749313E+00 -2.003637552E+00 1.417684555E+00 2.149276972E+00 -1.119560655E-02 -7.332065582E+00 7.616144419E-02 -5.101546097E+01 6.934860229E+01 -7.503202915E+00 -1.290211964E+01 -5.045261860E+00 7.158664227E+00 -3.563519001E+00 -5.053150654E+00 -6.503267288E+00 8.500412941E+00 1.060774612E+01 1.012358398E+02 -1.165873623E+01
 1.442285061E+00 3.960219383E+00 4.153425619E-02 8.904347420E-01 1.682368219E-01 5.346228123E+00 -7.720149517E+00 -1.991206527E+00 1.352495074E+00 2.050603628E+00 -1.508472208E-02 -7.121093750E+00 2.240756527E-02 -5.128671646E+01 6.965293121E+01 -7.396245480E+00 -1.297222614E+01 -5.067353725E+00 7.188319683E+00 -3.511861563E+00 -5.075864792E+00 -6.466760635E+00 8.105754852E+00 1.009919548E+01 1.017593079E+02 -1.169412041E+01
 1.442419529E+00 3.960219383E+00 4.227556661E-02 8.903807998E-01 1.681029946E-01 5.144581318E+00 -7.552536011E+00 -1.985234976E+00 1.302033901E+00 1.974246621E+00 -1.782941632E-02 -6.958572388E+00 -1.948376931E-02 -5.153358841E+01 6.994020844E+01 -7.318146229E+00 -1.303644562E+01 -5.087007999E+00 7.216207504E+00 -3.473932028E+00 -5.096246719E+00 -6.440979004E+00 7.800620079E+00 9.705155373E+00 1.022392426E+02 -1.172648811E+01
 1.442553878E+00 3.960219383E+00 4.301800579E-02 8.903269172E-01 1.679692715E-01 4.994980335E+00 -7.429060936E+00 -1.977743149E+00 1.264180660E+00 1.916998267E+00 -1.736667380E-02 -6.839505672E+00 -5.200481042E-02 -5.177738190E+01 7.022698212E+01 -7.265352249E+00 -1.309905624E+01 -5.106307030E+00 7.244024754E+00 -3.448026180E+00 -5.115947247E+00 -6.426255703E+00 7.574367046E+00 9.411757469E+00 1.027137299E+02 -1.176054192E+01
 1.442688107E+00 3.960219383E+00 4.375989363E-02 8.902730346E-01 1.678356528E-01 4.879373550E+00 -7.334347725E+00 -1.961182952E+00 1.235115170E+00 1.873066902E+00 -1.812799461E-02 -6.750471115E+00 -7.789476216E-02 -5.201123428E+01 7.049641418E+01 -7.228712082E+00 -1.315929604E+01 -5.124582291E+00 7.270040989E+00 -3.429798603E+00 -5.134677410E+00 -6.419016838E+00 7.399627686E+00 9.187606812E+00 1.031709137E+02 -1.179556370E+01
 1.442822099E+00 3.960219383E+00 4.450099915E-02 8.902193308E-01 1.677021533E-01 4.798470974E+00 -7.268021584E+00 -1.932976961E+00 1.214979649E+00 1.842670918E+00 -1.989054307E-02 -6.691648483E+00 -9.692005813E-02 -5.225608444E+01 7.077636719E+01 -7.208982468E+00 -1.322309494E+01 -5.143910408E+00 7.297138214E+00 -3.419606447E+00 -5.154765129E+00 -6.421143532E+00 7.277490616E+00 9.034410477E+00 1.036571426E+02 -1.183159256E+01
 1.442955971E+00 3.960219383E+00 4.524231702E-02 8.901656866E-01 1.675688177E-01 4.746416092E+00 -7.225801945E+00 -1.891325593E+00 1.201717138E+00 1.822694778E+00 -1.918287016E-02 -6.659238815E+00 -1.119229347E-01 -5.254026031E+01 7.109814453E+01 -7.202994823E+00 -1.329676151E+01 -5.167071819E+00 7.328535080E+00 -3.415937424E+00 -5.178659439E+00 -6.433133602E+00 7.199088097E+00 8.938614845E+00 1.042229767E+02 -1.187700558E+01
 1.443089485E+00 3.960219383E+00 4.598477855E-02 8.901119828E-01 1.674355865E-01 4.711106777E+00 -7.195903778E+00 -1.837509274E+00 1.192716956E+00 1.809182286E+00 -1.867869310E-02 -6.641452789E+00 -1.237258688E-01 -5.283209610E+01 7.141569519E+01 -7.202914238E+00 -1.337108994E+01 -5.190927982E+00 7.359475136E+00 -3.415066481E+00 -5.202753067E+00 -6.449272633E+00 7.146080017E+00 8.877981186E+00 1.047985840E+02 -1.192195511E+01
 1.443223000E+00 3.960219383E+00 4.672645032E-02 8.900583982E-01 1.673024595E-01 4.687169075E+00 -7.174019814E+00 -1.777113914E+00 1.186760664E+00 1.800283670E+00 -1.921047270E-02 -6.632895470E+00 -1.327610165E-01 -5.312546539E+01 7.173307800E+01 -7.209029198E+00 -1.344631481E+01 -5.214895725E+00 7.390390396E+00 -3.417137861E+00 -5.227155685E+00 -6.468799114E+00 7.110308170E+00 8.841548920E+00 1.053828812E+02 -1.196389103E+01
 1.443356395E+00 3.960219383E+00 4.746737704E-02 8.900048137E-01 1.671694517E-01 4.673000813E+00 -7.162209511E+00 -1.717712641E+00 1.183509707E+00 1.795486212E+00 -2.117452957E-02 -6.633971214E+00 -1.399077326E-01 -5.343333054E+01 7.207260132E+01 -7.221191406E+00 -1.352578545E+01 -5.240245342E+00 7.423579693E+00 -3.422079325E+00 -5.253166199E+00 -6.491910934E+00 7.089344978E+00 8.825061798E+00 1.059977493E+02 -1.200992680E+01
 1.443489432E+00 3.960219383E+00 4.820901155E-02 8.899513483E-01 1.670365632E-01 4.658689022E+00 -7.149887562E+00 -1.669484019E+00 1.180124402E+00 1.790486455E+00 -2.254901454E-02 -6.632173538E+00 -1.461884379E-01 -5.371471786E+01 7.238578796E+01 -7.234648705E+00 -1.359752274E+01 -5.262925148E+00 7.454030514E+00 -3.427624464E+00 -5.276098728E+00 -6.512618065E+00 7.068170071E+00 8.806078911E+00 1.065565414E+02 -1.204806805E+01
 1.443622470E+00 3.960219383E+00 4.895126820E-02 8.898978829E-01 1.669037640E-01 4.647017956E+00 -7.142834187E+00 -1.644215703E+00 1.177049041E+00 1.785955310E+00 -2.178030461E-02 -6.630648136E+00 -1.519217342E-01 -5.392132568E+01 7.262336731E+01 -7.250204563E+00 -1.364942265E+01 -5.278256416E+00 7.476688385E+00 -3.434164286E+00 -5.291313171E+00 -6.527045250E+00 7.050994396E+00 8.787018776E+00 1.069652557E+02 -1.208135509E+01
 1.443755388E+00 3.960219383E+00 4.969277978E-02 8.898444772E-01 1.667710543E-01 4.633727074E+00 -7.137396812E+00 -1.643419027E+00 1.173706651E+00 1.781017184E+00 -2.186412737E-02 -6.625504017E+00 -1.567775309E-01 -5.408539200E+01 7.283235931E+01 -7.266363144E+00 -1.369127846E+01 -5.289403439E+00 7.496400356E+00 -3.440990686E+00 -5.302613258E+00 -6.536606789E+00 7.031354904E+00 8.761227608E+00 1.072938080E+02 -1.210844421E+01
 1.443888187E+00 3.960219383E+00 5.043401569E-02 8.897911310E-01 1.666384637E-01 4.606091976E+00 -7.122976303E+00 -1.669439197E+00 1.166992545E+00 1.770962715E+00 -2.345350944E-02 -6.605885983E+00 -1.630066633E-01 -5.420952225E+01 7.301394653E+01 -7.276960850E+00 -1.372342587E+01 -5.296605110E+00 7.513278484E+00 -3.445178270E+00 -5.310112953E+00 -6.538617611E+00 6.989947319E+00 8.703692436E+00 1.075421982E+02 -1.212863922E+01
 1.444020748E+00 3.960219145E+00 5.117573217E-02 8.897377849E-01 1.665059179E-01 4.576684475E+00 -7.108115673E+00 -1.720534682E+00 1.159760118E+00 1.760119200E+00 -2.461638302E-02 -6.580512524E+00 -1.680379659E-01 -5.426528549E+01 7.312896729E+01 -7.286288738E+00 -1.373732853E+01 -5.297113419E+00 7.523299217E+00 -3.448762894E+00 -5.310540199E+00 -6.533117294E+00 6.945841789E+00 8.638272285E+00 1.076521606E+02 -1.213581371E+01
 1.444153190E+00 3.960219383E+00 5.191775411E-02 8.896844387E-01 1.663734615E-01 4.550038815E+00 -7.096581459E+00 -1.788498998E+00 1.153057575E+00 1.750078440E+00 -2.477339655E-02 -6.554805756E+00 -1.718125492E-01 -5.426538849E+01 7.318859863E+01 -7.295626163E+00 -1.373707104E+01 -5.292208195E+00 7.527626038E+00 -3.452352762E+00 -5.305513382E+00 -6.522448540E+00 6.905920982E+00 8.574864388E+00 1.076520462E+02 -1.213516712E+01
 1.444285512E+00 3.960219383E+00 5.265926570E-02 8.896311522E-01 1.662411094E-01 4.516668797E+00 -7.081773281E+00 -1.860020638E+00 1.144708037E+00 1.737536073E+00 -2.523698844E-02 -6.525145054E+00 -1.775073558E-01 -5.427938843E+01 7.327105713E+01 -7.303598404E+00 -1.374094391E+01 -5.288654804E+00 7.534299850E+00 -3.455295801E+00 -5.302077770E+00 -6.511728764E+00 6.855787277E+00 8.497763634E+00 1.076817398E+02 -1.214103413E+01
 1.444417715E+00 3.960219383E+00 5.340064317E-02 8.895779252E-01 1.661088467E-01 4.478996277E+00 -7.062991619E+00 -1.927222967E+00 1.135394692E+00 1.723528266E+00 -2.643722855E-02 -6.492518425E+00 -1.840678304E-01 -5.430224228E+01 7.335831451E+01 -7.308890343E+00 -1.374689960E+01 -5.285941124E+00 7.541456223E+00 -3.456968307E+00 -5.299422741E+00 -6.500875950E+00 6.799112797E+00 8.413401604E+00 1.077257462E+02 -1.214788532E+01
 1.444549680E+00 3.960219383E+00 5.414243788E-02 8.895247579E-01 1.659766734E-01 4.407991409E+00 -7.012033463E+00 -1.973766685E+00 1.117489338E+00 1.696474791E+00 -2.658424899E-02 -6.432837486E+00 -1.980703473E-01 -5.437299347E+01 7.348094177E+01 -7.294016838E+00 -1.376460552E+01 -5.287909508E+00 7.552253246E+00 -3.449107170E+00 -5.301317692E+00 -6.486081123E+00 6.691828251E+00 8.266180992E+00 1.078590851E+02 -1.215821457E+01
 1.444681644E+00 3.960219383E+00 5.488419905E-02 8.894716501E-01 1.658446491E-01 4.297312260E+00 -6.923687935E+00 -1.993642688E+00 1.089287519E+00 1.653784394E+00 -2.505903505E-02 -6.342286110E+00 -2.216161638E-01 -5.452119827E+01 7.367258453E+01 -7.257214069E+00 -1.380218792E+01 -5.297405720E+00 7.570142746E+00 -3.430885792E+00 -5.310862064E+00 -6.469011307E+00 6.524290085E+00 8.044156075E+00 1.081427383E+02 -1.217832851E+01
 1.444813371E+00 3.960219383E+00 5.562602356E-02 8.894185424E-01 1.657127142E-01 4.166043282E+00 -6.815806866E+00 -1.997548819E+00 1.055689812E+00 1.602895260E+00 -2.234989777E-02 -6.236036777E+00 -2.503613234E-01 -5.469078445E+01 7.387295532E+01 -7.206681728E+00 -1.384446526E+01 -5.308927059E+00 7.588910580E+00 -3.406179190E+00 -5.322161198E+00 -6.448356628E+00 6.325467110E+00 7.783448219E+00 1.084661407E+02 -1.220303631E+01
 1.444944859E+00 3.960219383E+00 5.636713281E-02 8.893654943E-01 1.655808985E-01 3.994857550E+00 -6.673894405E+00 -1.982420206E+00 1.011987090E+00 1.536653519E+00 -1.948662847E-02 -6.100574970E+00 -2.889151573E-01 -5.496522522E+01 7.418713379E+01 -7.140350819E+00 -1.391410923E+01 -5.330603123E+00 7.619365692E+00 -3.374023438E+00 -5.343957901E+00 -6.429218769E+00 6.065998554E+00 7.447077751E+00 1.089965591E+02 -1.224482822E+01
 1.445076227E+00 3.960219383E+00 5.710906535E-02 8.893125057E-01 1.654492021E-01 3.747689962E+00 -6.462618828E+00 -1.942646980E+00 9.492835999E-01 1.441548109E+00 -1.773909107E-02 -5.902567863E+00 -3.428599238E-01 -5.528274536E+01 7.451763916E+01 -7.031352043E+00 -1.399351215E+01 -5.356425762E+00 7.651488781E+00 -3.321728468E+00 -5.369470596E+00 -6.396135330E+00 5.691107750E+00 6.965882778E+00 1.095991058E+02 -1.228770447E+01
 1.445207477E+00 3.960219383E+00 5.785113573E-02 8.892596364E-01 1.653176099E-01 3.475579739E+00 -6.227108002E+00 -1.898089290E+00 8.803424239E-01 1.336956978E+00 -1.635553688E-02 -5.681893826E+00 -4.010178447E-01 -5.559137726E+01 7.482751465E+01 -6.907726765E+00 -1.407004547E+01 -5.381320000E+00 7.681473732E+00 -3.262544870E+00 -5.393815994E+00 -6.356206894E+00 5.278287411E+00 6.436649799E+00 1.101813965E+02 -1.232336521E+01
 1.445338488E+00 3.960219383E+00 5.859262869E-02 8.892067671E-01 1.651861221E-01 3.197166681E+00 -5.988472462E+00 -1.849005580E+00 8.099942803E-01 1.230212092E+00 -1.608127728E-02 -5.459127903E+00 -4.613541663E-01 -5.594498062E+01 7.519374847E+01 -6.786096573E+00 -1.415848541E+01 -5.410517693E+00 7.717233181E+00 -3.204335213E+00 -5.422677040E+00 -6.320296288E+00 4.855828762E+00 5.896357536E+00 1.108570404E+02 -1.236988068E+01
 1.445469379E+00 3.960219383E+00 5.933379009E-02 8.891538978E-01 1.650547087E-01 2.938603163E+00 -5.769115925E+00 -1.799882889E+00 7.446775436E-01 1.131092548E+00 -1.592296548E-02 -5.255208969E+00 -5.185540318E-01 -5.632282257E+01 7.559431458E+01 -6.679426670E+00 -1.425308704E+01 -5.442004681E+00 7.756503105E+00 -3.153219461E+00 -5.453843594E+00 -6.292564869E+00 4.463451862E+00 5.395143032E+00 1.115824127E+02 -1.242442322E+01
 1.445600271E+00 3.960219383E+00 6.007606909E-02 8.891010880E-01 1.649233997E-01 2.726399422E+00 -5.584610462E+00 -1.760877967E+00 6.913090944E-01 1.050110102E+00 -1.721996628E-02 -5.083198071E+00 -5.631250143E-01 -5.655731201E+01 7.582113647E+01 -6.588357925E+00 -1.430987835E+01 -5.459585190E+00 7.777927399E+00 -3.109486341E+00 -5.470488548E+00 -6.261632919E+00 4.141446590E+00 4.984729767E+00 1.120231323E+02 -1.244798470E+01
 1.445731044E+00 3.960219383E+00 6.081789359E-02 8.890483379E-01 1.647921354E-01 2.569103479E+00 -5.447909832E+00 -1.723276138E+00 6.520096660E-01 9.904872179E-01 -1.974499039E-02 -4.957602024E+00 -5.963587761E-01 -5.678833389E+01 7.605319977E+01 -6.528604507E+00 -1.436660480E+01 -5.476792812E+00 7.799881458E+00 -3.080552816E+00 -5.487071037E+00 -6.244535446E+00 3.902801752E+00 4.683021545E+00 1.124629288E+02 -1.247131443E+01
 1.445861578E+00 3.960219383E+00 6.155902892E-02 8.889955878E-01 1.646609604E-01 2.480610371E+00 -5.374370098E+00 -1.692757607E+00 6.301407218E-01 9.573354125E-01 -2.261396870E-02 -4.892222404E+00 -6.166194081E-01 -5.703647995E+01 7.632556915E+01 -6.506439209E+00 -1.442810249E+01 -5.495616436E+00 7.825962067E+00 -3.069368124E+00 -5.505442142E+00 -6.244464397E+00 3.768644333E+00 4.515777588E+00 1.129435501E+02 -1.250405025E+01
 1.445992112E+00 3.960219383E+00 6.230088323E-02 8.889428973E-01 1.645298600E-01 2.452932596E+00 -5.350522995E+00 -1.681610107E+00 6.228886247E-01 9.463875294E-01 -2.103250101E-02 -4.871286869E+00 -6.235723495E-01 -5.714336777E+01 7.644063568E+01 -6.507596493E+00 -1.445292282E+01 -5.500798702E+00 7.835902214E+00 -3.069186687E+00 -5.509787083E+00 -6.243870258E+00 3.726869822E+00 4.462372303E+00 1.131478348E+02 -1.251506042E+01
 1.446122408E+00 3.960219383E+00 6.304291636E-02 8.888901472E-01 1.643988341E-01 2.454906464E+00 -5.351679802E+00 -1.690154672E+00 6.235402226E-01 9.474470019E-01 -2.195511758E-02 -4.870602608E+00 -6.218152642E-01 -5.716605759E+01 7.647018433E+01 -6.519715786E+00 -1.445665550E+01 -5.497869492E+00 7.837077141E+00 -3.074175596E+00 -5.506089687E+00 -6.241057873E+00 3.730142832E+00 4.465877533E+00 1.131886063E+02 -1.250717068E+01
 1.446252704E+00 3.960219383E+00 6.378426403E-02 8.888374567E-01 1.642678827E-01 2.462228537E+00 -5.364003658E+00 -1.715240836E+00 6.250435710E-01 9.498010278E-01 -1.987778582E-02 -4.877317429E+00 -6.212056279E-01 -5.721683502E+01 7.655350494E+01 -6.537885189E+00 -1.446820068E+01 -5.497642517E+00 7.843764305E+00 -3.082015038E+00 -5.505369186E+00 -6.241262436E+00 3.741542578E+00 4.475062370E+00 1.132841110E+02 -1.251606846E+01
 1.446382761E+00 3.960219383E+00 6.452545524E-02 8.887848854E-01 1.641370505E-01 2.443103790E+00 -5.353411198E+00 -1.760133505E+00 6.192254424E-01 9.410290718E-01 -1.392765064E-02 -4.857431412E+00 -6.255319118E-01 -5.723401260E+01 7.660950470E+01 -6.541224957E+00 -1.447096062E+01 -5.494181633E+00 7.847648621E+00 -3.082861185E+00 -5.501301289E+00 -6.230695724E+00 3.712753773E+00 4.426434040E+00 1.133118668E+02 -1.251664543E+01
 1.446512818E+00 3.960219383E+00 6.526771933E-02 8.887323141E-01 1.640063226E-01 2.372081757E+00 -5.296234131E+00 -1.814826012E+00 6.007070541E-01 9.129537344E-01 -1.041033305E-02 -4.789943218E+00 -6.378419995E-01 -5.714289856E+01 7.652510834E+01 -6.508759975E+00 -1.444559383E+01 -5.480342388E+00 7.837154388E+00 -3.066837549E+00 -5.486559868E+00 -6.196585178E+00 3.605086803E+00 4.275675297E+00 1.131177063E+02 -1.249698162E+01
 1.446642637E+00 3.960219383E+00 6.600930542E-02 8.886797428E-01 1.638756841E-01 2.278928518E+00 -5.223609924E+00 -1.869076967E+00 5.768252015E-01 8.767222762E-01 -8.246900514E-03 -4.707452774E+00 -6.555699706E-01 -5.713086700E+01 7.654080200E+01 -6.473795891E+00 -1.444120789E+01 -5.474101067E+00 7.836917400E+00 -3.049644947E+00 -5.479800701E+00 -6.166629314E+00 3.463765860E+00 4.082163334E+00 1.130795441E+02 -1.249207401E+01
 1.446772218E+00 3.960219383E+00 6.675058603E-02 8.886272907E-01 1.637451351E-01 2.182301998E+00 -5.146859169E+00 -1.913570046E+00 5.522499681E-01 8.394313455E-01 -7.188179996E-03 -4.623003960E+00 -6.739976406E-01 -5.715265274E+01 7.659000397E+01 -6.440510750E+00 -1.444492817E+01 -5.471099377E+00 7.840109825E+00 -3.033251524E+00 -5.476118565E+00 -6.140359879E+00 3.317143917E+00 3.884146452E+00 1.131082306E+02 -1.248931408E+01
 1.446901679E+00 3.960219383E+00 6.749249250E-02 8.885748386E-01 1.636147052E-01 2.090886354E+00 -5.069697857E+00 -1.940216899E+00 5.289316773E-01 8.040458560E-01 -5.775124300E-03 -4.541943073E+00 -6.911131144E-01 -5.713909912E+01 7.657575989E+01 -6.405648232E+00 -1.443900776E+01 -5.464725018E+00 7.836810589E+00 -3.016124010E+00 -5.468794346E+00 -6.112833023E+00 3.178422689E+00 3.699192286E+00 1.130671463E+02 -1.247847462E+01
 1.447031021E+00 3.960219383E+00 6.823427230E-02 8.885224462E-01 1.634843946E-01 2.033807039E+00 -5.020346165E+00 -1.946591020E+00 5.146660805E-01 7.824175954E-01 -6.664107088E-03 -4.492363453E+00 -7.015607357E-01 -5.717627335E+01 7.661326599E+01 -6.391342163E+00 -1.444628334E+01 -5.463203907E+00 7.838809013E+00 -3.008681536E+00 -5.466468811E+00 -6.099545002E+00 3.091881037E+00 3.586699724E+00 1.131314850E+02 -1.247322941E+01
 1.447160244E+00 3.960219383E+00 6.897576153E-02 8.884701133E-01 1.633541584E-01 2.023653746E+00 -5.008650780E+00 -1.931764245E+00 5.124549270E-01 7.791131735E-01 -8.787913248E-03 -4.484084129E+00 -7.028751373E-01 -5.725057983E+01 7.668316650E+01 -6.400517941E+00 -1.446278191E+01 -5.465222359E+00 7.844120979E+00 -3.012293577E+00 -5.467628479E+00 -6.101023674E+00 3.076671124E+00 3.570949316E+00 1.132712250E+02 -1.247123528E+01
 1.447289228E+00 3.960219383E+00 6.971725821E-02 8.884177804E-01 1.632239968E-01 2.045752287E+00 -5.023268223E+00 -1.907978058E+00 5.180655122E-01 7.877007127E-01 -8.971841075E-03 -4.503420353E+00 -6.985870600E-01 -5.731404877E+01 7.673374176E+01 -6.422457695E+00 -1.447622967E+01 -5.466205597E+00 7.847457409E+00 -3.021911383E+00 -5.467636585E+00 -6.108295918E+00 3.110495806E+00 3.618937969E+00 1.133904419E+02 -1.247063637E+01
 1.447418332E+00 3.960219383E+00 7.045918703E-02 8.883654475E-01 1.630939096E-01 2.082689047E+00 -5.049731731E+00 -1.890001535E+00 5.271429420E-01 8.015606999E-01 -7.470090408E-03 -4.533097744E+00 -6.910541654E-01 -5.733077240E+01 7.673243713E+01 -6.446902752E+00 -1.447786236E+01 -5.462723255E+00 7.845487118E+00 -3.032703638E+00 -5.463174343E+00 -6.113113880E+00 3.166886330E+00 3.694153547E+00 1.134195862E+02 -1.246330929E+01
 1.447547197E+00 3.960219383E+00 7.120086998E-02 8.883132339E-01 1.629638672E-01 2.096954346E+00 -5.058599949E+00 -1.886899710E+00 5.302497149E-01 8.063433170E-01 -4.487425089E-03 -4.542422771E+00 -6.880884767E-01 -5.732937622E+01 7.671908569E+01 -6.458487511E+00 -1.447463799E+01 -5.457515240E+00 7.842287540E+00 -3.037442923E+00 -5.456882954E+00 -6.109553814E+00 3.188808918E+00 3.721289396E+00 1.134104156E+02 -1.245477009E+01
 1.447676063E+00 3.960219383E+00 7.194219530E-02 8.882610202E-01 1.628338844E-01 2.066892385E+00 -5.032806396E+00 -1.908080578E+00 5.220578313E-01 7.939429283E-01 -8.686337387E-04 -4.512719154E+00 -6.935675144E-01 -5.731003571E+01 7.669915771E+01 -6.448170185E+00 -1.446697807E+01 -5.450612545E+00 7.838420868E+00 -3.031884193E+00 -5.448936462E+00 -6.093012810E+00 3.143319368E+00 3.656687260E+00 1.133599548E+02 -1.244430065E+01
 1.447804809E+00 3.960219383E+00 7.268407941E-02 8.882087469E-01 1.627039760E-01 1.959962130E+00 -4.940127850E+00 -1.938380241E+00 4.944372177E-01 7.519921064E-01 2.862944966E-03 -4.415719509E+00 -7.134988308E-01 -5.726419449E+01 7.664385223E+01 -6.396028519E+00 -1.445320511E+01 -5.441187859E+00 7.830938339E+00 -3.006664753E+00 -5.438684940E+00 -6.055598736E+00 2.980916739E+00 3.439139128E+00 1.132520752E+02 -1.242549610E+01
 1.447933435E+00 3.960219383E+00 7.342595607E-02 8.881565332E-01 1.625740975E-01 1.796040058E+00 -4.799940586E+00 -1.980761886E+00 4.524725974E-01 6.882175207E-01 6.311448291E-03 -4.269728661E+00 -7.443870306E-01 -5.720254898E+01 7.657342529E+01 -6.316452503E+00 -1.443565845E+01 -5.430277348E+00 7.821916580E+00 -2.968565226E+00 -5.427032948E+00 -6.003958702E+00 2.731803656E+00 3.107517719E+00 1.131105042E+02 -1.240396500E+01
 1.448062062E+00 3.960219383E+00 7.416739315E-02 8.881043196E-01 1.624442935E-01 1.600130558E+00 -4.632962227E+00 -2.021087170E+00 4.024619162E-01 6.121941805E-01 9.572739713E-03 -4.097995758E+00 -7.821263671E-01 -5.718610382E+01 7.655440521E+01 -6.224967480E+00 -1.442930222E+01 -5.423676491E+00 7.818152905E+00 -2.924889326E+00 -5.419608116E+00 -5.950020790E+00 2.433995962E+00 2.713299036E+00 1.130548477E+02 -1.238807011E+01
 1.448190451E+00 3.960219383E+00 7.490897179E-02 8.880521655E-01 1.623145789E-01 1.368826270E+00 -4.434002876E+00 -2.044945002E+00 3.439778388E-01 5.232708454E-01 1.003783289E-02 -3.898508310E+00 -8.268241286E-01 -5.720671082E+01 7.656192017E+01 -6.117269993E+00 -1.443202591E+01 -5.420578957E+00 7.817096233E+00 -2.873615265E+00 -5.415583134E+00 -5.892681122E+00 2.082305193E+00 2.253841162E+00 1.130696106E+02 -1.237478256E+01
 1.448318958E+00 3.960219383E+00 7.565101981E-02 8.880000114E-01 1.621849239E-01 1.129276037E+00 -4.225986958E+00 -2.051877499E+00 2.838554978E-01 4.318421185E-01 7.828987204E-03 -3.693766117E+00 -8.729274869E-01 -5.722608566E+01 7.655030823E+01 -6.004332542E+00 -1.443496609E+01 -5.417376518E+00 7.814093590E+00 -2.819905281E+00 -5.411653519E+00 -5.834841728E+00 1.718018532E+00 1.782641888E+00 1.130820694E+02 -1.236104679E+01
 1.448447227E+00 3.960219383E+00 7.639253139E-02 8.879478574E-01 1.620553285E-01 8.956827521E-01 -4.021424294E+00 -2.047739506E+00 2.247869372E-01 3.420029283E-01 8.333360776E-03 -3.494749308E+00 -9.190956950E-01 -5.730390930E+01 7.660459900E+01 -5.896553993E+00 -1.445206165E+01 -5.419704914E+00 7.817818165E+00 -2.768644333E+00 -5.413031101E+00 -5.783562183E+00 1.362740040E+00 1.323197484E+00 1.132112122E+02 -1.235397911E+01
 1.448575377E+00 3.960219383E+00 7.713386416E-02 8.878957629E-01 1.619257927E-01 6.576726437E-01 -3.813937902E+00 -2.042502165E+00 1.646151990E-01 2.504724562E-01 8.764819242E-03 -3.293109417E+00 -9.665823579E-01 -5.738330460E+01 7.665699005E+01 -5.781942844E+00 -1.446905708E+01 -5.422158241E+00 7.821343422E+00 -2.714198112E+00 -5.414347172E+00 -5.729360104E+00 1.000690699E+00 8.552271724E-01 1.133386841E+02 -1.234992409E+01
 1.448703408E+00 3.960219383E+00 7.787608355E-02 8.878437281E-01 1.617963463E-01 3.975088894E-01 -3.584873438E+00 -2.047734499E+00 9.862648696E-02 1.500774771E-01 1.053984836E-02 -3.068159819E+00 -1.017155409E+00 -5.739713287E+01 7.663623810E+01 -5.650050163E+00 -1.447116947E+01 -5.418429852E+00 7.817416191E+00 -2.651668787E+00 -5.410110950E+00 -5.662793159E+00 6.048796177E-01 3.411428034E-01 1.133419495E+02 -1.233080101E+01
 1.448831320E+00 3.960219383E+00 7.861764729E-02 8.877916336E-01 1.616669446E-01 1.143713221E-01 -3.340497732E+00 -2.068047762E+00 2.601192892E-02 3.958458826E-02 1.728511229E-02 -2.825045109E+00 -1.074599624E+00 -5.743074417E+01 7.665098572E+01 -5.508180141E+00 -1.447750187E+01 -5.416562080E+00 7.817107201E+00 -2.584486961E+00 -5.407445431E+00 -5.591386795E+00 1.740487814E-01 -2.240243405E-01 1.133784714E+02 -1.232379913E+01
 1.448959231E+00 3.960219383E+00 7.935890555E-02 8.877395988E-01 1.615376174E-01 -1.919979006E-01 -3.076969862E+00 -2.100895882E+00 -5.227908865E-02 -7.956336439E-02 2.288745157E-02 -2.560553312E+00 -1.135609984E+00 -5.742978668E+01 7.662733459E+01 -5.352380753E+00 -1.447433758E+01 -5.411428928E+00 7.812880516E+00 -2.510801792E+00 -5.401230812E+00 -5.510581493E+00 -2.922009230E-01 -8.362339139E-01 1.133404236E+02 -1.230952549E+01
 1.449086905E+00 3.960219383E+00 8.010108024E-02 8.876876235E-01 1.614083797E-01 -4.826968312E-01 -2.825078964E+00 -2.130878210E+00 -1.260256618E-01 -1.918117702E-01 2.494947426E-02 -2.308041334E+00 -1.191753030E+00 -5.740831757E+01 7.658287811E+01 -5.206664562E+00 -1.446820354E+01 -5.404376984E+00 7.806543350E+00 -2.441881895E+00 -5.393922329E+00 -5.433637619E+00 -7.346672416E-01 -1.414729357E+00 1.132739487E+02 -1.228668213E+01
 1.449214578E+00 3.960219383E+00 8.084258437E-02 8.876357079E-01 1.612791866E-01 -7.146680355E-01 -2.622681379E+00 -2.142720222E+00 -1.846074164E-01 -2.809936702E-01 2.498987317E-02 -2.107746363E+00 -1.236489654E+00 -5.742553711E+01 7.657485199E+01 -5.095372677E+00 -1.447064304E+01 -5.400961876E+00 7.803916454E+00 -2.389133692E+00 -5.389805794E+00 -5.375984669E+00 -1.087806702E+00 -1.873284817E+00 1.132833252E+02 -1.226977158E+01
 1.449342132E+00 3.960219383E+00 8.158384264E-02 8.875837326E-01 1.611500680E-01 -8.520942926E-01 -2.497422934E+00 -2.120895624E+00 -2.191646993E-01 -3.336179554E-01 2.412108518E-02 -1.989981174E+00 -1.263057590E+00 -5.745350647E+01 7.655712128E+01 -5.031688213E+00 -1.447510338E+01 -5.398568630E+00 7.800305843E+00 -2.358728170E+00 -5.386454582E+00 -5.343445301E+00 -1.297079206E+00 -2.139498711E+00 1.133168488E+02 -1.225655937E+01
 1.449469566E+00 3.960219383E+00 8.232598752E-02 8.875318170E-01 1.610210240E-01 -8.283550143E-01 -2.507941723E+00 -2.091285706E+00 -2.122883499E-01 -3.231734335E-01 1.880605333E-02 -2.006548882E+00 -1.255062461E+00 -5.742872238E+01 7.649351501E+01 -5.056415081E+00 -1.446810055E+01 -5.391214848E+00 7.792025566E+00 -2.369771957E+00 -5.378835678E+00 -5.347796917E+00 -1.261031628E+00 -2.083892822E+00 1.132730331E+02 -1.223165989E+01
 1.449597001E+00 3.960219383E+00 8.306747675E-02 8.874799013E-01 1.608920395E-01 -6.916194558E-01 -2.613240242E+00 -2.050205708E+00 -1.770472229E-01 -2.695433497E-01 1.450328436E-02 -2.118170023E+00 -1.224628806E+00 -5.738458252E+01 7.640454865E+01 -5.135933876E+00 -1.445420551E+01 -5.382050037E+00 7.781163692E+00 -2.406481266E+00 -5.368660450E+00 -5.376028061E+00 -1.052947521E+00 -1.804400921E+00 1.131931229E+02 -1.220487499E+01
 1.449724197E+00 3.960219383E+00 8.380883932E-02 8.874280453E-01 1.607631445E-01 -5.047892928E-01 -2.761379242E+00 -2.018473625E+00 -1.295088828E-01 -1.971824467E-01 1.232402865E-02 -2.269668818E+00 -1.183923006E+00 -5.728038025E+01 7.625345612E+01 -5.235732079E+00 -1.442468739E+01 -5.367287159E+00 7.763989449E+00 -2.452676773E+00 -5.352721691E+00 -5.408696175E+00 -7.685617805E-01 -1.429052949E+00 1.129972458E+02 -1.217137337E+01
 1.449851274E+00 3.960219383E+00 8.455090970E-02 8.873761892E-01 1.606342942E-01 -2.551645041E-01 -2.971705675E+00 -2.049019575E+00 -6.627968699E-02 -1.009210572E-01 1.114229485E-02 -2.468708754E+00 -1.128772974E+00 -5.703020096E+01 7.598808289E+01 -5.364709377E+00 -1.435984039E+01 -5.338867664E+00 7.735186100E+00 -2.512518644E+00 -5.323694229E+00 -5.439894199E+00 -3.885272145E-01 -9.406639338E-01 1.125233231E+02 -1.212461948E+01
 1.449978352E+00 3.960219383E+00 8.529239148E-02 8.873243332E-01 1.605055183E-01 -6.927670538E-02 -3.131354570E+00 -2.129105330E+00 -2.003634162E-02 -3.050925583E-02 1.533670072E-02 -2.607705593E+00 -1.085795164E+00 -5.668177032E+01 7.563293457E+01 -5.453337193E+00 -1.426870537E+01 -5.301304817E+00 7.697258949E+00 -2.553435326E+00 -5.284977913E+00 -5.442458630E+00 -1.054866537E-01 -5.893021226E-01 1.118445282E+02 -1.206507015E+01
 1.450105309E+00 3.960219383E+00 8.603388071E-02 8.872725964E-01 1.603768170E-01 6.703198887E-03 -3.202953339E+00 -2.268046856E+00 -1.602260978E-03 -2.441161545E-03 1.987142861E-02 -2.648160934E+00 -1.062682033E+00 -5.625074768E+01 7.521475220E+01 -5.487056255E+00 -1.415795231E+01 -5.256104946E+00 7.652945518E+00 -2.568639755E+00 -5.239085197E+00 -5.410884380E+00 1.020388957E-02 -4.641830921E-01 1.109946289E+02 -1.199138546E+01
 1.450232148E+00 3.960219383E+00 8.677582443E-02 8.872208595E-01 1.602481902E-01 -1.029143482E-01 -3.115344286E+00 -2.389930487E+00 -3.068821318E-02 -4.673880339E-02 2.835456096E-02 -2.536663294E+00 -1.080099702E+00 -5.596052170E+01 7.493829346E+01 -5.424942493E+00 -1.408537483E+01 -5.224103928E+00 7.623060703E+00 -2.538978100E+00 -5.207360744E+00 -5.347382069E+00 -1.567413509E-01 -7.047193050E-01 1.104096832E+02 -1.194009590E+01
 1.450358868E+00 3.960219383E+00 8.751748502E-02 8.871691227E-01 1.601196080E-01 -3.200799823E-01 -2.934269428E+00 -2.497412682E+00 -8.667857200E-02 -1.320210695E-01 3.531475738E-02 -2.336891651E+00 -1.119586229E+00 -5.573632812E+01 7.471719360E+01 -5.309538364E+00 -1.402949715E+01 -5.198323250E+00 7.598822594E+00 -2.484397411E+00 -5.181866646E+00 -5.265764713E+00 -4.875176549E-01 -1.153895617E+00 1.099451447E+02 -1.189503193E+01
 1.450485587E+00 3.960219383E+00 8.825889975E-02 8.871173859E-01 1.599910855E-01 -5.715788603E-01 -2.718843460E+00 -2.554587603E+00 -1.508523375E-01 -2.297807485E-01 3.934349120E-02 -2.114237309E+00 -1.167387962E+00 -5.563050079E+01 7.459503174E+01 -5.176503658E+00 -1.400347233E+01 -5.183627129E+00 7.584660053E+00 -2.421595097E+00 -5.167443752E+00 -5.188005924E+00 -8.706386685E-01 -1.660762429E+00 1.097121887E+02 -1.186418533E+01
 1.450612187E+00 3.960219383E+00 8.900074661E-02 8.870657086E-01 1.598626375E-01 -9.661808014E-01 -2.370906591E+00 -2.500779152E+00 -2.506321073E-01 -3.817919195E-01 4.018081352E-02 -1.785667062E+00 -1.248775482E+00 -5.585481644E+01 7.477325439E+01 -4.979946136E+00 -1.406149578E+01 -5.199651241E+00 7.601032257E+00 -2.329109430E+00 -5.183991432E+00 -5.111720085E+00 -1.471798897E+00 -2.429908991E+00 1.101253433E+02 -1.187596798E+01
 1.450738668E+00 3.960219383E+00 8.974256366E-02 8.870139718E-01 1.597342491E-01 -1.321048498E+00 -2.049862385E+00 -2.389575243E+00 -3.402737975E-01 -5.183794498E-01 4.038628563E-02 -1.495566487E+00 -1.323957801E+00 -5.620190811E+01 7.505981445E+01 -4.806069374E+00 -1.415071964E+01 -5.227097988E+00 7.628419399E+00 -2.247271538E+00 -5.212035656E+00 -5.057985783E+00 -2.012510061E+00 -3.111147404E+00 1.107864532E+02 -1.190104008E+01
 1.450865030E+00 3.960219383E+00 9.048388153E-02 8.869623542E-01 1.596059054E-01 -1.670388818E+00 -1.728873014E+00 -2.253962040E+00 -4.286180437E-01 -6.530109644E-01 4.118491709E-02 -1.210703969E+00 -1.398496866E+00 -5.655385208E+01 7.532527161E+01 -4.631308079E+00 -1.423830414E+01 -5.254935265E+00 7.653645515E+00 -2.165059328E+00 -5.239413738E+00 -5.005763054E+00 -2.544881582E+00 -3.777958393E+00 1.114519806E+02 -1.192413330E+01
 1.450991273E+00 3.960219383E+00 9.122580290E-02 8.869106770E-01 1.594776511E-01 -1.895930409E+00 -1.525151014E+00 -2.176644325E+00 -4.845860600E-01 -7.383310199E-01 3.525169566E-02 -1.028051615E+00 -1.444884062E+00 -5.676692200E+01 7.549160004E+01 -4.534067154E+00 -1.429039288E+01 -5.269806862E+00 7.668789387E+00 -2.119113922E+00 -5.253670216E+00 -4.973801613E+00 -2.888700962E+00 -4.205866337E+00 1.118627548E+02 -1.193589783E+01
 1.451117635E+00 3.960219383E+00 9.196761250E-02 8.868591189E-01 1.593494415E-01 -2.120255947E+00 -1.329104543E+00 -2.164168835E+00 -5.404741764E-01 -8.235421777E-01 3.068896756E-02 -8.391276598E-01 -1.488610148E+00 -5.684771729E+01 7.555068207E+01 -4.439424038E+00 -1.430859375E+01 -5.272397041E+00 7.673040867E+00 -2.074406624E+00 -5.255466461E+00 -4.929228783E+00 -3.230718613E+00 -4.642625332E+00 1.120116653E+02 -1.192893410E+01
 1.451243758E+00 3.960219383E+00 9.270889312E-02 8.868075013E-01 1.592212468E-01 -2.290391207E+00 -1.184995413E+00 -2.245846748E+00 -5.826215744E-01 -8.878263235E-01 2.578028291E-02 -6.809588075E-01 -1.515340447E+00 -5.662131119E+01 7.530702209E+01 -4.368640423E+00 -1.424712276E+01 -5.246499062E+00 7.646545410E+00 -2.040864468E+00 -5.228005886E+00 -4.868824482E+00 -3.490206957E+00 -4.987198830E+00 1.115498810E+02 -1.187222290E+01
 1.451369762E+00 3.960219383E+00 9.345097095E-02 8.867558837E-01 1.590931118E-01 -2.268872738E+00 -1.223143458E+00 -2.443992376E+00 -5.759086609E-01 -8.776599169E-01 1.806173101E-02 -6.761518717E-01 -1.499184489E+00 -5.616072464E+01 7.491065216E+01 -4.402708530E+00 -1.413090038E+01 -5.198964119E+00 7.604561806E+00 -2.056312323E+00 -5.180518627E+00 -4.831233501E+00 -3.457664013E+00 -4.970874786E+00 1.106524963E+02 -1.179527664E+01
 1.451495886E+00 3.960219145E+00 9.419261664E-02 8.867042661E-01 1.589650065E-01 -2.186718225E+00 -1.314044356E+00 -2.662449598E+00 -5.539762974E-01 -8.442959189E-01 1.089578308E-02 -7.185801268E-01 -1.469446301E+00 -5.558921051E+01 7.439595032E+01 -4.464112282E+00 -1.398652554E+01 -5.141247749E+00 7.550585747E+00 -2.084516048E+00 -5.122796535E+00 -4.797974110E+00 -3.332701206E+00 -4.838530540E+00 1.095357666E+02 -1.170415115E+01
 1.451621890E+00 3.960219383E+00 9.493399411E-02 8.866527081E-01 1.588369161E-01 -2.040103912E+00 -1.452907681E+00 -2.855192661E+00 -5.166316628E-01 -7.874343991E-01 8.948119357E-03 -8.133380413E-01 -1.427743435E+00 -5.500693893E+01 7.384860229E+01 -4.545073032E+00 -1.384058189E+01 -5.082640648E+00 7.493325710E+00 -2.121833324E+00 -5.064604282E+00 -4.775752068E+00 -3.109464645E+00 -4.578256607E+00 1.083989944E+02 -1.160849285E+01
 1.451748013E+00 3.960219383E+00 9.567606449E-02 8.866010904E-01 1.587088555E-01 -1.905994177E+00 -1.576102376E+00 -2.956228256E+00 -4.830369055E-01 -7.362827659E-01 1.057506818E-02 -9.122629166E-01 -1.395701051E+00 -5.476432419E+01 7.365538788E+01 -4.613780975E+00 -1.378534222E+01 -5.055492878E+00 7.472015381E+00 -2.153418541E+00 -5.039675236E+00 -4.776571274E+00 -2.905266285E+00 -4.330529213E+00 1.079401932E+02 -1.156880093E+01
 1.451873899E+00 3.960219383E+00 9.641747177E-02 8.865494728E-01 1.585808098E-01 -1.852195859E+00 -1.617849469E+00 -2.991782427E+00 -4.715228975E-01 -7.187818289E-01 2.307635359E-02 -9.455061555E-01 -1.384497046E+00 -5.460132980E+01 7.348300934E+01 -4.620195389E+00 -1.374768925E+01 -5.035730839E+00 7.452828884E+00 -2.155918837E+00 -5.021208286E+00 -4.760029793E+00 -2.823457479E+00 -4.237635136E+00 1.076211624E+02 -1.153930378E+01
 1.451999903E+00 3.960219383E+00 9.715913981E-02 8.864978552E-01 1.584527791E-01 -2.002114773E+00 -1.483928919E+00 -2.976801157E+00 -5.122047663E-01 -7.808513045E-01 4.013744369E-02 -8.178229928E-01 -1.420320988E+00 -5.469682312E+01 7.357146454E+01 -4.523801804E+00 -1.377553940E+01 -5.039817333E+00 7.460100651E+00 -2.110457659E+00 -5.026671410E+00 -4.716845989E+00 -3.052205086E+00 -4.541419506E+00 1.078015823E+02 -1.155296612E+01
 1.452125788E+00 3.960219383E+00 9.790097922E-02 8.864462972E-01 1.583247781E-01 -2.442443609E+00 -1.101416111E+00 -2.940298557E+00 -6.258494258E-01 -9.541693330E-01 5.497351289E-02 -4.517902136E-01 -1.516553164E+00 -5.498768997E+01 7.385189056E+01 -4.290405750E+00 -1.385060310E+01 -5.061869144E+00 7.486828804E+00 -2.001117945E+00 -5.049325466E+00 -4.625483990E+00 -3.723746061E+00 -5.412885666E+00 1.083462753E+02 -1.158848572E+01
 1.452251673E+00 3.960219383E+00 9.864231944E-02 8.863946199E-01 1.581968218E-01 -3.057652712E+00 -5.715166926E-01 -2.952158928E+00 -7.830156684E-01 -1.193871140E+00 6.596031785E-02 6.853830069E-02 -1.644004226E+00 -5.516804123E+01 7.401078033E+01 -3.973495007E+00 -1.389518738E+01 -5.073715687E+00 7.501227379E+00 -1.852888942E+00 -5.060835838E+00 -4.486212730E+00 -4.662031174E+00 -6.634140015E+00 1.086568832E+02 -1.159699249E+01
 1.452377319E+00 3.960219383E+00 9.938421100E-02 8.863430619E-01 1.580688953E-01 -3.650011063E+00 -7.573857158E-02 -3.026001930E+00 -9.312751889E-01 -1.420023084E+00 5.800822750E-02 5.686886907E-01 -1.760556936E+00 -5.530030060E+01 7.417764282E+01 -3.706387758E+00 -1.392843914E+01 -5.081117153E+00 7.516427994E+00 -1.727939963E+00 -5.068195820E+00 -4.360824108E+00 -5.565594673E+00 -7.808011055E+00 1.088868027E+02 -1.159608459E+01
 1.452502966E+00 3.960219383E+00 1.001258045E-01 8.862915039E-01 1.579410881E-01 -4.066792011E+00 2.669239044E-01 -3.134814024E+00 -1.032809138E+00 -1.574952602E+00 3.561939299E-02 9.266439676E-01 -1.834276080E+00 -5.520961380E+01 7.411054230E+01 -3.549473763E+00 -1.390380764E+01 -5.068033218E+00 7.507922173E+00 -1.654407024E+00 -5.054495811E+00 -4.269013882E+00 -6.201538563E+00 -8.631809235E+00 1.086884842E+02 -1.155605984E+01
 1.452628613E+00 3.960219145E+00 1.008673161E-01 8.862400055E-01 1.578133255E-01 -4.217888832E+00 3.876566291E-01 -3.174809933E+00 -1.065347791E+00 -1.624683619E+00 1.710767858E-03 1.053116918E+00 -1.853310227E+00 -5.518085480E+01 7.409318542E+01 -3.541727543E+00 -1.389653683E+01 -5.060646057E+00 7.504458904E+00 -1.650416970E+00 -5.047115803E+00 -4.253720284E+00 -6.432392597E+00 -8.913500786E+00 1.086385117E+02 -1.152359676E+01
 1.452754021E+00 3.960219383E+00 1.016091928E-01 8.861885071E-01 1.576856524E-01 -3.857780218E+00 7.080788910E-02 -3.233913898E+00 -9.700497389E-01 -1.479452729E+00 -2.466269210E-02 7.560504675E-01 -1.768813610E+00 -5.494422913E+01 7.389834595E+01 -3.774489641E+00 -1.384000015E+01 -5.034229755E+00 7.483025551E+00 -1.758478880E+00 -5.021879196E+00 -4.331562042E+00 -5.883620262E+00 -8.195320129E+00 1.082194595E+02 -1.147394943E+01
 1.452879190E+00 3.960219383E+00 1.023508012E-01 8.861370087E-01 1.575580686E-01 -3.273424387E+00 -4.279239178E-01 -3.248897552E+00 -8.206020594E-01 -1.251611590E+00 -3.608745337E-02 2.718799114E-01 -1.643504143E+00 -5.468791962E+01 7.366265106E+01 -4.093083858E+00 -1.377824402E+01 -5.006058216E+00 7.457471371E+00 -1.906474710E+00 -4.994794846E+00 -4.449856281E+00 -4.992743969E+00 -7.037712574E+00 1.077725372E+02 -1.142848682E+01
 1.453004360E+00 3.960219383E+00 1.030923575E-01 8.860856295E-01 1.574305892E-01 -2.737359285E+00 -8.877607584E-01 -3.298393250E+00 -6.871241331E-01 -1.048100114E+00 -2.470594086E-02 -1.669530123E-01 -1.534121394E+00 -5.439907455E+01 7.341220093E+01 -4.353327274E+00 -1.370781040E+01 -4.974935055E+00 7.430430889E+00 -2.027234793E+00 -4.964587688E+00 -4.536326885E+00 -4.175412178E+00 -5.995623589E+00 1.072505264E+02 -1.139541626E+01
 1.453129411E+00 3.960219383E+00 1.038340777E-01 8.860342503E-01 1.573031694E-01 -2.608533621E+00 -9.999138713E-01 -3.365066290E+00 -6.605155468E-01 -1.007585883E+00 1.106454339E-02 -2.623864412E-01 -1.515574813E+00 -5.426165009E+01 7.332034302E+01 -4.371862411E+00 -1.367573071E+01 -4.957734585E+00 7.419459343E+00 -2.035413504E+00 -4.948347092E+00 -4.522036076E+00 -3.979196548E+00 -5.774981499E+00 1.069903641E+02 -1.139413834E+01
 1.453254461E+00 3.960219383E+00 1.045758277E-01 8.859828711E-01 1.571757793E-01 -2.925870180E+00 -7.540959716E-01 -3.605992317E+00 -7.474548221E-01 -1.140291929E+00 5.219732597E-02 2.899380773E-02 -1.584811211E+00 -5.397499084E+01 7.315074158E+01 -4.165408611E+00 -1.360606003E+01 -4.926913261E+00 7.400620461E+00 -1.938863516E+00 -4.918514252E+00 -4.383670330E+00 -4.463608742E+00 -6.464966297E+00 1.064023666E+02 -1.137853622E+01
 1.453379393E+00 3.960219383E+00 1.053173989E-01 8.859315515E-01 1.570484638E-01 -3.779083252E+00 -5.259580538E-02 -3.848898172E+00 -9.671974182E-01 -1.475625873E+00 7.816097885E-02 7.660802007E-01 -1.759444237E+00 -5.387248993E+01 7.314759064E+01 -3.713913441E+00 -1.358290768E+01 -4.912936211E+00 7.398629189E+00 -1.728319407E+00 -4.905531406E+00 -4.148157120E+00 -5.765641212E+00 -8.201827049E+00 1.061390381E+02 -1.137005234E+01
 1.453504205E+00 3.960219383E+00 1.060592681E-01 8.858802319E-01 1.569211632E-01 -4.866653919E+00 8.512207270E-01 -3.992426634E+00 -1.240801692E+00 -1.893183589E+00 7.200568169E-02 1.679759979E+00 -1.978553176E+00 -5.414612198E+01 7.350147247E+01 -3.198839903E+00 -1.365758801E+01 -4.933255196E+00 7.432744026E+00 -1.488282323E+00 -4.927872181E+00 -3.916665554E+00 -7.425416946E+00 -1.036433887E+01 1.066098557E+02 -1.139700317E+01
 1.453629017E+00 3.960219383E+00 1.068007052E-01 8.858288527E-01 1.567938477E-01 -5.716674328E+00 1.578060150E+00 -3.910714626E+00 -1.449829340E+00 -2.212261915E+00 3.809678182E-02 2.372661114E+00 -2.148102283E+00 -5.477255630E+01 7.411888123E+01 -2.841182470E+00 -1.382343674E+01 -4.985634804E+00 7.493482590E+00 -1.321572304E+00 -4.983019829E+00 -3.796744108E+00 -8.722946167E+00 -1.200495625E+01 1.078032379E+02 -1.144704342E+01
 1.453753948E+00 3.960219145E+00 1.075425297E-01 8.857774734E-01 1.566665620E-01 -6.030247211E+00 1.871831298E+00 -3.580482483E+00 -1.521017551E+00 -2.321047068E+00 -1.020086836E-02 2.589591026E+00 -2.213629246E+00 -5.577352905E+01 7.504896545E+01 -2.773715496E+00 -1.408509159E+01 -5.071985245E+00 7.585805416E+00 -1.289898753E+00 -5.072577953E+00 -3.848656178E+00 -9.202055931E+00 -1.253968048E+01 1.097861786E+02 -1.154554844E+01
 1.453879476E+00 3.960219622E+00 1.082843021E-01 8.857260346E-01 1.565392166E-01 -5.813135147E+00 1.738359690E+00 -3.043621540E+00 -1.461336255E+00 -2.230126858E+00 -3.956079483E-02 2.345139742E+00 -2.184121847E+00 -5.701251984E+01 7.615009308E+01 -2.944179535E+00 -1.440307617E+01 -5.179779530E+00 7.695360184E+00 -1.368855357E+00 -5.182216167E+00 -4.035490513E+00 -8.871353149E+00 -1.200813293E+01 1.122718048E+02 -1.169453526E+01
 1.454003811E+00 3.960219145E+00 1.090256572E-01 8.856743574E-01 1.564122736E-01 -5.306785107E+00 1.358772874E+00 -2.565492868E+00 -1.334699750E+00 -2.037013769E+00 -3.217480332E-02 1.872662544E+00 -2.102754116E+00 -5.798342133E+01 7.700328827E+01 -3.202803373E+00 -1.464775753E+01 -5.263062954E+00 7.779832363E+00 -1.488774300E+00 -5.265323639E+00 -4.237328529E+00 -8.099195480E+00 -1.093946743E+01 1.142433395E+02 -1.182890606E+01
 1.454123497E+00 3.960218191E+00 1.097677350E-01 8.856246471E-01 1.562837064E-01 -4.943425179E+00 1.054692507E+00 -2.516720772E+00 -1.248684883E+00 -1.905867815E+00 2.502609277E-03 1.565161109E+00 -2.042150497E+00 -5.810220718E+01 7.716281891E+01 -3.358361721E+00 -1.466943550E+01 -5.268852234E+00 7.794228077E+00 -1.560743690E+00 -5.268122196E+00 -4.303489208E+00 -7.545149803E+00 -1.023782921E+01 1.145140305E+02 -1.186812496E+01
 1.454260468E+00 3.960216999E+00 1.105090976E-01 8.855673671E-01 1.561533213E-01 -5.214784622E+00 1.237139940E+00 -3.000798702E+00 -1.324520588E+00 -2.021767855E+00 4.671565071E-02 1.846260190E+00 -2.091970921E+00 -5.726145554E+01 7.652191925E+01 -3.186292648E+00 -1.444263935E+01 -5.187562466E+00 7.727609634E+00 -1.480415463E+00 -5.181631565E+00 -4.121999741E+00 -7.959923267E+00 -1.087703323E+01 1.128333054E+02 -1.176924133E+01
 1.454421282E+00 3.960239410E+00 1.112509370E-01 8.855147362E-01 1.560529917E-01 -5.848860741E+00 1.670243025E+00 -3.941317320E+00 -1.487587452E+00 -2.270886183E+00 6.464606524E-02 2.469240665E+00 -2.191544294E+00 -5.559403610E+01 7.522093201E+01 -2.890292406E+00 -1.401529694E+01 -5.032517910E+00 7.594367981E+00 -1.342571139E+00 -5.024361134E+00 -3.805082321E+00 -8.928614616E+00 -1.228572464E+01 1.095059357E+02 -1.155221558E+01
 1.454334855E+00 3.960206985E+00 1.119925752E-01 8.855475187E-01 1.558702588E-01 -6.366364956E+00 2.012147188E+00 -4.886424541E+00 -1.612333775E+00 -2.461226225E+00 2.870814502E-02 3.004077435E+00 -2.244085550E+00 -5.378310776E+01 7.376295471E+01 -2.800815582E+00 -1.356500626E+01 -4.863270760E+00 7.447361469E+00 -1.301044226E+00 -4.857584953E+00 -3.574537992E+00 -9.718250275E+00 -1.342916203E+01 1.059332809E+02 -1.124240971E+01
 1.454567313E+00 3.960086346E+00 1.127340347E-01 8.853004575E-01 1.557387561E-01 -6.345519066E+00 2.086080313E+00 -5.323817253E+00 -1.608317614E+00 -2.455356836E+00 3.596407175E-02 3.169222593E+00 -2.169810534E+00 -5.278669357E+01 7.297117615E+01 -3.181509733E+00 -1.333579922E+01 -4.767267704E+00 7.363335609E+00 -1.477031946E+00 -4.769451618E+00 -3.650415182E+00 -9.687457085E+00 -1.345579529E+01 1.041733475E+02 -1.069832516E+01
 1.455978632E+00 3.960616589E+00 1.134759411E-01 8.850585222E-01 1.556454897E-01 -5.526707649E+00 1.443974018E+00 -5.097020626E+00 -1.410887241E+00 -2.155468941E+00 9.349048138E-02 2.493596554E+00 -2.020217657E+00 -5.321015930E+01 7.331628418E+01 -3.651478291E+00 -1.344056511E+01 -4.797714233E+00 7.387069702E+00 -1.692608237E+00 -4.799784184E+00 -3.903037071E+00 -8.443377495E+00 -1.184210014E+01 1.050356979E+02 -1.071258640E+01
 1.448826313E+00 3.958993435E+00 1.142174229E-01 8.875535131E-01 1.576935500E-01 -3.624024630E+00 1.602621228E-01 -4.007079601E+00 -9.210053086E-01 -1.402811527E+00 3.441343829E-02 1.007678151E+00 -1.560864806E+00 -5.509832382E+01 7.521994781E+01 -4.336638927E+00 -1.395518875E+01 -5.068956375E+00 7.655932426E+00 -2.031650782E+00 -5.082835197E+00 -4.527509689E+00 -5.519833565E+00 -7.881998539E+00 1.089794617E+02 -1.029425812E+01
 1.364519477E+00 3.938785791E+00 1.149592027E-01 8.997020721E-01 1.622604877E-01 -4.154368401E+00 1.169019580E+00 -4.075333476E-02 -1.151194811E+00 -1.632978082E+00 5.276805162E-01 1.151003361E+00 -1.825767994E+00 -5.709854507E+01 7.694643402E+01 -5.337007523E+00 -1.453569412E+01 -5.795428753E+00 8.670801163E+00 -2.762715816E+00 -5.810975075E+00 -5.698318005E+00 -5.896522045E+00 -8.641597748E+00 1.118460541E+02 -1.117276096E+01
 1.134924531E+00 3.922979832E+00 1.157007888E-01 9.116984010E-01 1.559276283E-01 -9.216674805E+00 7.750543118E+00 1.325432014E+01 -2.367648840E+00 -2.744716406E+00 1.713130474E-01 4.758595943E+00 -1.939164639E+00 -5.897978592E+01 7.853938293E+01 -5.962020874E+00 -1.498170185E+01 -6.891334057E+00 1.166324711E+01 -3.997484922E+00 -6.865690231E+00 -6.091262341E+00 -1.059055233E+01 -1.631465721E+01 1.133944168E+02 -1.183981419E+01
 8.774012923E-01 3.932632446E+00 1.164423898E-01 9.067183137E-01 1.466346085E-01 -1.321201134E+01 1.451840305E+01 3.357095718E+01 -3.212630510E+00 -3.207252979E+00 -5.623595119E-01 7.056948662E+00 -1.667374492E+00 -5.875548935E+01 7.839204407E+01 -4.693699360E+00 -1.476382065E+01 -7.878453732E+00 1.524406815E+01 -4.118447781E+00 -7.781775475E+00 -4.534608364E+00 -1.317014885E+01 -2.060670853E+01 1.134634171E+02 -1.180832005E+01
 7.569262385E-01 3.953193188E+00 1.171841025E-01 8.912335038E-01 1.484393924E-01 -1.166512871E+01 1.490611076E+01 4.833726501E+01 -2.867886782E+00 -2.551625490E+00 -3.047232032E-01 4.299561501E+00 -1.852451324E+00 -5.732983017E+01 7.702537537E+01 -3.805330992E+00 -1.435634613E+01 -8.559170723E+00 1.703943825E+01 -3.868738890E+00 -8.477783203E+00 -3.866254568E+00 -1.038889217E+01 -1.549835014E+01 1.135623932E+02 -1.190900135E+01
 7.297990322E-01 3.961044788E+00 1.179258525E-01 8.848062754E-01 1.534030288E-01 -1.025619507E+01 1.388160419E+01 5.304482651E+01 -2.613204241E+00 -2.246791124E+00 8.146642894E-02 2.298580408E+00 -2.226075411E+00 -5.706338501E+01 7.698284912E+01 -3.901593208E+00 -1.446881390E+01 -9.009110451E+00 1.760703278E+01 -4.105038166E+00 -9.048285484E+00 -4.555400848E+00 -8.818127632E+00 -1.220352459E+01 1.140607300E+02 -1.208905125E+01
 7.311453819E-01 3.960625887E+00 1.186674386E-01 8.852099776E-01 1.536954641E-01 -1.139139557E+01 1.519251347E+01 5.181176376E+01 -2.891010761E+00 -2.489413500E+00 5.064667016E-02 3.841473341E+00 -1.948589563E+00 -5.732674789E+01 7.748725128E+01 -4.396580219E+00 -1.457012844E+01 -9.057658195E+00 1.769575500E+01 -4.619458675E+00 -9.117711067E+00 -5.099073410E+00 -9.808988571E+00 -1.456412220E+01 1.138670197E+02 -1.202038002E+01
 7.308729291E-01 3.960567236E+00 1.194092855E-01 8.850223422E-01 1.536577791E-01 -1.189118481E+01 1.578373337E+01 5.118602753E+01 -3.003071785E+00 -2.585015774E+00 2.327705501E-03 4.552104950E+00 -1.798179865E+00 -5.704734039E+01 7.722776031E+01 -4.174411774E+00 -1.445169353E+01 -9.012497902E+00 1.763966751E+01 -4.386887074E+00 -9.042436600E+00 -4.802154064E+00 -1.023580170E+01 -1.558428764E+01 1.131606750E+02 -1.188419056E+01
 7.304103971E-01 3.960608959E+00 1.201507151E-01 8.847897649E-01 1.537107825E-01 -1.208638477E+01 1.601181602E+01 5.046888351E+01 -3.034757614E+00 -2.610730410E+00 -5.755714700E-02 4.927300930E+00 -1.684102297E+00 -5.709964371E+01 7.745904541E+01 -4.541692257E+00 -1.444291878E+01 -9.026901245E+00 1.770097160E+01 -4.775084019E+00 -9.043200493E+00 -5.144214153E+00 -1.039763927E+01 -1.600251770E+01 1.127433929E+02 -1.168063354E+01
 7.301954627E-01 3.960555792E+00 1.208926588E-01 8.846246004E-01 1.537508965E-01 -1.248227119E+01 1.648276329E+01 5.055468750E+01 -3.156063557E+00 -2.714305878E+00 1.504913997E-02 5.369277954E+00 -1.652317047E+00 -5.719684601E+01 7.772605133E+01 -4.729966640E+00 -1.447860050E+01 -9.045531273E+00 1.776477432E+01 -4.973819256E+00 -9.068688393E+00 -5.323265553E+00 -1.073511410E+01 -1.684830666E+01 1.130928955E+02 -1.186169910E+01
 7.299713492E-01 3.960509777E+00 1.216341555E-01 8.844659328E-01 1.537740231E-01 -1.301074600E+01 1.710962296E+01 5.039671326E+01 -3.276595354E+00 -2.817127705E+00 -2.902381867E-02 6.015388966E+00 -1.537822962E+00 -5.723955917E+01 7.792546082E+01 -5.016354561E+00 -1.450145817E+01 -9.054731369E+00 1.781339645E+01 -5.275868893E+00 -9.085357666E+00 -5.602560997E+00 -1.118628597E+01 -1.785603905E+01 1.132092285E+02 -1.185163879E+01
 7.296972275E-01 3.960470438E+00 1.223759875E-01 8.842775822E-01 1.538038105E-01 -1.351938534E+01 1.772556877E+01 5.030713654E+01 -3.406593084E+00 -2.927841663E+00 -2.378297783E-02 6.636305809E+00 -1.444456220E+00 -5.729465103E+01 7.811688995E+01 -5.285590172E+00 -1.451212025E+01 -9.066531181E+00 1.786104965E+01 -5.560244083E+00 -9.095038414E+00 -5.860763550E+00 -1.161941624E+01 -1.887117386E+01 1.133649063E+02 -1.189852047E+01
 7.294405103E-01 3.960433006E+00 1.231176257E-01 8.841006160E-01 1.538362354E-01 -1.399536133E+01 1.829767036E+01 5.020195389E+01 -3.523793459E+00 -3.027541399E+00 -3.403270617E-02 7.217695236E+00 -1.351480007E+00 -5.732647324E+01 7.827333832E+01 -5.550206661E+00 -1.452387619E+01 -9.074754715E+00 1.790051460E+01 -5.839815617E+00 -9.105520248E+00 -6.119576454E+00 -1.202441025E+01 -1.980658913E+01 1.134728546E+02 -1.192490864E+01
 7.291776538E-01 3.960386753E+00 1.238591969E-01 8.839120865E-01 1.538667977E-01 -1.449149227E+01 1.889735985E+01 5.009864807E+01 -3.649711847E+00 -3.134630203E+00 -3.196802363E-02 7.825643063E+00 -1.258225203E+00 -5.736313629E+01 7.843605804E+01 -5.823577881E+00 -1.453474236E+01 -9.083598137E+00 1.794132996E+01 -6.128682613E+00 -9.115277290E+00 -6.386229515E+00 -1.244631672E+01 -2.079555511E+01 1.135908585E+02 -1.196615219E+01
 7.289153934E-01 3.960345507E+00 1.246009767E-01 8.837241530E-01 1.538986266E-01 -1.501714516E+01 1.953972816E+01 4.998922729E+01 -3.783237934E+00 -3.248182297E+00 -2.937368676E-02 8.476595879E+00 -1.156816721E+00 -5.737269974E+01 7.853018188E+01 -6.091683388E+00 -1.453922272E+01 -9.088212013E+00 1.796647835E+01 -6.412132740E+00 -9.121104240E+00 -6.654969692E+00 -1.289330101E+01 -2.184364510E+01 1.136505356E+02 -1.199801731E+01
 7.286484838E-01 3.960298538E+00 1.253423989E-01 8.835299611E-01 1.539304703E-01 -1.551893139E+01 2.014825058E+01 4.988118744E+01 -3.909618378E+00 -3.355494022E+00 -3.062105738E-02 9.094182014E+00 -1.060018659E+00 -5.739303970E+01 7.865646362E+01 -6.363035202E+00 -1.454685688E+01 -9.094562531E+00 1.799900436E+01 -6.699105740E+00 -9.128925323E+00 -6.923589230E+00 -1.331937695E+01 -2.284041595E+01 1.137334137E+02 -1.203173256E+01
 7.283823490E-01 3.960258245E+00 1.260842830E-01 8.833342791E-01 1.539635509E-01 -1.602107620E+01 2.076854706E+01 4.977512360E+01 -4.036071777E+00 -3.462803841E+00 -3.190815076E-02 9.722852707E+00 -9.587841034E-01 -5.736548615E+01 7.866136169E+01 -6.628572941E+00 -1.453878880E+01 -9.093330383E+00 1.800371170E+01 -6.980068207E+00 -9.126914024E+00 -7.196600437E+00 -1.374550629E+01 -2.383711815E+01 1.137141647E+02 -1.204489040E+01
 7.281135917E-01 3.960212708E+00 1.268258095E-01 8.831346035E-01 1.539970636E-01 -1.653062057E+01 2.139556503E+01 4.966339874E+01 -4.163974762E+00 -3.571260691E+00 -3.464620188E-02 1.035929489E+01 -8.560468554E-01 -5.735106277E+01 7.870256042E+01 -6.895555019E+00 -1.453422356E+01 -9.094226837E+00 1.801673508E+01 -7.262652874E+00 -9.127139091E+00 -7.467285156E+00 -1.417759705E+01 -2.484752274E+01 1.137223663E+02 -1.206067371E+01
 7.278456688E-01 3.960172176E+00 1.275675744E-01 8.829341531E-01 1.540318727E-01 -1.704269981E+01 2.203432083E+01 4.954701614E+01 -4.293603420E+00 -3.681127071E+00 -3.368598968E-02 1.100819492E+01 -7.502997518E-01 -5.729340363E+01 7.864048767E+01 -7.158305645E+00 -1.451794529E+01 -9.088305473E+00 1.800609016E+01 -7.540886402E+00 -9.120058060E+00 -7.743159294E+00 -1.461158276E+01 -2.586756325E+01 1.136386185E+02 -1.206507397E+01
 7.275766730E-01 3.960129738E+00 1.283092052E-01 8.827310801E-01 1.540675759E-01 -1.755128098E+01 2.266960526E+01 4.943182755E+01 -4.423252583E+00 -3.790924788E+00 -2.967736684E-02 1.165345001E+01 -6.459146738E-01 -5.723810959E+01 7.858501434E+01 -7.421688080E+00 -1.450349808E+01 -9.082804680E+00 1.799693871E+01 -7.819889545E+00 -9.114165306E+00 -8.019920349E+00 -1.504223156E+01 -2.688404655E+01 1.135607529E+02 -1.207310581E+01
 7.273092270E-01 3.960091114E+00 1.290508360E-01 8.825284839E-01 1.541046500E-01 -1.806733704E+01 2.331961441E+01 4.931666183E+01 -4.554549217E+00 -3.902059555E+00 -2.648171224E-02 1.231308937E+01 -5.376474857E-01 -5.715691376E+01 7.846450806E+01 -7.682409763E+00 -1.448064423E+01 -9.073255539E+00 1.797287560E+01 -8.096187592E+00 -9.103060722E+00 -8.299628258E+00 -1.547899246E+01 -2.791397285E+01 1.134289627E+02 -1.207071018E+01
 7.270428538E-01 3.960054159E+00 1.297925711E-01 8.823257089E-01 1.541430950E-01 -1.858176041E+01 2.396884918E+01 4.919799042E+01 -4.684498787E+00 -4.011973381E+00 -2.645592950E-02 1.297271729E+01 -4.276755452E-01 -5.705985641E+01 7.830752563E+01 -7.939687729E+00 -1.445141125E+01 -9.061236382E+00 1.794042969E+01 -8.368963242E+00 -9.087998390E+00 -8.577769279E+00 -1.591408825E+01 -2.893741608E+01 1.132625656E+02 -1.206062889E+01
 7.267782092E-01 3.960019112E+00 1.305340976E-01 8.821238279E-01 1.541829854E-01 -1.909490967E+01 2.462020683E+01 4.907487106E+01 -4.814467430E+00 -4.121822834E+00 -2.528341487E-02 1.363536358E+01 -3.164061010E-01 -5.694655228E+01 7.811724854E+01 -8.194791794E+00 -1.441832542E+01 -9.046717644E+00 1.790033150E+01 -8.639538765E+00 -9.070594788E+00 -8.856519699E+00 -1.634777832E+01 -2.996017075E+01 1.130641251E+02 -1.204493618E+01
 7.265180945E-01 3.959989786E+00 1.312759370E-01 8.819256425E-01 1.542249471E-01 -1.961230087E+01 2.528358078E+01 4.894529724E+01 -4.946061611E+00 -4.233023643E+00 -2.220689319E-02 1.431112194E+01 -2.017839253E-01 -5.679798126E+01 7.784848785E+01 -8.452601433E+00 -1.437646389E+01 -9.026667595E+00 1.784221077E+01 -8.913075447E+00 -9.047754288E+00 -9.145286560E+00 -1.678493690E+01 -3.099410820E+01 1.127948151E+02 -1.201850224E+01
 7.262616158E-01 3.959963322E+00 1.320175529E-01 8.817309737E-01 1.542688161E-01 -2.012960243E+01 2.594902992E+01 4.881406403E+01 -5.077359200E+00 -4.343903542E+00 -2.006017789E-02 1.498926258E+01 -8.575998992E-02 -5.664269638E+01 7.756443024E+01 -8.711652756E+00 -1.433282471E+01 -9.005653381E+00 1.778055573E+01 -9.188014984E+00 -9.023901939E+00 -9.437013626E+00 -1.722175789E+01 -3.202685547E+01 1.125119553E+02 -1.198705101E+01
 7.260084748E-01 3.959940910E+00 1.327593029E-01 8.815387487E-01 1.543145180E-01 -2.064783669E+01 2.661890602E+01 4.868478775E+01 -5.209591866E+00 -4.455532074E+00 -1.553236693E-02 1.567131042E+01 3.077942505E-02 -5.647092056E+01 7.723547363E+01 -8.965020180E+00 -1.428411579E+01 -8.982078552E+00 1.770856476E+01 -9.457060814E+00 -8.996927261E+00 -9.727501869E+00 -1.765917587E+01 -3.306371689E+01 1.121927719E+02 -1.195359421E+01
 7.257630229E-01 3.959923983E+00 1.335009784E-01 8.813548684E-01 1.543629318E-01 -2.117285919E+01 2.729834747E+01 4.855366898E+01 -5.343821526E+00 -4.568833828E+00 -1.003025100E-02 1.636310005E+01 1.488723308E-01 -5.629044724E+01 7.688632202E+01 -9.214609146E+00 -1.423292732E+01 -8.957261086E+00 1.763191223E+01 -9.722216606E+00 -8.968541145E+00 -1.001610756E+01 -1.810226631E+01 -3.411511612E+01 1.118571472E+02 -1.191969585E+01
 7.255192399E-01 3.959909201E+00 1.342426240E-01 8.811715841E-01 1.544129103E-01 -2.169383812E+01 2.797602844E+01 4.841421509E+01 -5.475193024E+00 -4.679626465E+00 -1.074554026E-02 1.705493736E+01 2.704983354E-01 -5.608828735E+01 7.649356079E+01 -9.464104652E+00 -1.417602825E+01 -8.929035187E+00 1.754521179E+01 -9.987373352E+00 -8.936599731E+00 -1.030779743E+01 -1.854163933E+01 -3.515238953E+01 1.114771042E+02 -1.186937714E+01
 7.252851129E-01 3.959901094E+00 1.349843144E-01 8.809987307E-01 1.544660181E-01 -2.220604515E+01 2.864482307E+01 4.827246475E+01 -5.605709076E+00 -4.789672375E+00 -6.829631515E-03 1.773858070E+01 3.898906410E-01 -5.587579727E+01 7.608293915E+01 -9.716333389E+00 -1.411647034E+01 -8.899316788E+00 1.745436859E+01 -1.025551605E+01 -8.903147697E+00 -1.060361195E+01 -1.897345924E+01 -3.617801285E+01 1.110797577E+02 -1.182088757E+01
 7.250536680E-01 3.959895611E+00 1.357258707E-01 8.808280230E-01 1.545208246E-01 -2.272413635E+01 2.932411766E+01 4.812852097E+01 -5.738094807E+00 -4.901260853E+00 -1.605260069E-03 1.843294907E+01 5.114146471E-01 -5.565124512E+01 7.564148712E+01 -9.964523315E+00 -1.405394077E+01 -8.867730141E+00 1.735640144E+01 -1.051948643E+01 -8.867874146E+00 -1.089868927E+01 -1.941008759E+01 -3.721682358E+01 1.106559219E+02 -1.176881313E+01
 7.248330116E-01 3.959897280E+00 1.364676207E-01 8.806692362E-01 1.545789093E-01 -2.324544525E+01 3.000764847E+01 4.798411179E+01 -5.870849133E+00 -5.013168335E+00 2.147024497E-03 1.913155556E+01 6.341866255E-01 -5.542341995E+01 7.519293213E+01 -1.020907497E+01 -1.399075699E+01 -8.835774422E+00 1.725676727E+01 -1.077971649E+01 -8.832355499E+00 -1.119107914E+01 -1.984948540E+01 -3.826012039E+01 1.102278061E+02 -1.171446609E+01
 7.246170044E-01 3.959903240E+00 1.372091323E-01 8.805151582E-01 1.546391100E-01 -2.376751518E+01 3.069293785E+01 4.783670807E+01 -6.003305435E+00 -5.124781132E+00 4.261777271E-03 1.983251762E+01 7.583137751E-01 -5.518357468E+01 7.471620941E+01 -1.045384598E+01 -1.392378426E+01 -8.801978111E+00 1.715061188E+01 -1.104026413E+01 -8.794523239E+00 -1.148615360E+01 -2.028937721E+01 -3.930329132E+01 1.097740173E+02 -1.165577507E+01
 7.244106531E-01 3.959914684E+00 1.379509121E-01 8.803713918E-01 1.547022760E-01 -2.427765083E+01 3.136470032E+01 4.768186951E+01 -6.133245945E+00 -5.234252930E+00 8.092343807E-03 2.052183914E+01 8.807817698E-01 -5.493445206E+01 7.422871399E+01 -1.070096016E+01 -1.385440445E+01 -8.766827583E+00 1.704194069E+01 -1.130338669E+01 -8.755309105E+00 -1.178358173E+01 -2.071910286E+01 -4.032602692E+01 1.093040543E+02 -1.159462070E+01
 7.242149711E-01 3.959934235E+00 1.386925429E-01 8.802400827E-01 1.547688097E-01 -2.478865814E+01 3.203832626E+01 4.752446365E+01 -6.263643742E+00 -5.344124317E+00 1.276535913E-02 2.121353149E+01 1.003638625E+00 -5.467739868E+01 7.372535706E+01 -1.094578362E+01 -1.378395939E+01 -8.730561256E+00 1.692957878E+01 -1.156417751E+01 -8.715579033E+00 -1.208073902E+01 -2.114961624E+01 -4.135163498E+01 1.088201981E+02 -1.153276348E+01
 7.240197659E-01 3.959952116E+00 1.394342035E-01 8.801076412E-01 1.548363715E-01 -2.530300522E+01 3.271527863E+01 4.736623764E+01 -6.394533634E+00 -5.454359531E+00 1.624370366E-02 2.190864182E+01 1.127353311E+00 -5.442324829E+01 7.322901917E+01 -1.118920612E+01 -1.371498489E+01 -8.694758415E+00 1.681877518E+01 -1.182358170E+01 -8.676776886E+00 -1.237634087E+01 -2.158275986E+01 -4.238249588E+01 1.083423080E+02 -1.147136974E+01
 7.238448262E-01 3.959984064E+00 1.401759386E-01 8.799996972E-01 1.549091637E-01 -2.581437683E+01 3.338654709E+01 4.720546722E+01 -6.524244308E+00 -5.563679695E+00 1.835689321E-02 2.259874344E+01 1.250345588E+00 -5.417264175E+01 7.274532318E+01 -1.143307304E+01 -1.364764881E+01 -8.659786224E+00 1.671083069E+01 -1.208354855E+01 -8.639296532E+00 -1.267180157E+01 -2.201372719E+01 -4.340609741E+01 1.078754807E+02 -1.141048527E+01
 7.236606479E-01 3.960008144E+00 1.409174800E-01 8.798784018E-01 1.549810618E-01 -2.631955338E+01 3.405174637E+01 4.704143524E+01 -6.652705193E+00 -5.671808720E+00 2.149560675E-02 2.328360558E+01 1.372909904E+00 -5.391140366E+01 7.223948669E+01 -1.167385769E+01 -1.357640839E+01 -8.622989655E+00 1.659773636E+01 -1.234034061E+01 -8.599204063E+00 -1.296479702E+01 -2.243891335E+01 -4.441925812E+01 1.073844376E+02 -1.134748268E+01
 7.235049605E-01 3.960049152E+00 1.416593343E-01 8.797922134E-01 1.550597101E-01 -2.682046127E+01 3.470619965E+01 4.687434769E+01 -6.779669285E+00 -5.778827190E+00 2.332517132E-02 2.395861244E+01 1.493086696E+00 -5.367329788E+01 7.179891968E+01 -1.191594791E+01 -1.351326847E+01 -8.590250969E+00 1.649960899E+01 -1.259861279E+01 -8.564629555E+00 -1.325388527E+01 -2.286111641E+01 -4.542280579E+01 1.069498215E+02 -1.129110050E+01
 7.233389020E-01 3.960083246E+00 1.424008906E-01 8.796911836E-01 1.551372707E-01 -2.732173538E+01 3.536419678E+01 4.670251083E+01 -6.906776905E+00 -5.885835171E+00 2.528923750E-02 2.463809395E+01 1.615068197E+00 -5.341599655E+01 7.131176758E+01 -1.215758419E+01 -1.344424248E+01 -8.554304123E+00 1.639070892E+01 -1.285648060E+01 -8.526170731E+00 -1.354624557E+01 -2.328310776E+01 -4.642790985E+01 1.064700928E+02 -1.122881794E+01
 7.231923342E-01 3.960125923E+00 1.431427151E-01 8.796140552E-01 1.552195996E-01 -2.781557465E+01 3.600425720E+01 4.653127289E+01 -7.032115936E+00 -5.991442680E+00 2.768272161E-02 2.529992104E+01 1.731948614E+00 -5.319659424E+01 7.092173004E+01 -1.239893532E+01 -1.338736629E+01 -8.524661064E+00 1.630409813E+01 -1.311414242E+01 -8.495666504E+00 -1.383037281E+01 -2.369918442E+01 -4.741889954E+01 1.060746765E+02 -1.118250084E+01
 7.230424285E-01 3.960167408E+00 1.438842863E-01 8.795311451E-01 1.553023458E-01 -2.830631447E+01 3.664258957E+01 4.635157776E+01 -7.156282902E+00 -6.095978260E+00 2.876081876E-02 2.596185493E+01 1.850372434E+00 -5.295311737E+01 7.047978973E+01 -1.263910294E+01 -1.332323360E+01 -8.491119385E+00 1.620549774E+01 -1.337063503E+01 -8.460512161E+00 -1.411676788E+01 -2.411233330E+01 -4.840346909E+01 1.056266861E+02 -1.112832355E+01
 7.229015231E-01 3.960209608E+00 1.446260214E-01 8.794584870E-01 1.553876996E-01 -2.878920555E+01 3.726519775E+01 4.617168808E+01 -7.278008461E+00 -6.198456287E+00 2.830460854E-02 2.660846519E+01 1.965546846E+00 -5.273999023E+01 7.011917877E+01 -1.288086319E+01 -1.326874352E+01 -8.462538719E+00 1.612555313E+01 -1.362890339E+01 -8.431571960E+00 -1.439746189E+01 -2.451888275E+01 -4.937096024E+01 1.052476807E+02 -1.108274746E+01
 7.227642536E-01 3.960254192E+00 1.453675926E-01 8.793891072E-01 1.554748118E-01 -2.926942253E+01 3.788327026E+01 4.598907089E+01 -7.399495602E+00 -6.300723553E+00 2.934597991E-02 2.725122261E+01 2.079475880E+00 -5.252287674E+01 6.974835205E+01 -1.312217617E+01 -1.321326637E+01 -8.433368683E+00 1.604321671E+01 -1.388678169E+01 -8.402060509E+00 -1.467899513E+01 -2.492312241E+01 -5.033533478E+01 1.048572769E+02 -1.104050255E+01
 7.226299047E-01 3.960297108E+00 1.461092979E-01 8.793221116E-01 1.555632651E-01 -2.974795341E+01 3.849646378E+01 4.580364227E+01 -7.520501137E+00 -6.402556419E+00 3.019098938E-02 2.788981056E+01 2.192344904E+00 -5.232206726E+01 6.942271423E+01 -1.336225605E+01 -1.316273499E+01 -8.406833649E+00 1.597122383E+01 -1.414343262E+01 -8.375706673E+00 -1.495474911E+01 -2.532583427E+01 -5.129664230E+01 1.045031662E+02 -1.100289631E+01
 7.225015759E-01 3.960341215E+00 1.468508989E-01 8.792619705E-01 1.556538045E-01 -3.022021484E+01 3.909611893E+01 4.561594391E+01 -7.639305115E+00 -6.502534866E+00 2.897752263E-02 2.851564980E+01 2.302710772E+00 -5.213985825E+01 6.914804077E+01 -1.360366249E+01 -1.311822033E+01 -8.383372307E+00 1.591092968E+01 -1.440157223E+01 -8.353268623E+00 -1.522728348E+01 -2.572327995E+01 -5.224366760E+01 1.041898956E+02 -1.097192192E+01
 7.223735452E-01 3.960384369E+00 1.475925595E-01 8.792003989E-01 1.557452530E-01 -3.068482399E+01 3.968796921E+01 4.542310333E+01 -7.756388187E+00 -6.601001263E+00 2.847106569E-02 2.913495255E+01 2.412579536E+00 -5.194552231E+01 6.885075378E+01 -1.384384346E+01 -1.307006073E+01 -8.357941628E+00 1.584537983E+01 -1.465848923E+01 -8.328487396E+00 -1.549953842E+01 -2.611403084E+01 -5.317724228E+01 1.038516388E+02 -1.093730927E+01
 7.222483754E-01 3.960422754E+00 1.483342201E-01 8.791422844E-01 1.558378935E-01 -3.114062691E+01 4.025700378E+01 4.522875595E+01 -7.871004105E+00 -6.697365761E+00 2.712751739E-02 2.973228264E+01 2.516600609E+00 -5.179793930E+01 6.867329407E+01 -1.408862305E+01 -1.303572083E+01 -8.340090752E+00 1.580738831E+01 -1.492035389E+01 -8.312561989E+00 -1.576561737E+01 -2.649727631E+01 -5.409313583E+01 1.036123276E+02 -1.092255688E+01
 7.221255302E-01 3.960462570E+00 1.490759254E-01 8.790850639E-01 1.559318751E-01 -3.159577942E+01 4.082711792E+01 4.503199387E+01 -7.985481262E+00 -6.793582916E+00 2.587882057E-02 3.033117867E+01 2.621455669E+00 -5.163674164E+01 6.846369171E+01 -1.433006001E+01 -1.299734116E+01 -8.320044518E+00 1.576194763E+01 -1.517875195E+01 -8.294061661E+00 -1.603091240E+01 -2.687985229E+01 -5.500813293E+01 1.033436737E+02 -1.090393257E+01
 7.219988108E-01 3.960494757E+00 1.498175710E-01 8.790227175E-01 1.560257375E-01 -3.204418182E+01 4.138216400E+01 4.483245468E+01 -8.098032951E+00 -6.888099670E+00 2.384683490E-02 3.091594505E+01 2.723038673E+00 -5.150719452E+01 6.833628082E+01 -1.457277870E+01 -1.296816730E+01 -8.305088997E+00 1.573541546E+01 -1.543858242E+01 -8.281414032E+00 -1.628967094E+01 -2.725643730E+01 -5.590962982E+01 1.031406403E+02 -1.089609337E+01
 7.218746543E-01 3.960525990E+00 1.505593508E-01 8.789619803E-01 1.561207920E-01 -3.248719406E+01 4.192778778E+01 4.463010025E+01 -8.208980560E+00 -6.981227398E+00 2.099047042E-02 3.149209595E+01 2.823120356E+00 -5.138307190E+01 6.822909546E+01 -1.481692314E+01 -1.294104958E+01 -8.291007042E+00 1.571349430E+01 -1.569999504E+01 -8.270076752E+00 -1.654758453E+01 -2.762834167E+01 -5.680009079E+01 1.029516449E+02 -1.089126015E+01
 7.217474580E-01 3.960553885E+00 1.513008922E-01 8.788963556E-01 1.562161595E-01 -3.292416000E+01 4.246466446E+01 4.442256927E+01 -8.318644524E+00 -7.073207855E+00 1.894246228E-02 3.206080246E+01 2.921829939E+00 -5.125325775E+01 6.811344910E+01 -1.506176853E+01 -1.291216087E+01 -8.276010513E+00 1.568961239E+01 -1.596222401E+01 -8.257612228E+00 -1.680623436E+01 -2.799487877E+01 -5.768046951E+01 1.027490997E+02 -1.088824749E+01
 7.216157317E-01 3.960572243E+00 1.520427614E-01 8.788241744E-01 1.563109607E-01 -3.335443497E+01 4.298616791E+01 4.421439743E+01 -8.426303864E+00 -7.163393497E+00 1.576683670E-02 3.261462402E+01 3.017097712E+00 -5.115988159E+01 6.809292603E+01 -1.530821037E+01 -1.289426994E+01 -8.266816139E+00 1.568759727E+01 -1.622620392E+01 -8.252079010E+00 -1.705750275E+01 -2.835537148E+01 -5.854680634E+01 1.026250687E+02 -1.089714241E+01
 7.214910388E-01 3.960598469E+00 1.527841836E-01 8.787589073E-01 1.564084738E-01 -3.378668594E+01 4.351628876E+01 4.400107574E+01 -8.534320831E+00 -7.253919125E+00 1.218306925E-02 3.317795563E+01 3.115695477E+00 -5.103455734E+01 6.799476624E+01 -1.554948616E+01 -1.286729240E+01 -8.252588272E+00 1.566768742E+01 -1.648479462E+01 -8.240883827E+00 -1.731058121E+01 -2.871767807E+01 -5.941697311E+01 1.024318924E+02 -1.089264965E+01
 7.213477492E-01 3.960602522E+00 1.535260826E-01 8.786697984E-01 1.565023065E-01 -3.420605850E+01 4.401839066E+01 4.378849030E+01 -8.639480591E+00 -7.341788769E+00 9.761919267E-03 3.371374893E+01 3.206996202E+00 -5.096132278E+01 6.802796936E+01 -1.579439735E+01 -1.285438824E+01 -8.246538162E+00 1.567800331E+01 -1.674728775E+01 -8.238413811E+00 -1.755423737E+01 -2.906814575E+01 -6.026380539E+01 1.023455811E+02 -1.091283035E+01
 7.212154865E-01 3.960616827E+00 1.542675644E-01 8.785929680E-01 1.565995961E-01 -3.462569046E+01 4.452486038E+01 4.356945038E+01 -8.744453430E+00 -7.429576397E+00 6.575092673E-03 3.425519180E+01 3.300669670E+00 -5.086353683E+01 6.800272369E+01 -1.603445053E+01 -1.283442211E+01 -8.236697197E+00 1.567484760E+01 -1.700471115E+01 -8.231627464E+00 -1.779818726E+01 -2.941913033E+01 -6.111091614E+01 1.022055435E+02 -1.092229748E+01
 7.210681438E-01 3.960615635E+00 1.550093591E-01 8.784960508E-01 1.566941440E-01 -3.503807831E+01 4.501876068E+01 4.334881210E+01 -8.847517014E+00 -7.515546322E+00 3.003521822E-03 3.478468323E+01 3.392108917E+00 -5.078167343E+01 6.802432251E+01 -1.627632141E+01 -1.281929302E+01 -8.229226112E+00 1.568244553E+01 -1.726411057E+01 -8.227704048E+00 -1.803859520E+01 -2.976318741E+01 -6.194391632E+01 1.021005096E+02 -1.093844891E+01
 7.209214568E-01 3.960613728E+00 1.557509452E-01 8.783987761E-01 1.567896456E-01 -3.544696426E+01 4.550725937E+01 4.312438965E+01 -8.949846268E+00 -7.600863457E+00 -6.522709737E-05 3.530970383E+01 3.482672215E+00 -5.069734573E+01 6.804633331E+01 -1.651837921E+01 -1.280367661E+01 -8.221413612E+00 1.569013691E+01 -1.752377129E+01 -8.223533630E+00 -1.827858162E+01 -3.010415077E+01 -6.277122498E+01 1.019917984E+02 -1.095618343E+01
 7.207747102E-01 3.960610390E+00 1.564926058E-01 8.782997727E-01 1.568858176E-01 -3.585349274E+01 4.599314880E+01 4.289773178E+01 -9.051568031E+00 -7.685621738E+00 -3.187464783E-03 3.583264542E+01 3.573188066E+00 -5.060791016E+01 6.805827332E+01 -1.675893784E+01 -1.278654194E+01 -8.212742805E+00 1.569546413E+01 -1.778189850E+01 -8.218357086E+00 -1.851753426E+01 -3.044294167E+01 -6.359418869E+01 1.018720779E+02 -1.097282887E+01
 7.206111550E-01 3.960592508E+00 1.572343111E-01 8.781788349E-01 1.569791436E-01 -3.625859833E+01 4.647658920E+01 4.266961670E+01 -9.153006554E+00 -7.769925117E+00 -6.170290988E-03 3.635350800E+01 3.663507700E+00 -5.052549362E+01 6.808659363E+01 -1.700044250E+01 -1.277067852E+01 -8.205060959E+00 1.570456219E+01 -1.804108238E+01 -8.213823318E+00 -1.875540352E+01 -3.077967834E+01 -6.441493225E+01 1.017624359E+02 -1.099208069E+01
 7.204548717E-01 3.960578918E+00 1.579759866E-01 8.780653477E-01 1.570746601E-01 -3.665732574E+01 4.695165634E+01 4.243636703E+01 -9.252700806E+00 -7.852781773E+00 -9.570918977E-03 3.686727524E+01 3.753015518E+00 -5.043988800E+01 6.811024475E+01 -1.723763847E+01 -1.275385571E+01 -8.196916580E+00 1.571254635E+01 -1.829574966E+01 -8.208740234E+00 -1.898886108E+01 -3.111113358E+01 -6.522341156E+01 1.016441498E+02 -1.100966454E+01
 7.202857733E-01 3.960555792E+00 1.587176472E-01 8.779345155E-01 1.571682692E-01 -3.705429840E+01 4.742698669E+01 4.220028687E+01 -9.351943016E+00 -7.935078144E+00 -1.307389792E-02 3.738190079E+01 3.843650818E+00 -5.033833694E+01 6.810179138E+01 -1.747677422E+01 -1.273218346E+01 -8.186077118E+00 1.571311665E+01 -1.855252838E+01 -8.200415611E+00 -1.922590446E+01 -3.144039154E+01 -6.602879333E+01 1.014940643E+02 -1.102286720E+01
 7.201126814E-01 3.960528135E+00 1.594594270E-01 8.777971268E-01 1.572616100E-01 -3.744909668E+01 4.790029526E+01 4.196361160E+01 -9.450870514E+00 -8.017022133E+00 -1.582764648E-02 3.789468002E+01 3.934041500E+00 -5.023572540E+01 6.809341431E+01 -1.771367264E+01 -1.271054745E+01 -8.174978256E+00 1.571365929E+01 -1.880697441E+01 -8.192023277E+00 -1.946031761E+01 -3.176746750E+01 -6.683092499E+01 1.013426361E+02 -1.103634262E+01
 7.199465632E-01 3.960505009E+00 1.602009237E-01 8.776671886E-01 1.573572457E-01 -3.783881760E+01 4.836749268E+01 4.172146225E+01 -9.549061775E+00 -8.098371506E+00 -1.671811007E-02 3.840264893E+01 4.023339272E+00 -5.012544632E+01 6.807208252E+01 -1.794801331E+01 -1.268720341E+01 -8.162765503E+00 1.571121025E+01 -1.905877495E+01 -8.182679176E+00 -1.969300842E+01 -3.209035873E+01 -6.762602997E+01 1.011753464E+02 -1.105014515E+01
 7.197609544E-01 3.960468531E+00 1.609427780E-01 8.775109649E-01 1.574494988E-01 -3.823443985E+01 4.884804535E+01 4.147645187E+01 -9.648456573E+00 -8.180483818E+00 -1.867976971E-02 3.892427826E+01 4.117033958E+00 -4.999385834E+01 6.799341583E+01 -1.817847633E+01 -1.265552711E+01 -8.146811485E+00 1.569547939E+01 -1.930648994E+01 -8.167660713E+00 -1.992548370E+01 -3.241722870E+01 -6.843187714E+01 1.009556732E+02 -1.105293560E+01
 7.195857763E-01 3.960437298E+00 1.616842598E-01 8.773667216E-01 1.575446576E-01 -3.861916351E+01 4.931127930E+01 4.122753525E+01 -9.744148254E+00 -8.259523392E+00 -2.379640006E-02 3.942980957E+01 4.208590984E+00 -4.986805344E+01 6.793601227E+01 -1.840922928E+01 -1.262645149E+01 -8.131969452E+00 1.568465042E+01 -1.955458069E+01 -8.154507637E+00 -2.015640831E+01 -3.273512268E+01 -6.921324921E+01 1.007499313E+02 -1.105598450E+01
 7.194016576E-01 3.960401535E+00 1.624260396E-01 8.772091866E-01 1.576385796E-01 -3.900543213E+01 4.978388977E+01 4.097811127E+01 -9.842217445E+00 -8.340437889E+00 -2.228698879E-02 3.994461441E+01 4.301232338E+00 -4.971105576E+01 6.780475616E+01 -1.863704300E+01 -1.258824635E+01 -8.111874580E+00 1.565672016E+01 -1.979957771E+01 -8.135282516E+00 -2.039001656E+01 -3.305376816E+01 -7.000540161E+01 1.004801865E+02 -1.105553150E+01
 7.192155719E-01 3.960364103E+00 1.631676406E-01 8.770481348E-01 1.577328891E-01 -3.939121628E+01 5.025781250E+01 4.072418594E+01 -9.940295219E+00 -8.421287537E+00 -2.035930566E-02 4.046165466E+01 4.394859314E+00 -4.954365540E+01 6.765203094E+01 -1.886229134E+01 -1.254723072E+01 -8.090101242E+00 1.562381935E+01 -2.004190063E+01 -8.114259720E+00 -2.062244225E+01 -3.337172318E+01 -7.079771423E+01 1.001881409E+02 -1.105164528E+01
 7.190335989E-01 3.960327387E+00 1.639092714E-01 8.768903613E-01 1.578284651E-01 -3.976881027E+01 5.071973801E+01 4.046734619E+01 -1.003481579E+01 -8.499132156E+00 -2.342248522E-02 4.096759033E+01 4.488251686E+00 -4.937931442E+01 6.750889587E+01 -1.908686638E+01 -1.250625038E+01 -8.068802834E+00 1.559307957E+01 -2.028354836E+01 -8.093235970E+00 -2.085250664E+01 -3.368276978E+01 -7.156860352E+01 9.990085602E+01 -1.104266167E+01
 7.188445926E-01 3.960290670E+00 1.646509618E-01 8.767222762E-01 1.579236239E-01 -4.015495300E+01 5.120402908E+01 4.020871353E+01 -1.013213921E+01 -8.579219818E+00 -2.433645725E-02 4.149576569E+01 4.587398052E+00 -4.916658401E+01 6.724605560E+01 -1.930789375E+01 -1.245046997E+01 -8.039554596E+00 1.553467941E+01 -2.052147293E+01 -8.062592506E+00 -2.108894157E+01 -3.400053787E+01 -7.235866547E+01 9.951166534E+01 -1.101617050E+01
 7.186576724E-01 3.960253000E+00 1.653927416E-01 8.765550852E-01 1.580196172E-01 -4.053613663E+01 5.168178940E+01 3.994607544E+01 -1.022912598E+01 -8.659008980E+00 -2.218434587E-02 4.201840591E+01 4.684749603E+00 -4.895005417E+01 6.698152924E+01 -1.952841949E+01 -1.239552021E+01 -8.009627342E+00 1.547583103E+01 -2.075889587E+01 -8.032427788E+00 -2.132511902E+01 -3.431405258E+01 -7.314328003E+01 9.911689758E+01 -1.099365044E+01
 7.184746861E-01 3.960217714E+00 1.661342531E-01 8.763916492E-01 1.581171453E-01 -4.091257477E+01 5.215253830E+01 3.968046951E+01 -1.032419109E+01 -8.737167358E+00 -2.245278098E-02 4.253482819E+01 4.781897068E+00 -4.873073578E+01 6.671287537E+01 -1.974773788E+01 -1.233969784E+01 -7.979305744E+00 1.541600704E+01 -2.099508858E+01 -8.001764297E+00 -2.156015205E+01 -3.462353897E+01 -7.391617584E+01 9.871575165E+01 -1.096863937E+01
 7.182914615E-01 3.960186720E+00 1.668761522E-01 8.762257099E-01 1.582153738E-01 -4.129265594E+01 5.264042282E+01 3.941413498E+01 -1.042128181E+01 -8.816998482E+00 -1.898419112E-02 4.306814957E+01 4.883461952E+00 -4.846218491E+01 6.632293701E+01 -1.995603180E+01 -1.226901817E+01 -7.940853596E+00 1.532811260E+01 -2.121959496E+01 -7.961405277E+00 -2.179374123E+01 -3.493594360E+01 -7.470033264E+01 9.821218872E+01 -1.092611027E+01
 7.181104422E-01 3.960153580E+00 1.676176786E-01 8.760613203E-01 1.583146453E-01 -4.167242813E+01 5.312336349E+01 3.914333344E+01 -1.051788139E+01 -8.896388054E+00 -1.691827737E-02 4.359758759E+01 4.984091759E+00 -4.821144867E+01 6.597851562E+01 -2.016511345E+01 -1.220297337E+01 -7.905326843E+00 1.525069141E+01 -2.144498253E+01 -7.924053192E+00 -2.202367020E+01 -3.524797821E+01 -7.548301697E+01 9.774372864E+01 -1.088927364E+01
 7.179355025E-01 3.960127115E+00 1.683593988E-01 8.759027123E-01 1.584158689E-01 -4.204509735E+01 5.360184479E+01 3.886835480E+01 -1.061212158E+01 -8.973814964E+00 -1.669985428E-02 4.412355804E+01 5.086082458E+00 -4.792920685E+01 6.556110382E+01 -2.037153053E+01 -1.212831688E+01 -7.864642620E+00 1.515635681E+01 -2.166757774E+01 -7.881129742E+00 -2.225699234E+01 -3.555414581E+01 -7.625007629E+01 9.720941925E+01 -1.083975887E+01
 7.177639008E-01 3.960104465E+00 1.691010743E-01 8.757467866E-01 1.585185230E-01 -4.241784668E+01 5.408551407E+01 3.859172440E+01 -1.070698166E+01 -9.051762581E+00 -1.444143988E-02 4.465494537E+01 5.189510345E+00 -4.762371445E+01 6.509088898E+01 -2.057627487E+01 -1.204744434E+01 -7.820147038E+00 1.504977226E+01 -2.188843346E+01 -7.834175110E+00 -2.249298286E+01 -3.586036301E+01 -7.701972961E+01 9.662973022E+01 -1.078344440E+01
 7.175934315E-01 3.960080147E+00 1.698426604E-01 8.755907416E-01 1.586217731E-01 -4.278611374E+01 5.456238937E+01 3.831270599E+01 -1.080063152E+01 -9.128664017E+00 -1.246665232E-02 4.518019867E+01 5.291950703E+00 -4.732378387E+01 6.463838959E+01 -2.077918816E+01 -1.196903038E+01 -7.776500702E+00 1.494723034E+01 -2.210736847E+01 -7.788749695E+00 -2.272538948E+01 -3.616270828E+01 -7.778070831E+01 9.606243896E+01 -1.072852516E+01
 7.174343467E-01 3.960066557E+00 1.705843657E-01 8.754474521E-01 1.587282270E-01 -4.315629196E+01 5.504706573E+01 3.803074265E+01 -1.089488792E+01 -9.206178665E+00 -9.977275506E-03 4.571370316E+01 5.396831512E+00 -4.699456406E+01 6.411446381E+01 -2.097812462E+01 -1.188178539E+01 -7.728127480E+00 1.482813644E+01 -2.232212257E+01 -7.737681389E+00 -2.295979500E+01 -3.646705627E+01 -7.854618073E+01 9.543421173E+01 -1.066292286E+01
 7.172796726E-01 3.960056305E+00 1.713260859E-01 8.753079772E-01 1.588361114E-01 -4.352266693E+01 5.552862167E+01 3.774591064E+01 -1.098773956E+01 -9.282523155E+00 -8.954055607E-03 4.624477005E+01 5.502375126E+00 -4.665284729E+01 6.356318665E+01 -2.117523575E+01 -1.179032993E+01 -7.677675724E+00 1.470266533E+01 -2.253496742E+01 -7.683851719E+00 -2.319383049E+01 -3.676826859E+01 -7.930283356E+01 9.478037262E+01 -1.059105301E+01
 7.171245217E-01 3.960043430E+00 1.720676571E-01 8.751666546E-01 1.589443088E-01 -4.387920380E+01 5.599685287E+01 3.745885849E+01 -1.107835579E+01 -9.356940269E+00 -7.122400682E-03 4.676328278E+01 5.605597973E+00 -4.631332016E+01 6.302425385E+01 -2.137307167E+01 -1.170040417E+01 -7.627499104E+00 1.457999420E+01 -2.274860573E+01 -7.630923271E+00 -2.342703438E+01 -3.706100845E+01 -8.004158783E+01 9.413329315E+01 -1.052144527E+01
 7.169873118E-01 3.960045576E+00 1.728094220E-01 8.750463128E-01 1.590569913E-01 -4.423627472E+01 5.646974182E+01 3.716822433E+01 -1.117034531E+01 -9.432705879E+00 -1.010844368E-03 4.728711319E+01 5.709057331E+00 -4.595207214E+01 6.243363571E+01 -2.156419373E+01 -1.160498238E+01 -7.573887825E+00 1.444533062E+01 -2.295515442E+01 -7.574579716E+00 -2.365829277E+01 -3.735495758E+01 -8.078668976E+01 9.344181061E+01 -1.044836330E+01
 7.168533206E-01 3.960049152E+00 1.735511720E-01 8.749282956E-01 1.591707468E-01 -4.459372330E+01 5.694382095E+01 3.687735367E+01 -1.126163197E+01 -9.507887840E+00 2.442690544E-03 4.781215668E+01 5.813818932E+00 -4.559038162E+01 6.183924484E+01 -2.174946213E+01 -1.150939846E+01 -7.520144939E+00 1.430974007E+01 -2.315549469E+01 -7.518069267E+00 -2.388396835E+01 -3.764926529E+01 -8.152939606E+01 9.274755096E+01 -1.037033272E+01
 7.167169452E-01 3.960048676E+00 1.742926240E-01 8.748059869E-01 1.592845321E-01 -4.494672012E+01 5.740961838E+01 3.658605194E+01 -1.135104561E+01 -9.581419945E+00 3.355853725E-03 4.832919312E+01 5.917689800E+00 -4.523204041E+01 6.125733948E+01 -2.193549156E+01 -1.141432381E+01 -7.466843605E+00 1.417697334E+01 -2.335666466E+01 -7.461765289E+00 -2.410830116E+01 -3.793953323E+01 -8.226057434E+01 9.206229401E+01 -1.029357433E+01
 7.166031599E-01 3.960065126E+00 1.750344485E-01 8.747105002E-01 1.594035476E-01 -4.528479767E+01 5.785798645E+01 3.628668594E+01 -1.143727303E+01 -9.652527809E+00 6.369074807E-03 4.883091736E+01 6.018828869E+00 -4.486071014E+01 6.065123367E+01 -2.211626625E+01 -1.131620502E+01 -7.411551476E+00 1.403857040E+01 -2.355229759E+01 -7.403654575E+00 -2.432893181E+01 -3.821826935E+01 -8.296605682E+01 9.134970856E+01 -1.021265030E+01
 7.164894342E-01 3.960080147E+00 1.757760346E-01 8.746138215E-01 1.595230997E-01 -4.562498474E+01 5.830942535E+01 3.598662949E+01 -1.152392101E+01 -9.723960876E+00 8.999448270E-03 4.933578491E+01 6.120769501E+00 -4.448851776E+01 6.004576111E+01 -2.229711151E+01 -1.121803474E+01 -7.356043816E+00 1.390025902E+01 -2.374802589E+01 -7.345427036E+00 -2.454923630E+01 -3.849866486E+01 -8.367530823E+01 9.063768768E+01 -1.013076210E+01
 7.163769007E-01 3.960094452E+00 1.765176654E-01 8.745170832E-01 1.596430987E-01 -4.595829773E+01 5.875120163E+01 3.568648911E+01 -1.160882282E+01 -9.793913841E+00 1.158985216E-02 4.983123016E+01 6.221012115E+00 -4.411522675E+01 5.943936920E+01 -2.247426605E+01 -1.112049580E+01 -7.300246239E+00 1.376168060E+01 -2.393983078E+01 -7.287502766E+00 -2.476589775E+01 -3.877323151E+01 -8.437115479E+01 8.992344666E+01 -1.005031013E+01
 7.162823081E-01 3.960119724E+00 1.772593856E-01 8.744418621E-01 1.597674191E-01 -4.628601837E+01 5.918200684E+01 3.538330078E+01 -1.169220161E+01 -9.862791061E+00 1.391998213E-02 5.031660080E+01 6.318733215E+00 -4.375200653E+01 5.886390305E+01 -2.264875412E+01 -1.102660370E+01 -7.246241570E+00 1.363022614E+01 -2.412885094E+01 -7.232108116E+00 -2.497697449E+01 -3.904391479E+01 -8.505618286E+01 8.923365784E+01 -9.974139214E+00
 7.161913514E-01 3.960146189E+00 1.780011356E-01 8.743697405E-01 1.598927528E-01 -4.660914612E+01 5.960662842E+01 3.507677460E+01 -1.177390289E+01 -9.930280685E+00 1.453283988E-02 5.079663849E+01 6.416262627E+00 -4.338761139E+01 5.828846359E+01 -2.281846046E+01 -1.093187523E+01 -7.191968918E+00 1.349872398E+01 -2.431278419E+01 -7.176091194E+00 -2.518211937E+01 -3.931083298E+01 -8.573073578E+01 8.854064178E+01 -9.895069122E+00
 7.160993218E-01 3.960170984E+00 1.787426919E-01 8.742948771E-01 1.600182652E-01 -4.692231369E+01 6.001845932E+01 3.476941299E+01 -1.185311794E+01 -9.995635986E+00 1.523003168E-02 5.126435089E+01 6.511850357E+00 -4.302069855E+01 5.770944595E+01 -2.298765755E+01 -1.083650589E+01 -7.137177944E+00 1.336634159E+01 -2.449618530E+01 -7.119545937E+00 -2.538656807E+01 -3.956919861E+01 -8.638607025E+01 8.784181976E+01 -9.816006660E+00
 7.160208821E-01 3.960201740E+00 1.794844717E-01 8.742362261E-01 1.601468325E-01 -4.723122787E+01 6.041862488E+01 3.446055603E+01 -1.193174744E+01 -1.006065941E+01 1.762266271E-02 5.172098541E+01 6.603471279E+00 -4.267554474E+01 5.718947601E+01 -2.315521812E+01 -1.074839020E+01 -7.086041451E+00 1.324759674E+01 -2.467788124E+01 -7.067818642E+00 -2.558414459E+01 -3.982461548E+01 -8.703544617E+01 8.719202423E+01 -9.749203682E+00
 7.159464359E-01 3.960233450E+00 1.802261770E-01 8.741810322E-01 1.602766365E-01 -4.753138351E+01 6.080710602E+01 3.414762115E+01 -1.200760841E+01 -1.012337875E+01 1.816646941E-02 5.216707230E+01 6.694098473E+00 -4.233248901E+01 5.667860413E+01 -2.332180786E+01 -1.066089249E+01 -7.035190582E+00 1.313090801E+01 -2.485856056E+01 -7.016433716E+00 -2.577927589E+01 -4.007277679E+01 -8.766616058E+01 8.654541779E+01 -9.679480553E+00
 7.158719897E-01 3.960263968E+00 1.809677035E-01 8.741245270E-01 1.604068130E-01 -4.782583237E+01 6.118730545E+01 3.383563995E+01 -1.208181381E+01 -1.018468571E+01 1.798974536E-02 5.260485840E+01 6.783383846E+00 -4.198756027E+01 5.616275787E+01 -2.348358536E+01 -1.057244968E+01 -6.983939171E+00 1.301301956E+01 -2.503411674E+01 -6.964333534E+00 -2.596936989E+01 -4.031605530E+01 -8.828477478E+01 8.589398956E+01 -9.610504150E+00
 7.158038616E-01 3.960294962E+00 1.817094237E-01 8.740747571E-01 1.605383158E-01 -4.811071014E+01 6.155078888E+01 3.352083969E+01 -1.215373898E+01 -1.024413681E+01 1.827696897E-02 5.302691269E+01 6.868972778E+00 -4.166271973E+01 5.570336533E+01 -2.364595604E+01 -1.049039268E+01 -6.935985565E+00 1.290816879E+01 -2.521031570E+01 -6.916395664E+00 -2.615452957E+01 -4.055152893E+01 -8.888581848E+01 8.528671265E+01 -9.549309731E+00
 7.157395482E-01 3.960325956E+00 1.824510843E-01 8.740290999E-01 1.606709957E-01 -4.838797760E+01 6.190062332E+01 3.320384598E+01 -1.222352505E+01 -1.030182171E+01 1.783982851E-02 5.343608856E+01 6.951885700E+00 -4.134927750E+01 5.527867508E+01 -2.380843544E+01 -1.041205406E+01 -6.889906406E+00 1.281132603E+01 -2.538665581E+01 -6.870886326E+00 -2.633612442E+01 -4.078073502E+01 -8.947158051E+01 8.470566559E+01 -9.493300438E+00
 7.156772017E-01 3.960356951E+00 1.831927896E-01 8.739841580E-01 1.608041376E-01 -4.866176987E+01 6.224517822E+01 3.288753891E+01 -1.229255581E+01 -1.035888100E+01 1.781636104E-02 5.383996582E+01 7.033552647E+00 -4.103549957E+01 5.485248947E+01 -2.396649551E+01 -1.033415699E+01 -6.843663692E+00 1.271408749E+01 -2.555827904E+01 -6.825560570E+00 -2.651341629E+01 -4.100704956E+01 -9.005101013E+01 8.412322235E+01 -9.439373016E+00
 7.156147957E-01 3.960385799E+00 1.839343607E-01 8.739382625E-01 1.609376073E-01 -4.893015289E+01 6.258103943E+01 3.256928253E+01 -1.236007500E+01 -1.041465092E+01 1.728439331E-02 5.423575592E+01 7.113791943E+00 -4.073015976E+01 5.444888687E+01 -2.412290001E+01 -1.025862694E+01 -6.798768520E+00 1.262204838E+01 -2.572814369E+01 -6.781735420E+00 -2.668659973E+01 -4.122874832E+01 -9.061965942E+01 8.355711365E+01 -9.387675285E+00
 7.155535817E-01 3.960410118E+00 1.846762002E-01 8.738929629E-01 1.610711813E-01 -4.918067169E+01 6.288600159E+01 3.224818039E+01 -1.242251682E+01 -1.046613979E+01 1.482036617E-02 5.460196304E+01 7.188188553E+00 -4.045403671E+01 5.412298584E+01 -2.427731705E+01 -1.019141769E+01 -6.758655548E+00 1.254798317E+01 -2.589589119E+01 -6.743310928E+00 -2.684987450E+01 -4.143538666E+01 -9.115185547E+01 8.305054474E+01 -9.346947670E+00
 7.154935002E-01 3.960434198E+00 1.854178309E-01 8.738476038E-01 1.612053812E-01 -4.943024063E+01 6.319088745E+01 3.192625237E+01 -1.248474121E+01 -1.051744652E+01 1.243467722E-02 5.496826935E+01 7.262881756E+00 -4.017393112E+01 5.378774643E+01 -2.443007660E+01 -1.012277603E+01 -6.717817307E+00 1.247171497E+01 -2.606187630E+01 -6.703880787E+00 -2.701185989E+01 -4.164122009E+01 -9.168241119E+01 8.253536224E+01 -9.304079056E+00
 7.154347897E-01 3.960458279E+00 1.861593574E-01 8.738025427E-01 1.613400877E-01 -4.967154694E+01 6.348680115E+01 3.160106277E+01 -1.254549503E+01 -1.056751919E+01 1.209395938E-02 5.532649612E+01 7.336071968E+00 -3.988668442E+01 5.344200134E+01 -2.458003235E+01 -1.005302525E+01 -6.675706387E+00 1.239297104E+01 -2.622486877E+01 -6.663640022E+00 -2.717124367E+01 -4.184012222E+01 -9.219974518E+01 8.200718689E+01 -9.260400772E+00
 7.153692842E-01 3.960471869E+00 1.869011372E-01 8.737482429E-01 1.614731997E-01 -4.990592957E+01 6.376551056E+01 3.127703857E+01 -1.260413074E+01 -1.061569405E+01 1.042489521E-02 5.566766739E+01 7.405096054E+00 -3.963298798E+01 5.317790985E+01 -2.472830963E+01 -9.992179871E+00 -6.639062881E+00 1.233312702E+01 -2.638605881E+01 -6.629139423E+00 -2.732113457E+01 -4.203273010E+01 -9.270219421E+01 8.154637909E+01 -9.231085777E+00
 7.153036594E-01 3.960484028E+00 1.876427978E-01 8.736926913E-01 1.616065502E-01 -5.013372040E+01 6.403538513E+01 3.095136070E+01 -1.266078186E+01 -1.066218090E+01 7.668604609E-03 5.600056076E+01 7.473170757E+00 -3.937977219E+01 5.291734314E+01 -2.487480354E+01 -9.931534767E+00 -6.602448940E+00 1.227407455E+01 -2.654534721E+01 -6.594722748E+00 -2.746844292E+01 -4.221972656E+01 -9.319078064E+01 8.108586884E+01 -9.200604439E+00
 7.152399421E-01 3.960495949E+00 1.883844584E-01 8.736379743E-01 1.617402732E-01 -5.035315323E+01 6.429518127E+01 3.062386894E+01 -1.271558857E+01 -1.070712948E+01 5.796212237E-03 5.632398224E+01 7.539611816E+00 -3.912294006E+01 5.265110016E+01 -2.501946640E+01 -9.870060921E+00 -6.565126419E+00 1.221366310E+01 -2.670266724E+01 -6.559655190E+00 -2.761378479E+01 -4.239974594E+01 -9.366441345E+01 8.061764526E+01 -9.169619560E+00
 7.151718140E-01 3.960503101E+00 1.891260594E-01 8.735767603E-01 1.618733108E-01 -5.056901169E+01 6.454833221E+01 3.029424667E+01 -1.276943016E+01 -1.075118637E+01 3.668459598E-03 5.664136124E+01 7.604883671E+00 -3.886748123E+01 5.239290619E+01 -2.516311455E+01 -9.809052467E+00 -6.527956963E+00 1.215509319E+01 -2.685889816E+01 -6.524816513E+00 -2.775657845E+01 -4.257643509E+01 -9.413121796E+01 8.015299225E+01 -9.141942024E+00
 7.150952816E-01 3.960500479E+00 1.898678839E-01 8.735038638E-01 1.620043516E-01 -5.077605057E+01 6.478915405E+01 2.996699333E+01 -1.282089996E+01 -1.079310703E+01 9.525033529E-04 5.694619751E+01 7.668128967E+00 -3.862618637E+01 5.217010880E+01 -2.530428696E+01 -9.751858711E+00 -6.492980957E+00 1.210469627E+01 -2.701246262E+01 -6.492317200E+00 -2.789306450E+01 -4.274515533E+01 -9.457992554E+01 7.971779633E+01 -9.117095947E+00
 7.150200009E-01 3.960497618E+00 1.906095296E-01 8.734312057E-01 1.621359587E-01 -5.098039627E+01 6.502646637E+01 2.963656425E+01 -1.287204456E+01 -1.083476067E+01 -5.808204878E-04 5.724827957E+01 7.730647564E+00 -3.838116455E+01 5.193925858E+01 -2.544150543E+01 -9.693750381E+00 -6.457336426E+00 1.205240154E+01 -2.716180420E+01 -6.459170818E+00 -2.802590942E+01 -4.291162491E+01 -9.502530670E+01 7.927259827E+01 -9.093214989E+00
 7.149459124E-01 3.960494757E+00 1.913510710E-01 8.733585477E-01 1.622679383E-01 -5.117458344E+01 6.525127411E+01 2.930524635E+01 -1.292075634E+01 -1.087436771E+01 -1.677384251E-03 5.753832626E+01 7.791214943E+00 -3.813280487E+01 5.170112991E+01 -2.557518005E+01 -9.634114265E+00 -6.421063900E+00 1.199838448E+01 -2.730734825E+01 -6.424945831E+00 -2.815497208E+01 -4.306955338E+01 -9.545152283E+01 7.881861115E+01 -9.068503380E+00
 7.148618698E-01 3.960482836E+00 1.920928061E-01 8.732724190E-01 1.623977721E-01 -5.136597443E+01 6.547322845E+01 2.897434616E+01 -1.296836758E+01 -1.091288948E+01 -4.189000931E-03 5.782550049E+01 7.852155209E+00 -3.788443375E+01 5.146265411E+01 -2.570960236E+01 -9.574076653E+00 -6.384612083E+00 1.194425392E+01 -2.745366478E+01 -6.390262127E+00 -2.828428459E+01 -4.322449875E+01 -9.587067413E+01 7.836330414E+01 -9.041851997E+00
 7.147731185E-01 3.960466623E+00 1.928344816E-01 8.731791973E-01 1.625268012E-01 -5.155582428E+01 6.569412994E+01 2.864098930E+01 -1.301546001E+01 -1.095088959E+01 -7.176561747E-03 5.811216354E+01 7.913619995E+00 -3.763256454E+01 5.121652985E+01 -2.584296608E+01 -9.512773514E+00 -6.347492695E+00 1.188832474E+01 -2.759884071E+01 -6.354654312E+00 -2.841266251E+01 -4.337780762E+01 -9.628667450E+01 7.789882660E+01 -9.013019562E+00
 7.146862745E-01 3.960450411E+00 1.935761869E-01 8.730868697E-01 1.626560539E-01 -5.173435211E+01 6.590128326E+01 2.830819321E+01 -1.306042480E+01 -1.098711681E+01 -7.730579935E-03 5.838526917E+01 7.972145081E+00 -3.737792206E+01 5.096695328E+01 -2.597259903E+01 -9.451847076E+00 -6.309788227E+00 1.183155155E+01 -2.774000359E+01 -6.319182396E+00 -2.853742218E+01 -4.352165985E+01 -9.668340302E+01 7.742987061E+01 -8.986155510E+00
 7.146001458E-01 3.960433960E+00 1.943177432E-01 8.729943037E-01 1.627856940E-01 -5.190665817E+01 6.609994507E+01 2.797459221E+01 -1.310352135E+01 -1.102177048E+01 -9.276333265E-03 5.865025711E+01 8.029623985E+00 -3.711640930E+01 5.070487976E+01 -2.610028076E+01 -9.388855934E+00 -6.270892143E+00 1.177185631E+01 -2.787907791E+01 -6.282302380E+00 -2.866041565E+01 -4.366026688E+01 -9.706696320E+01 7.694839478E+01 -8.958240509E+00
 7.145039439E-01 3.960410357E+00 1.950595230E-01 8.728876114E-01 1.629132479E-01 -5.208978653E+01 6.631675720E+01 2.763883591E+01 -1.314909077E+01 -1.105833817E+01 -1.176807098E-02 5.893342972E+01 8.091698647E+00 -3.684271240E+01 5.040842438E+01 -2.622092438E+01 -9.321217537E+00 -6.229755878E+00 1.170414257E+01 -2.801060486E+01 -6.242121220E+00 -2.877833939E+01 -4.380732727E+01 -9.747093201E+01 7.643746185E+01 -8.922422409E+00
 7.144072056E-01 3.960385799E+00 1.958012283E-01 8.727788329E-01 1.630408019E-01 -5.225591660E+01 6.651425934E+01 2.730313301E+01 -1.319038582E+01 -1.109129047E+01 -1.420969516E-02 5.919772339E+01 8.151284218E+00 -3.656226349E+01 5.009502792E+01 -2.633913803E+01 -9.251162529E+00 -6.187390804E+00 1.163246346E+01 -2.813951683E+01 -6.200235844E+00 -2.889468002E+01 -4.393999481E+01 -9.784169006E+01 7.590920258E+01 -8.882012367E+00
 7.143117189E-01 3.960361242E+00 1.965428293E-01 8.726703525E-01 1.631687582E-01 -5.241916656E+01 6.670908356E+01 2.696541214E+01 -1.323263073E+01 -1.112504578E+01 -1.107055414E-02 5.945983887E+01 8.208871841E+00 -3.627349854E+01 4.976679611E+01 -2.645629311E+01 -9.179827690E+00 -6.143564224E+00 1.155730915E+01 -2.826728249E+01 -6.157441616E+00 -2.901098061E+01 -4.407026672E+01 -9.821378326E+01 7.536618805E+01 -8.847098351E+00
 7.142179608E-01 3.960336685E+00 1.972844303E-01 8.725627065E-01 1.632969081E-01 -5.257662582E+01 6.689678955E+01 2.663023758E+01 -1.327198982E+01 -1.115639400E+01 -1.267276052E-02 5.971445465E+01 8.266829491E+00 -3.598556137E+01 4.943744278E+01 -2.656974030E+01 -9.107939720E+00 -6.099767208E+00 1.148185825E+01 -2.839106178E+01 -6.114165783E+00 -2.912313843E+01 -4.419574738E+01 -9.856859589E+01 7.482363129E+01 -8.805272102E+00
 7.141200900E-01 3.960311413E+00 1.980261505E-01 8.724485636E-01 1.634245962E-01 -5.273614502E+01 6.709335327E+01 2.629377556E+01 -1.331211185E+01 -1.118830681E+01 -1.347726956E-02 5.997798920E+01 8.327565193E+00 -3.567116165E+01 4.904280472E+01 -2.667956734E+01 -9.027945518E+00 -6.051405430E+00 1.139122105E+01 -2.851095963E+01 -6.065369129E+00 -2.923651314E+01 -4.432265472E+01 -9.892842865E+01 7.422521973E+01 -8.753493309E+00
 7.140231729E-01 3.960286140E+00 1.987679154E-01 8.723343015E-01 1.635523885E-01 -5.289322281E+01 6.728792572E+01 2.595428085E+01 -1.335190487E+01 -1.121994877E+01 -1.332938764E-02 6.024023056E+01 8.388162613E+00 -3.535010529E+01 4.863261414E+01 -2.678700829E+01 -8.946253777E+00 -6.001801491E+00 1.129693604E+01 -2.862828064E+01 -6.015319347E+00 -2.934846497E+01 -4.444753647E+01 -9.928516388E+01 7.361083221E+01 -8.700296402E+00
 7.139283419E-01 3.960261822E+00 1.995095909E-01 8.722212315E-01 1.636806428E-01 -5.303853989E+01 6.746830750E+01 2.561659813E+01 -1.338811016E+01 -1.124859619E+01 -1.522419602E-02 6.048821640E+01 8.447252274E+00 -3.502270126E+01 4.821037674E+01 -2.689143372E+01 -8.863160133E+00 -5.951049328E+00 1.119982052E+01 -2.874236298E+01 -5.964257717E+00 -2.945784950E+01 -4.456261063E+01 -9.961619568E+01 7.298584747E+01 -8.642515182E+00
 7.138359547E-01 3.960238457E+00 2.002511173E-01 8.721099496E-01 1.638095975E-01 -5.318572998E+01 6.765373993E+01 2.527784729E+01 -1.342724037E+01 -1.127972698E+01 -8.952588774E-03 6.074136734E+01 8.504929543E+00 -3.469243622E+01 4.777796555E+01 -2.699115944E+01 -8.779199600E+00 -5.899738789E+00 1.110030746E+01 -2.885140610E+01 -5.912541866E+00 -2.956337929E+01 -4.467935944E+01 -9.996073151E+01 7.235211182E+01 -8.591382980E+00
 7.137469053E-01 3.960218668E+00 2.009928375E-01 8.720013499E-01 1.639392376E-01 -5.332802963E+01 6.783557129E+01 2.493964386E+01 -1.346261406E+01 -1.130774403E+01 -1.103293430E-02 6.099087906E+01 8.565510750E+00 -3.434306335E+01 4.729919434E+01 -2.708930969E+01 -8.688969612E+00 -5.845084190E+00 1.098999119E+01 -2.895874214E+01 -5.856513977E+00 -2.967034912E+01 -4.479217148E+01 -1.002856445E+02 7.167941284E+01 -8.522940636E+00
 7.136614919E-01 3.960202217E+00 2.017345279E-01 8.718960881E-01 1.640699357E-01 -5.346425629E+01 6.801265717E+01 2.459973907E+01 -1.349680614E+01 -1.133481312E+01 -1.190472860E-02 6.123612213E+01 8.625710487E+00 -3.397739410E+01 4.678364563E+01 -2.718394661E+01 -8.594292641E+00 -5.787613392E+00 1.087110233E+01 -2.906231689E+01 -5.797449112E+00 -2.977627754E+01 -4.490005875E+01 -1.006003036E+02 7.097358704E+01 -8.449679375E+00
 7.135785818E-01 3.960186720E+00 2.024762332E-01 8.717926741E-01 1.642009616E-01 -5.359716034E+01 6.818630981E+01 2.426032257E+01 -1.353139877E+01 -1.136225224E+01 -8.643746376E-03 6.147790146E+01 8.684007645E+00 -3.361082458E+01 4.626613998E+01 -2.727517128E+01 -8.500336647E+00 -5.729872704E+00 1.075172424E+01 -2.916221428E+01 -5.738754272E+00 -2.987911797E+01 -4.500528336E+01 -1.009133606E+02 7.026609039E+01 -8.380800247E+00
 7.134987116E-01 3.960172653E+00 2.032178640E-01 8.716918826E-01 1.643326283E-01 -5.373010635E+01 6.836042786E+01 2.392172241E+01 -1.356532955E+01 -1.138917446E+01 -7.607542444E-03 6.171996307E+01 8.743141174E+00 -3.324443817E+01 4.574608231E+01 -2.736056137E+01 -8.406209946E+00 -5.672085762E+00 1.063172150E+01 -2.925585365E+01 -5.679867268E+00 -2.997608376E+01 -4.511070251E+01 -1.012237549E+02 6.955755615E+01 -8.308036804E+00
 7.134236097E-01 3.960161686E+00 2.039594501E-01 8.715957999E-01 1.644654274E-01 -5.384842300E+01 6.851672363E+01 2.358281898E+01 -1.359570217E+01 -1.141317463E+01 -6.079694256E-03 6.194466782E+01 8.799423218E+00 -3.287236404E+01 4.521239853E+01 -2.744205475E+01 -8.310668945E+00 -5.613263130E+00 1.050852108E+01 -2.934531212E+01 -5.619961739E+00 -3.007001686E+01 -4.520409393E+01 -1.015061722E+02 6.883493042E+01 -8.233294487E+00
 7.133587003E-01 3.960158825E+00 2.047012299E-01 8.715109825E-01 1.646004170E-01 -5.397328568E+01 6.868502045E+01 2.324517822E+01 -1.362745190E+01 -1.143847847E+01 -5.382695701E-03 6.218083954E+01 8.858467102E+00 -3.248582840E+01 4.464263535E+01 -2.751862907E+01 -8.210293770E+00 -5.551914215E+00 1.037690353E+01 -2.942950058E+01 -5.556740761E+00 -3.016125107E+01 -4.530356979E+01 -1.018000870E+02 6.808540344E+01 -8.150049210E+00
 7.132977843E-01 3.960157871E+00 2.054429054E-01 8.714301586E-01 1.647363752E-01 -5.408869171E+01 6.884060669E+01 2.290469933E+01 -1.365692902E+01 -1.146193123E+01 -4.277249333E-03 6.240519333E+01 8.915372849E+00 -3.209677124E+01 4.406938171E+01 -2.759325409E+01 -8.109351158E+00 -5.490067005E+00 1.024444580E+01 -2.951159096E+01 -5.493066788E+00 -3.025027847E+01 -4.539533234E+01 -1.020764999E+02 6.732904053E+01 -8.067088127E+00
 7.132397890E-01 3.960157871E+00 2.061845660E-01 8.713518381E-01 1.648727059E-01 -5.419154739E+01 6.898040771E+01 2.256387138E+01 -1.368334484E+01 -1.148285580E+01 -2.802522387E-03 6.261419296E+01 8.969678879E+00 -3.170523834E+01 4.349301147E+01 -2.766971970E+01 -8.007415771E+00 -5.427680016E+00 1.011122894E+01 -2.959561729E+01 -5.428603172E+00 -3.034066963E+01 -4.547672653E+01 -1.023289490E+02 6.656770325E+01 -7.983325958E+00
 7.131853700E-01 3.960159540E+00 2.069261968E-01 8.712768555E-01 1.650096923E-01 -5.429622650E+01 6.912271118E+01 2.222588348E+01 -1.371035767E+01 -1.150433254E+01 -8.562393486E-04 6.282503510E+01 9.023949623E+00 -3.131710243E+01 4.292151260E+01 -2.774144936E+01 -7.907325745E+00 -5.365782738E+00 9.979113579E+00 -2.967455482E+01 -5.365298271E+00 -3.042652130E+01 -4.555984879E+01 -1.025851135E+02 6.581352997E+01 -7.900509357E+00
 7.131388187E-01 3.960165977E+00 2.076678276E-01 8.712108135E-01 1.651484370E-01 -5.439651108E+01 6.925946045E+01 2.188836288E+01 -1.373692513E+01 -1.152555180E+01 3.353499342E-03 6.303034973E+01 9.076367378E+00 -3.092904091E+01 4.235031509E+01 -2.780892181E+01 -7.807961464E+00 -5.303857327E+00 9.847043037E+00 -2.974893188E+01 -5.302448273E+00 -3.050819588E+01 -4.563974762E+01 -1.028353043E+02 6.505977631E+01 -7.819947243E+00
 7.131013870E-01 3.960177898E+00 2.084095925E-01 8.711547256E-01 1.652889103E-01 -5.448964310E+01 6.938459015E+01 2.154983902E+01 -1.376010513E+01 -1.154406357E+01 2.365315799E-03 6.322452164E+01 9.128119469E+00 -3.054007339E+01 4.177885056E+01 -2.786727142E+01 -7.707574368E+00 -5.241685390E+00 9.714878082E+00 -2.981353188E+01 -5.238818169E+00 -3.057915878E+01 -4.571418381E+01 -1.030656204E+02 6.430407715E+01 -7.734687805E+00
 7.130678892E-01 3.960191011E+00 2.091512680E-01 8.711026907E-01 1.654302031E-01 -5.457316589E+01 6.949689484E+01 2.121226311E+01 -1.378082371E+01 -1.156056881E+01 1.284199068E-03 6.340596390E+01 9.177589417E+00 -3.015244484E+01 4.121440887E+01 -2.792554665E+01 -7.608031273E+00 -5.179662228E+00 9.584316254E+00 -2.987803078E+01 -5.175678730E+00 -3.064905548E+01 -4.578077698E+01 -1.032769394E+02 6.355358887E+01 -7.649764538E+00
 7.130371928E-01 3.960204840E+00 2.098929137E-01 8.710530996E-01 1.655718684E-01 -5.465275574E+01 6.960496521E+01 2.087446022E+01 -1.380190086E+01 -1.157741642E+01 4.695797805E-03 6.358332062E+01 9.224944115E+00 -2.976609230E+01 4.065441895E+01 -2.798196793E+01 -7.508836746E+00 -5.117746353E+00 9.454760551E+00 -2.994051552E+01 -5.112663746E+00 -3.071616554E+01 -4.584424973E+01 -1.034860153E+02 6.280617142E+01 -7.569449425E+00
 7.130094171E-01 3.960219622E+00 2.106345445E-01 8.710061312E-01 1.657139212E-01 -5.472658920E+01 6.970492554E+01 2.053790283E+01 -1.382100964E+01 -1.159265614E+01 6.414343603E-03 6.375248337E+01 9.271274567E+00 -2.938477898E+01 4.010358047E+01 -2.803600883E+01 -7.411287308E+00 -5.056589127E+00 9.327305794E+00 -3.000042152E+01 -5.050660133E+00 -3.078036499E+01 -4.590304947E+01 -1.036817169E+02 6.206666565E+01 -7.488023281E+00
 7.129867673E-01 3.960236073E+00 2.113761604E-01 8.709647059E-01 1.658569723E-01 -5.479430389E+01 6.979464722E+01 2.020236397E+01 -1.383842659E+01 -1.160655022E+01 7.661891170E-03 6.391141891E+01 9.315397263E+00 -2.901244164E+01 3.957270050E+01 -2.808808708E+01 -7.316128254E+00 -4.996911526E+00 9.204467773E+00 -3.005821609E+01 -4.990221024E+00 -3.084088135E+01 -4.595701981E+01 -1.038648529E+02 6.134387970E+01 -7.409787178E+00
 7.129703760E-01 3.960254669E+00 2.121179402E-01 8.709301949E-01 1.660009623E-01 -5.485341263E+01 6.987016296E+01 1.986784744E+01 -1.385267353E+01 -1.161788082E+01 5.622981582E-03 6.405625916E+01 9.357470512E+00 -2.864882088E+01 3.906516647E+01 -2.813422966E+01 -7.223874092E+00 -4.938628674E+00 9.087031364E+00 -3.010962868E+01 -4.931657791E+00 -3.089288330E+01 -4.600414658E+01 -1.040272751E+02 6.064025116E+01 -7.331929684E+00
 7.129562497E-01 3.960273027E+00 2.128596306E-01 8.708974719E-01 1.661453247E-01 -5.490476227E+01 6.993479919E+01 1.953377151E+01 -1.386572361E+01 -1.162823963E+01 6.113198120E-03 6.419037628E+01 9.396615028E+00 -2.828878403E+01 3.857026291E+01 -2.817886162E+01 -7.133206367E+00 -4.880862236E+00 8.972503662E+00 -3.015939522E+01 -4.874074936E+00 -3.094182968E+01 -4.604489136E+01 -1.041775742E+02 5.994617844E+01 -7.259077549E+00
 7.129437327E-01 3.960290670E+00 2.136012614E-01 8.708658218E-01 1.662897617E-01 -5.495360184E+01 6.999555969E+01 1.919957161E+01 -1.387810898E+01 -1.163806343E+01 6.498187780E-03 6.432073212E+01 9.435004234E+00 -2.793307114E+01 3.808628464E+01 -2.821980286E+01 -7.043759346E+00 -4.823740482E+00 8.860493660E+00 -3.020518303E+01 -4.817224026E+00 -3.098565292E+01 -4.608361816E+01 -1.043229599E+02 5.926082611E+01 -7.187162399E+00
 7.129328251E-01 3.960308313E+00 2.143429220E-01 8.708350658E-01 1.664341539E-01 -5.499559021E+01 7.004666138E+01 1.886723328E+01 -1.388860989E+01 -1.164632893E+01 6.364621222E-03 6.444125366E+01 9.471641541E+00 -2.758127403E+01 3.760925293E+01 -2.826047325E+01 -6.954196453E+00 -4.767169952E+00 8.750074387E+00 -3.025064087E+01 -4.760167599E+00 -3.102790260E+01 -4.611669159E+01 -1.044541779E+02 5.858161926E+01 -7.116024971E+00
 7.129231691E-01 3.960325241E+00 2.150845230E-01 8.708052039E-01 1.665786803E-01 -5.503017044E+01 7.008730316E+01 1.853546143E+01 -1.389732647E+01 -1.165311813E+01 6.508049555E-03 6.455143738E+01 9.506209373E+00 -2.723650360E+01 3.714731979E+01 -2.829797554E+01 -6.866497993E+00 -4.711725235E+00 8.643144608E+00 -3.029267883E+01 -4.704297543E+00 -3.106555557E+01 -4.614363098E+01 -1.045712585E+02 5.791423416E+01 -7.046968460E+00
 7.129141688E-01 3.960339308E+00 2.158262432E-01 8.707753420E-01 1.667228639E-01 -5.505636597E+01 7.011389160E+01 1.820683289E+01 -1.390392685E+01 -1.165813637E+01 6.625759881E-03 6.464721680E+01 9.537496567E+00 -2.690504456E+01 3.671965790E+01 -2.833347511E+01 -6.784599781E+00 -4.658459663E+00 8.544162750E+00 -3.033253670E+01 -4.652273655E+00 -3.109910583E+01 -4.616355133E+01 -1.046716309E+02 5.727653503E+01 -6.984625340E+00
 7.129049301E-01 3.960351229E+00 2.165679634E-01 8.707441688E-01 1.668666750E-01 -5.507687378E+01 7.013170624E+01 1.787796593E+01 -1.390894890E+01 -1.166182518E+01 6.247454323E-03 6.473447418E+01 9.567234993E+00 -2.657804298E+01 3.630642319E+01 -2.836477470E+01 -6.703211784E+00 -4.605844498E+00 8.448513031E+00 -3.036786079E+01 -4.600477219E+00 -3.112566948E+01 -4.617867661E+01 -1.047604904E+02 5.664957047E+01 -6.924065113E+00
 7.128949165E-01 3.960361004E+00 2.173096240E-01 8.707112074E-01 1.670101285E-01 -5.509263229E+01 7.014226532E+01 1.754951668E+01 -1.391227818E+01 -1.166407967E+01 4.202842247E-03 6.481455231E+01 9.596111298E+00 -2.625668716E+01 3.590468216E+01 -2.839311600E+01 -6.622725010E+00 -4.554115772E+00 8.355516434E+00 -3.039998245E+01 -4.549206257E+00 -3.114778900E+01 -4.618976593E+01 -1.048381500E+02 5.603163147E+01 -6.863379955E+00
 7.128859758E-01 3.960370302E+00 2.180513144E-01 8.706784844E-01 1.671532691E-01 -5.510274124E+01 7.014643860E+01 1.722212601E+01 -1.391476345E+01 -1.166564178E+01 4.086073022E-03 6.488816833E+01 9.623368263E+00 -2.593650055E+01 3.550556564E+01 -2.842053413E+01 -6.543078899E+00 -4.502458572E+00 8.263107300E+00 -3.043107033E+01 -4.498381615E+00 -3.116880417E+01 -4.619617081E+01 -1.049069748E+02 5.541587067E+01 -6.804098606E+00
 7.128762603E-01 3.960377455E+00 2.187929600E-01 8.706439734E-01 1.672960222E-01 -5.510543823E+01 7.013995361E+01 1.689733315E+01 -1.391505051E+01 -1.166534805E+01 2.860788489E-03 6.495081329E+01 9.648837090E+00 -2.562066460E+01 3.511582947E+01 -2.844592094E+01 -6.464815617E+00 -4.451461315E+00 8.172862053E+00 -3.045995140E+01 -4.448410988E+00 -3.118696022E+01 -4.619631958E+01 -1.049597015E+02 5.480860901E+01 -6.745843887E+00
 7.128651142E-01 3.960382223E+00 2.195345461E-01 8.706067801E-01 1.674381793E-01 -5.510671616E+01 7.013018799E+01 1.657394981E+01 -1.391533375E+01 -1.166502571E+01 2.786335070E-03 6.500995636E+01 9.672945023E+00 -2.530978203E+01 3.473641205E+01 -2.846684074E+01 -6.387829781E+00 -4.401210785E+00 8.084993362E+00 -3.048400307E+01 -4.399205208E+00 -3.119942474E+01 -4.619517517E+01 -1.050109558E+02 5.421059036E+01 -6.692355156E+00
 7.128509879E-01 3.960382938E+00 2.202762365E-01 8.705647588E-01 1.675791591E-01 -5.510026169E+01 7.011114502E+01 1.625026512E+01 -1.391336632E+01 -1.166276741E+01 1.676804502E-03 6.506009674E+01 9.696164131E+00 -2.500329018E+01 3.436668777E+01 -2.848811531E+01 -6.310881615E+00 -4.351577759E+00 7.999359608E+00 -3.050839043E+01 -4.349874973E+00 -3.121048355E+01 -4.618734741E+01 -1.050460358E+02 5.361909866E+01 -6.636551857E+00
 7.128334045E-01 3.960380077E+00 2.210179567E-01 8.705177307E-01 1.677191705E-01 -5.508723831E+01 7.008338928E+01 1.592924309E+01 -1.390950680E+01 -1.165886593E+01 -2.555294486E-04 6.510115051E+01 9.718047142E+00 -2.469983864E+01 3.400328445E+01 -2.850744057E+01 -6.235225201E+00 -4.302376270E+00 7.915177822E+00 -3.053064728E+01 -4.301335812E+00 -3.121918297E+01 -4.617379761E+01 -1.050669708E+02 5.303367615E+01 -6.581114292E+00
 7.128155231E-01 3.960375786E+00 2.217596620E-01 8.704692721E-01 1.678587198E-01 -5.506923676E+01 7.004991913E+01 1.561201763E+01 -1.390570259E+01 -1.165500641E+01 2.154807094E-03 6.513581848E+01 9.737319946E+00 -2.439762306E+01 3.364116669E+01 -2.852383804E+01 -6.161036015E+00 -4.253283024E+00 7.831275463E+00 -3.054973221E+01 -4.253701210E+00 -3.122544098E+01 -4.615605164E+01 -1.050828171E+02 5.245140839E+01 -6.531579018E+00

